Prediction with Approximated Gaussian Process Dynamical Models

The modeling and simulation of dynamical systems is a necessary step for many control approaches. Using classical, parameter-based techniques for modeling of modern systems, e.g., soft robotics or human-robot interaction, is often challenging or even infeasible due to the complexity of the system dynamics. In contrast, data-driven approaches need only a minimum of prior knowledge and scale with the complexity of the system. In particular, Gaussian process dynamical models (GPDMs) provide very promising results for the modeling of complex dynamics. However, the control properties of these GP models are just sparsely researched, which leads to a "blackbox" treatment in modeling and control scenarios. In addition, the sampling of GPDMs for prediction purpose respecting their non-parametric nature results in non-Markovian dynamics making the theoretical analysis challenging. In this article, we present approximated GPDMs which are Markov and analyze their control theoretical properties. Among others, the approximated error is analyzed and conditions for boundedness of the trajectories are provided. The outcomes are illustrated with numerical examples that show the power of the approximated models while the the computational time is significantly reduced.

==> bio/beckers.txt <==
Thomas Beckers received the B.Sc. and M.Sc. degree in electrical engineering in 2010 and 2013, respectively, from the Technische Universität Braunschweig, Germany. He is currently employed at the Chair of Information-Oriented Control at the Technical University of Munich (TUM), Germany, where he is working toward the Ph.D. degree. From November to December 2018, he was a visiting researcher at the University of California, Berkeley. His research interests include data-driven based system identification and control, safe learning, and stability of nonparametric systems.

==> bio/hirche.txt <==
Sandra Hirche received the Diplom-Ingenieur degree in aeronautical engineering from Technical University Berlin, Germany, in 2002 and the Doktor-Ingenieur degree in electrical engineering from Technical University Munich, Germany, in 2005. From 2005 to 2007 she was awarded a Postdoc scholarship from the Japanese Society for the Promotion of Science at the Fujita Laboratory, Tokyo Institute of Technology, Tokyo, Japan. From 2008 to 2012 she has been an associate professor at Technical University Munich. Since 2013 she is TUM Liesel Beckmann Distinguished Professor and has the Chair of Information-oriented Control in the Department of Electrical and Computer Engineering at Technical University Munich. Her main research interests include cooperative and distributed networked control as well as learning control with applications in human-robot interaction, multi-robot systems, and general robotics. She has published more than 150 papers in international journals, books, and refereed conferences.

==> data/KL_dist.dat <==
   4.0020319e+00   3.7873528e+00   4.0000015e+00   3.9431955e+00   4.0000000e+00   3.4944456e+00   4.0000000e+00   3.3615314e+00
   4.0025344e+00   3.8277568e+00   4.0000025e+00   3.9835995e+00   4.0000000e+00   3.5348497e+00   4.0000000e+00   3.4019355e+00
   4.0031470e+00   3.8681609e+00   4.0000043e+00   4.0240035e+00   4.0000000e+00   3.5752537e+00   4.0000000e+00   3.4423395e+00
   4.0038901e+00   3.9085649e+00   4.0000071e+00   4.0644076e+00   4.0000000e+00   3.6156578e+00   4.0000000e+00   3.4827435e+00
   4.0047870e+00   3.9489690e+00   4.0000116e+00   4.1048116e+00   4.0000000e+00   3.6560618e+00   4.0000000e+00   3.5231476e+00
   4.0058643e+00   3.9893730e+00   4.0000188e+00   4.1452157e+00   4.0000000e+00   3.6964658e+00   4.0000000e+00   3.5635516e+00
   4.0071515e+00   4.0297770e+00   4.0000302e+00   4.1856197e+00   4.0000000e+00   3.7368699e+00   4.0000000e+00   3.6039557e+00
   4.0086821e+00   4.0701811e+00   4.0000479e+00   4.2260237e+00   4.0000000e+00   3.7772739e+00   4.0000000e+00   3.6443597e+00
   4.0104929e+00   4.1105851e+00   4.0000753e+00   4.2664278e+00   4.0000000e+00   3.8176780e+00   4.0000000e+00   3.6847637e+00
   4.0126242e+00   4.1509892e+00   4.0001170e+00   4.3068318e+00   4.0000000e+00   3.8580820e+00   4.0000000e+00   3.7251678e+00
   4.0151201e+00   4.1913932e+00   4.0001798e+00   4.3472359e+00   4.0000000e+00   3.8984861e+00   4.0000000e+00   3.7655718e+00
   4.0180280e+00   4.2317972e+00   4.0002735e+00   4.3876399e+00   4.0000000e+00   3.9388901e+00   4.0000000e+00   3.8059759e+00
   4.0213983e+00   4.2722013e+00   4.0004114e+00   4.4280439e+00   4.0000001e+00   3.9792941e+00   4.0000000e+00   3.8463799e+00
   4.0252845e+00   4.3126053e+00   4.0006123e+00   4.4684480e+00   4.0000002e+00   4.0196982e+00   4.0000000e+00   3.8867839e+00
   4.0297420e+00   4.3530094e+00   4.0009016e+00   4.5088520e+00   4.0000005e+00   4.0601022e+00   4.0000000e+00   3.9271880e+00
   4.0348279e+00   4.3934134e+00   4.0013134e+00   4.5492561e+00   4.0000012e+00   4.1005063e+00   4.0000000e+00   3.9675920e+00
   4.0406000e+00   4.4338175e+00   4.0018927e+00   4.5896601e+00   4.0000027e+00   4.1409103e+00   4.0000000e+00   4.0079961e+00
   4.0471157e+00   4.4742215e+00   4.0026985e+00   4.6300641e+00   4.0000058e+00   4.1813143e+00   4.0000000e+00   4.0484001e+00
   4.0544310e+00   4.5146255e+00   4.0038061e+00   4.6704682e+00   4.0000121e+00   4.2217184e+00   4.0000000e+00   4.0888041e+00
   4.0625991e+00   4.5550296e+00   4.0053110e+00   4.7108722e+00   4.0000248e+00   4.2621224e+00   4.0000000e+00   4.1292082e+00
   4.0716690e+00   4.5954336e+00   4.0073317e+00   4.7512763e+00   4.0000495e+00   4.3025265e+00   4.0000000e+00   4.1696122e+00
   4.0816837e+00   4.6358377e+00   4.0100130e+00   4.7916803e+00   4.0000968e+00   4.3429305e+00   4.0000000e+00   4.2100163e+00
   4.0926789e+00   4.6762417e+00   4.0135288e+00   4.8320843e+00   4.0001850e+00   4.3833345e+00   4.0000000e+00   4.2504203e+00
   4.1046810e+00   4.7166457e+00   4.0180835e+00   4.8724884e+00   4.0003452e+00   4.4237386e+00   4.0000000e+00   4.2908243e+00
   4.1177053e+00   4.7570498e+00   4.0239134e+00   4.9128924e+00   4.0006296e+00   4.4641426e+00   4.0000000e+00   4.3312284e+00
   4.1317544e+00   4.7974538e+00   4.0312846e+00   4.9532965e+00   4.0011221e+00   4.5045467e+00   4.0000001e+00   4.3716324e+00
   4.1468168e+00   4.8378579e+00   4.0404906e+00   4.9937005e+00   4.0019540e+00   4.5449507e+00   4.0000003e+00   4.4120365e+00
   4.1628649e+00   4.8782619e+00   4.0518452e+00   5.0341046e+00   4.0033249e+00   4.5853547e+00   4.0000010e+00   4.4524405e+00
   4.1798542e+00   4.9186659e+00   4.0656744e+00   5.0745086e+00   4.0055284e+00   4.6257588e+00   4.0000036e+00   4.4928445e+00
   4.1977219e+00   4.9590700e+00   4.0823031e+00   5.1149126e+00   4.0089822e+00   4.6661628e+00   4.0000119e+00   4.5332486e+00
   4.2163865e+00   4.9994740e+00   4.1020394e+00   5.1553167e+00   4.0142602e+00   4.7065669e+00   4.0000371e+00   4.5736526e+00
   4.2357474e+00   5.0398781e+00   4.1251563e+00   5.1957207e+00   4.0221225e+00   4.7469709e+00   4.0001092e+00   4.6140567e+00
   4.2556847e+00   5.0802821e+00   4.1518691e+00   5.2361248e+00   4.0335354e+00   4.7873749e+00   4.0003035e+00   4.6544607e+00
   4.2760602e+00   5.1206861e+00   4.1823135e+00   5.2765288e+00   4.0496749e+00   4.8277790e+00   4.0007966e+00   4.6948647e+00
   4.2967182e+00   5.1610902e+00   4.2165213e+00   5.3169328e+00   4.0719007e+00   4.8681830e+00   4.0019758e+00   4.7352688e+00
   4.3174869e+00   5.2014942e+00   4.2543986e+00   5.3573369e+00   4.1016932e+00   4.9085871e+00   4.0046302e+00   4.7756728e+00
   4.3381805e+00   5.2418983e+00   4.2957067e+00   5.3977409e+00   4.1405443e+00   4.9489911e+00   4.0102516e+00   4.8160769e+00
   4.3586019e+00   5.2823023e+00   4.3400479e+00   5.4381450e+00   4.1898005e+00   4.9893951e+00   4.0214450e+00   4.8564809e+00
   4.3785453e+00   5.3227063e+00   4.3868578e+00   5.4785490e+00   4.2504634e+00   5.0297992e+00   4.0423842e+00   4.8968849e+00
   4.3977996e+00   5.3631104e+00   4.4354067e+00   5.5189530e+00   4.3229639e+00   5.0702032e+00   4.0791454e+00   4.9372890e+00
   4.4161521e+00   5.4035144e+00   4.4848095e+00   5.5593571e+00   4.4069363e+00   5.1106073e+00   4.1396338e+00   4.9776930e+00
   4.4333922e+00   5.4439185e+00   4.5340472e+00   5.5997611e+00   4.5010275e+00   5.1510113e+00   4.2327551e+00   5.0180971e+00
   4.4493153e+00   5.4843225e+00   4.5819966e+00   5.6401652e+00   4.6027810e+00   5.1914153e+00   4.3665653e+00   5.0585011e+00
   4.4637273e+00   5.5247265e+00   4.6274711e+00   5.6805692e+00   4.7086311e+00   5.2318194e+00   4.5454398e+00   5.0989052e+00
   4.4764477e+00   5.5651306e+00   4.6692669e+00   5.7209732e+00   4.8140361e+00   5.2722234e+00   4.7668067e+00   5.1393092e+00
   4.4873143e+00   5.6055346e+00   4.7062157e+00   5.7613773e+00   4.9137553e+00   5.3126275e+00   5.0185173e+00   5.1797132e+00
   4.4961857e+00   5.6459387e+00   4.7372382e+00   5.8017813e+00   5.0022565e+00   5.3530315e+00   5.2781871e+00   5.2201173e+00
   4.5029450e+00   5.6863427e+00   4.7613961e+00   5.8421854e+00   5.0742135e+00   5.3934355e+00   5.5155279e+00   5.2605213e+00
   4.5075024e+00   5.7267467e+00   4.7779396e+00   5.8825894e+00   5.1250325e+00   5.4338396e+00   5.6977626e+00   5.3009254e+00
   4.5097965e+00   5.7671508e+00   4.7863456e+00   5.9229934e+00   5.1513366e+00   5.4742436e+00   5.7969395e+00   5.3413294e+00
   4.5097965e+00   5.8075548e+00   4.7863456e+00   5.9633975e+00   5.1513366e+00   5.5146477e+00   5.7969395e+00   5.3817334e+00
   4.5075024e+00   5.8479589e+00   4.7779396e+00   6.0038015e+00   5.1250325e+00   5.5550517e+00   5.6977626e+00   5.4221375e+00
   4.5029450e+00   5.8883629e+00   4.7613961e+00   6.0442056e+00   5.0742135e+00   5.5954557e+00   5.5155279e+00   5.4625415e+00
   4.4961857e+00   5.9287669e+00   4.7372382e+00   6.0846096e+00   5.0022565e+00   5.6358598e+00   5.2781871e+00   5.5029456e+00
   4.4873143e+00   5.9691710e+00   4.7062157e+00   6.1250136e+00   4.9137553e+00   5.6762638e+00   5.0185173e+00   5.5433496e+00
   4.4764477e+00   6.0095750e+00   4.6692669e+00   6.1654177e+00   4.8140361e+00   5.7166679e+00   4.7668067e+00   5.5837536e+00
   4.4637273e+00   6.0499791e+00   4.6274711e+00   6.2058217e+00   4.7086311e+00   5.7570719e+00   4.5454398e+00   5.6241577e+00
   4.4493153e+00   6.0903831e+00   4.5819966e+00   6.2462258e+00   4.6027810e+00   5.7974760e+00   4.3665653e+00   5.6645617e+00
   4.4333922e+00   6.1307871e+00   4.5340472e+00   6.2866298e+00   4.5010275e+00   5.8378800e+00   4.2327551e+00   5.7049658e+00
   4.4161521e+00   6.1711912e+00   4.4848095e+00   6.3270338e+00   4.4069363e+00   5.8782840e+00   4.1396338e+00   5.7453698e+00
   4.3977996e+00   6.2115952e+00   4.4354067e+00   6.3674379e+00   4.3229639e+00   5.9186881e+00   4.0791454e+00   5.7857738e+00
   4.3785453e+00   6.2519993e+00   4.3868578e+00   6.4078419e+00   4.2504634e+00   5.9590921e+00   4.0423842e+00   5.8261779e+00
   4.3586019e+00   6.2924033e+00   4.3400479e+00   6.4482460e+00   4.1898005e+00   5.9994962e+00   4.0214450e+00   5.8665819e+00
   4.3381805e+00   6.3328074e+00   4.2957067e+00   6.4886500e+00   4.1405443e+00   6.0399002e+00   4.0102516e+00   5.9069860e+00
   4.3174869e+00   6.3732114e+00   4.2543986e+00   6.5290540e+00   4.1016932e+00   6.0803042e+00   4.0046302e+00   5.9473900e+00
   4.2967182e+00   6.4136154e+00   4.2165213e+00   6.5694581e+00   4.0719007e+00   6.1207083e+00   4.0019758e+00   5.9877940e+00
   4.2760602e+00   6.4540195e+00   4.1823135e+00   6.6098621e+00   4.0496749e+00   6.1611123e+00   4.0007966e+00   6.0281981e+00
   4.2556847e+00   6.4944235e+00   4.1518691e+00   6.6502662e+00   4.0335354e+00   6.2015164e+00   4.0003035e+00   6.0686021e+00
   4.2357474e+00   6.5348276e+00   4.1251563e+00   6.6906702e+00   4.0221225e+00   6.2419204e+00   4.0001092e+00   6.1090062e+00
   4.2163865e+00   6.5752316e+00   4.1020394e+00   6.7310742e+00   4.0142602e+00   6.2823244e+00   4.0000371e+00   6.1494102e+00
   4.1977219e+00   6.6156356e+00   4.0823031e+00   6.7714783e+00   4.0089822e+00   6.3227285e+00   4.0000119e+00   6.1898142e+00
   4.1798542e+00   6.6560397e+00   4.0656744e+00   6.8118823e+00   4.0055284e+00   6.3631325e+00   4.0000036e+00   6.2302183e+00
   4.1628649e+00   6.6964437e+00   4.0518452e+00   6.8522864e+00   4.0033249e+00   6.4035366e+00   4.0000010e+00   6.2706223e+00
   4.1468168e+00   6.7368478e+00   4.0404906e+00   6.8926904e+00   4.0019540e+00   6.4439406e+00   4.0000003e+00   6.3110264e+00
   4.1317544e+00   6.7772518e+00   4.0312846e+00   6.9330945e+00   4.0011221e+00   6.4843446e+00   4.0000001e+00   6.3514304e+00
   4.1177053e+00   6.8176558e+00   4.0239134e+00   6.9734985e+00   4.0006296e+00   6.5247487e+00   4.0000000e+00   6.3918344e+00
   4.1046810e+00   6.8580599e+00   4.0180835e+00   7.0139025e+00   4.0003452e+00   6.5651527e+00   4.0000000e+00   6.4322385e+00
   4.0926789e+00   6.8984639e+00   4.0135288e+00   7.0543066e+00   4.0001850e+00   6.6055568e+00   4.0000000e+00   6.4726425e+00
   4.0816837e+00   6.9388680e+00   4.0100130e+00   7.0947106e+00   4.0000968e+00   6.6459608e+00   4.0000000e+00   6.5130466e+00
   4.0716690e+00   6.9792720e+00   4.0073317e+00   7.1351147e+00   4.0000495e+00   6.6863648e+00   4.0000000e+00   6.5534506e+00
   4.0625991e+00   7.0196760e+00   4.0053110e+00   7.1755187e+00   4.0000248e+00   6.7267689e+00   4.0000000e+00   6.5938546e+00
   4.0544310e+00   7.0600801e+00   4.0038061e+00   7.2159227e+00   4.0000121e+00   6.7671729e+00   4.0000000e+00   6.6342587e+00
   4.0471157e+00   7.1004841e+00   4.0026985e+00   7.2563268e+00   4.0000058e+00   6.8075770e+00   4.0000000e+00   6.6746627e+00
   4.0406000e+00   7.1408882e+00   4.0018927e+00   7.2967308e+00   4.0000027e+00   6.8479810e+00   4.0000000e+00   6.7150668e+00
   4.0348279e+00   7.1812922e+00   4.0013134e+00   7.3371349e+00   4.0000012e+00   6.8883850e+00   4.0000000e+00   6.7554708e+00
   4.0297420e+00   7.2216962e+00   4.0009016e+00   7.3775389e+00   4.0000005e+00   6.9287891e+00   4.0000000e+00   6.7958748e+00
   4.0252845e+00   7.2621003e+00   4.0006123e+00   7.4179429e+00   4.0000002e+00   6.9691931e+00   4.0000000e+00   6.8362789e+00
   4.0213983e+00   7.3025043e+00   4.0004114e+00   7.4583470e+00   4.0000001e+00   7.0095972e+00   4.0000000e+00   6.8766829e+00
   4.0180280e+00   7.3429084e+00   4.0002735e+00   7.4987510e+00   4.0000000e+00   7.0500012e+00   4.0000000e+00   6.9170870e+00
   4.0151201e+00   7.3833124e+00   4.0001798e+00   7.5391551e+00   4.0000000e+00   7.0904052e+00   4.0000000e+00   6.9574910e+00
   4.0126242e+00   7.4237164e+00   4.0001170e+00   7.5795591e+00   4.0000000e+00   7.1308093e+00   4.0000000e+00   6.9978950e+00
   4.0104929e+00   7.4641205e+00   4.0000753e+00   7.6199631e+00   4.0000000e+00   7.1712133e+00   4.0000000e+00   7.0382991e+00
   4.0086821e+00   7.5045245e+00   4.0000479e+00   7.6603672e+00   4.0000000e+00   7.2116174e+00   4.0000000e+00   7.0787031e+00
   4.0071515e+00   7.5449286e+00   4.0000302e+00   7.7007712e+00   4.0000000e+00   7.2520214e+00   4.0000000e+00   7.1191072e+00
   4.0058643e+00   7.5853326e+00   4.0000188e+00   7.7411753e+00   4.0000000e+00   7.2924254e+00   4.0000000e+00   7.1595112e+00
   4.0047870e+00   7.6257366e+00   4.0000116e+00   7.7815793e+00   4.0000000e+00   7.3328295e+00   4.0000000e+00   7.1999153e+00
   4.0038901e+00   7.6661407e+00   4.0000071e+00   7.8219833e+00   4.0000000e+00   7.3732335e+00   4.0000000e+00   7.2403193e+00
   4.0031470e+00   7.7065447e+00   4.0000043e+00   7.8623874e+00   4.0000000e+00   7.4136376e+00   4.0000000e+00   7.2807233e+00
   4.0025344e+00   7.7469488e+00   4.0000025e+00   7.9027914e+00   4.0000000e+00   7.4540416e+00   4.0000000e+00   7.3211274e+00
   4.0020319e+00   7.7873528e+00   4.0000015e+00   7.9431955e+00   4.0000000e+00   7.4944456e+00   4.0000000e+00   7.3615314e+00


==> data/KL_states.dat <==
   0.0000000e+00   3.0000000e+00
   1.0000000e+00   3.7653221e+00
   2.0000000e+00   4.9654844e+00
   3.0000000e+00   5.3654332e+00


==> data/case_study2_m1.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e-01  -1.8434403e-01  -1.8538617e-01  -1.8344608e-01  -1.8045700e-01  -1.8070841e-01  -1.8607191e-01  -1.8052619e-01  -1.8566421e-01  -1.8488988e-01  -1.8342845e-01   8.5391675e-02   8.6279662e-02   8.6841207e-02   8.2546227e-02   8.0169323e-02   8.8810549e-02   8.7667663e-02   8.2769732e-02   8.4235218e-02   8.5035168e-02   9.6090949e-01   9.6400737e-01   9.5675140e-01   9.5816137e-01   9.6493023e-01   9.6335978e-01   9.5916660e-01   9.6576957e-01   9.5795190e-01   9.6018447e-01
   2.0000000e-01  -3.3324513e-01  -3.3239181e-01  -3.3089397e-01  -3.2892889e-01  -3.2997987e-01  -3.3437798e-01  -3.2793755e-01  -3.3349836e-01  -3.3181653e-01  -3.3126629e-01   1.6530487e-01   1.6934368e-01   1.6689165e-01   1.6295891e-01   1.6337917e-01   1.7245560e-01   1.6750406e-01   1.6139919e-01   1.6409505e-01   1.6720994e-01   9.1211324e-01   9.1356376e-01   9.0856359e-01   9.0585382e-01   9.1937742e-01   9.1273437e-01   9.0990139e-01   9.1685392e-01   9.0816460e-01   9.1038310e-01
   3.0000000e-01  -4.4964616e-01  -4.5134712e-01  -4.4578918e-01  -4.4415863e-01  -4.4649791e-01  -4.5114541e-01  -4.4562220e-01  -4.5354308e-01  -4.4680440e-01  -4.4550379e-01   2.4128556e-01   2.4645837e-01   2.4449690e-01   2.4018612e-01   2.3777902e-01   2.4546978e-01   2.3992880e-01   2.3807061e-01   2.4046180e-01   2.4072705e-01   8.5430682e-01   8.5609394e-01   8.5303679e-01   8.4658362e-01   8.5735227e-01   8.5522544e-01   8.5454905e-01   8.5832498e-01   8.5272663e-01   8.5450619e-01
   4.0000000e-01  -5.3968145e-01  -5.4204202e-01  -5.3550379e-01  -5.3134327e-01  -5.3526702e-01  -5.3866378e-01  -5.3508464e-01  -5.4225461e-01  -5.3458885e-01  -5.3595542e-01   3.1278946e-01   3.1280100e-01   3.0931287e-01   3.0870104e-01   3.0617844e-01   3.1299247e-01   3.0961247e-01   3.0777301e-01   3.0730127e-01   3.0660651e-01   7.8946824e-01   7.9300462e-01   7.8648586e-01   7.8464657e-01   7.9326330e-01   7.9159316e-01   7.9176109e-01   7.9409166e-01   7.8677809e-01   7.8990149e-01
   5.0000000e-01  -6.0651870e-01  -6.1038805e-01  -6.0266800e-01  -5.9917732e-01  -6.0223161e-01  -6.0542699e-01  -6.0245036e-01  -6.0694259e-01  -5.9951249e-01  -6.0286113e-01   3.7274617e-01   3.7288212e-01   3.6955689e-01   3.6721022e-01   3.6554080e-01   3.7528603e-01   3.7197382e-01   3.6747693e-01   3.6859134e-01   3.6946675e-01   7.2065711e-01   7.2506712e-01   7.1792049e-01   7.1613113e-01   7.2679367e-01   7.2403603e-01   7.2352072e-01   7.2725416e-01   7.2029152e-01   7.2250945e-01
   6.0000000e-01  -6.5166463e-01  -6.5516956e-01  -6.4804383e-01  -6.4088604e-01  -6.4795407e-01  -6.5070607e-01  -6.4488610e-01  -6.5252871e-01  -6.4677080e-01  -6.4694254e-01   4.2565246e-01   4.2491661e-01   4.2071272e-01   4.2025154e-01   4.1995764e-01   4.2753526e-01   4.2285684e-01   4.2006017e-01   4.2611868e-01   4.2313112e-01   6.5024403e-01   6.5277048e-01   6.4827586e-01   6.4787872e-01   6.5659211e-01   6.5225785e-01   6.5003554e-01   6.5952396e-01   6.5371582e-01   6.5531795e-01
   7.0000000e-01  -6.7865559e-01  -6.8134548e-01  -6.7603162e-01  -6.7033781e-01  -6.7686173e-01  -6.8020338e-01  -6.7503181e-01  -6.8242022e-01  -6.7500285e-01  -6.7737507e-01   4.7246079e-01   4.7322603e-01   4.6859779e-01   4.6663990e-01   4.6568146e-01   4.7353936e-01   4.6619460e-01   4.6652277e-01   4.7135481e-01   4.7283673e-01   5.7998683e-01   5.8010873e-01   5.7817631e-01   5.7727752e-01   5.8613245e-01   5.8290189e-01   5.7719515e-01   5.8680443e-01   5.8167778e-01   5.8511478e-01
   8.0000000e-01  -6.9430419e-01  -6.9498303e-01  -6.9065606e-01  -6.8739633e-01  -6.9124242e-01  -6.9437382e-01  -6.8765062e-01  -6.9526675e-01  -6.8996955e-01  -6.9426296e-01   5.1577793e-01   5.1396093e-01   5.0640779e-01   5.0681879e-01   5.0588042e-01   5.1240001e-01   5.0694848e-01   5.0662313e-01   5.0771318e-01   5.1279385e-01   5.0798213e-01   5.0671667e-01   5.0790494e-01   5.0751281e-01   5.1153897e-01   5.1021884e-01   5.0715482e-01   5.1398893e-01   5.0832910e-01   5.1410839e-01
   9.0000000e-01  -6.9416034e-01  -6.9796309e-01  -6.9120482e-01  -6.8941341e-01  -6.9210491e-01  -6.9873003e-01  -6.9157264e-01  -6.9581191e-01  -6.9218230e-01  -6.9746145e-01   5.4677166e-01   5.4756069e-01   5.3667078e-01   5.4107040e-01   5.3542175e-01   5.4574249e-01   5.4023287e-01   5.3930643e-01   5.4058915e-01   5.4587837e-01   4.3878201e-01   4.3714526e-01   4.3463608e-01   4.3982687e-01   4.4027010e-01   4.3867941e-01   4.4041200e-01   4.4455035e-01   4.3788652e-01   4.4029416e-01
   1.0000000e+00  -6.8621472e-01  -6.8876111e-01  -6.8491267e-01  -6.8282741e-01  -6.8216453e-01  -6.9203840e-01  -6.8378986e-01  -6.8770190e-01  -6.8413484e-01  -6.8911847e-01   5.7260078e-01   5.7458428e-01   5.5847770e-01   5.6500740e-01   5.5858329e-01   5.7094926e-01   5.6644465e-01   5.6516928e-01   5.6828768e-01   5.7350464e-01   3.6860506e-01   3.6580320e-01   3.6864499e-01   3.7030940e-01   3.7169858e-01   3.7210927e-01   3.7354823e-01   3.7529271e-01   3.6804019e-01   3.6941235e-01
   1.1000000e+00  -6.7147931e-01  -6.7038267e-01  -6.6743717e-01  -6.6557887e-01  -6.6571542e-01  -6.7651092e-01  -6.6856652e-01  -6.7156222e-01  -6.6823398e-01  -6.7198140e-01   5.8943451e-01   5.9275560e-01   5.7713794e-01   5.8144511e-01   5.7754651e-01   5.9006524e-01   5.8477514e-01   5.8259985e-01   5.8840776e-01   5.9084211e-01   3.0194425e-01   2.9772364e-01   3.0011887e-01   3.0167810e-01   3.0443773e-01   3.0230102e-01   3.0411683e-01   3.0764604e-01   3.0189741e-01   3.0415189e-01
   1.2000000e+00  -6.4615073e-01  -6.4744461e-01  -6.4400124e-01  -6.4174004e-01  -6.4242327e-01  -6.5380473e-01  -6.4475816e-01  -6.4778264e-01  -6.4345837e-01  -6.5097923e-01   6.0207527e-01   6.0407578e-01   5.8925481e-01   5.9619098e-01   5.8950005e-01   6.0157981e-01   5.9731710e-01   5.9626549e-01   5.9939142e-01   6.0284046e-01   2.3931798e-01   2.3285985e-01   2.3488694e-01   2.3519501e-01   2.3994385e-01   2.3452639e-01   2.3822814e-01   2.3985860e-01   2.3907682e-01   2.3597718e-01
   1.3000000e+00  -6.1769080e-01  -6.1714554e-01  -6.1406411e-01  -6.1102250e-01  -6.1282316e-01  -6.2153032e-01  -6.1658148e-01  -6.1612788e-01  -6.1591644e-01  -6.2102919e-01   6.0755014e-01   6.1024139e-01   5.9734650e-01   6.0328939e-01   5.9723219e-01   6.0677175e-01   6.0693277e-01   6.0382877e-01   6.0643221e-01   6.1199941e-01   1.7844748e-01   1.6813893e-01   1.7340389e-01   1.7550688e-01   1.7911126e-01   1.7238655e-01   1.7616536e-01   1.7614509e-01   1.7580439e-01   1.7236524e-01
   1.4000000e+00  -5.8542235e-01  -5.8343996e-01  -5.8044699e-01  -5.8028851e-01  -5.8033592e-01  -5.8673707e-01  -5.8267271e-01  -5.8073573e-01  -5.8062631e-01  -5.8374382e-01   6.0718202e-01   6.1361023e-01   5.9890196e-01   6.0547387e-01   5.9859998e-01   6.0839214e-01   6.0870555e-01   6.0860274e-01   6.0674608e-01   6.1523704e-01   1.1885947e-01   1.0863573e-01   1.1605655e-01   1.1630615e-01   1.2064257e-01   1.1602377e-01   1.1418844e-01   1.1459043e-01   1.1554367e-01   1.1307620e-01
   1.5000000e+00  -5.4552409e-01  -5.4505955e-01  -5.4159774e-01  -5.4271355e-01  -5.4497392e-01  -5.4828606e-01  -5.4448664e-01  -5.4035567e-01  -5.4288952e-01  -5.4655109e-01   6.0410264e-01   6.0964783e-01   5.9423565e-01   6.0340522e-01   5.9828115e-01   6.0794839e-01   6.0513573e-01   6.0556389e-01   6.0490958e-01   6.1152694e-01   6.4553322e-02   5.3910846e-02   5.8530837e-02   6.2560141e-02   6.6456849e-02   5.9015817e-02   6.1367089e-02   5.5342191e-02   5.8703265e-02   5.7447887e-02
   1.6000000e+00  -5.0817266e-01  -5.0428699e-01  -5.0080609e-01  -5.0240992e-01  -5.0429538e-01  -5.0784412e-01  -5.0410500e-01  -4.9839171e-01  -5.0064613e-01  -5.0698456e-01   5.9981706e-01   6.0071305e-01   5.8902007e-01   5.9964101e-01   5.9115567e-01   6.0110124e-01   5.9850668e-01   5.9692766e-01   5.9536944e-01   6.0547370e-01   1.3040080e-02   4.3411468e-03   4.0975843e-03   7.7435186e-03   1.3210954e-02   8.2985273e-03   8.1564452e-03   6.2846893e-03   8.9863024e-03   4.4536753e-03
   1.7000000e+00  -4.6638167e-01  -4.6278048e-01  -4.5580405e-01  -4.5966513e-01  -4.6220466e-01  -4.6398244e-01  -4.6341830e-01  -4.5547166e-01  -4.5871784e-01  -4.6607686e-01   5.8856350e-01   5.8970300e-01   5.7640150e-01   5.8844964e-01   5.8175359e-01   5.9063337e-01   5.8776022e-01   5.8707277e-01   5.8395972e-01   5.9324623e-01  -3.4409626e-02  -4.5467777e-02  -4.5051397e-02  -3.9813954e-02  -3.5259321e-02  -4.1098423e-02  -3.8587714e-02  -4.1066267e-02  -4.2137366e-02  -4.3820594e-02
   1.8000000e+00  -4.2411641e-01  -4.1773997e-01  -4.0848911e-01  -4.1832594e-01  -4.1900084e-01  -4.2269243e-01  -4.1971015e-01  -4.1200768e-01  -4.1703278e-01  -4.2263949e-01   5.7268261e-01   5.7442889e-01   5.5955668e-01   5.7315792e-01   5.6669005e-01   5.7414824e-01   5.7452859e-01   5.7183264e-01   5.6808870e-01   5.7929928e-01  -7.8963062e-02  -8.9905189e-02  -9.0306641e-02  -8.3599397e-02  -7.9767874e-02  -8.5550912e-02  -8.0492659e-02  -8.0494404e-02  -8.6800926e-02  -8.9439396e-02
   1.9000000e+00  -3.7757677e-01  -3.7238420e-01  -3.6403919e-01  -3.7546099e-01  -3.7384271e-01  -3.7571470e-01  -3.7512415e-01  -3.6843560e-01  -3.7148969e-01  -3.7729183e-01   5.5684264e-01   5.5706433e-01   5.4237061e-01   5.5447911e-01   5.5225228e-01   5.5542413e-01   5.5838222e-01   5.5620499e-01   5.5023522e-01   5.6098346e-01  -1.2251228e-01  -1.2983168e-01  -1.2944822e-01  -1.2447529e-01  -1.2091918e-01  -1.2662116e-01  -1.2034303e-01  -1.2241000e-01  -1.2724690e-01  -1.3198001e-01
   2.0000000e+00  -3.3258433e-01  -3.2787862e-01  -3.2005656e-01  -3.3001298e-01  -3.2914252e-01  -3.3128400e-01  -3.2819173e-01  -3.2319693e-01  -3.2579881e-01  -3.2987725e-01   5.3479428e-01   5.3629589e-01   5.2226495e-01   5.3570085e-01   5.3271296e-01   5.3680736e-01   5.3895395e-01   5.3716766e-01   5.3201817e-01   5.4034086e-01  -1.5820552e-01  -1.6692388e-01  -1.6741877e-01  -1.5698371e-01  -1.5659687e-01  -1.6195109e-01  -1.5461686e-01  -1.5564943e-01  -1.6312764e-01  -1.6645544e-01
   2.1000000e+00  -2.8973828e-01  -2.8302967e-01  -2.7470739e-01  -2.8442757e-01  -2.8567403e-01  -2.8692524e-01  -2.8716604e-01  -2.8175368e-01  -2.8348913e-01  -2.8478969e-01   5.1277448e-01   5.1342978e-01   4.9854934e-01   5.1629599e-01   5.1063930e-01   5.1580823e-01   5.1758349e-01   5.1532027e-01   5.0990712e-01   5.1734834e-01  -1.8911825e-01  -1.9916821e-01  -1.9836340e-01  -1.9022003e-01  -1.8685332e-01  -1.9169565e-01  -1.8469316e-01  -1.8870306e-01  -1.9312637e-01  -1.9922420e-01
   2.2000000e+00  -2.4708864e-01  -2.3791477e-01  -2.3150629e-01  -2.4121640e-01  -2.4002171e-01  -2.4607453e-01  -2.4563503e-01  -2.4198586e-01  -2.4188881e-01  -2.3998502e-01   4.8867449e-01   4.8816779e-01   4.7546188e-01   4.9394331e-01   4.8873327e-01   4.9439480e-01   4.9477118e-01   4.9401173e-01   4.8632717e-01   4.9462868e-01  -2.1760119e-01  -2.2526174e-01  -2.2195284e-01  -2.1795699e-01  -2.1332907e-01  -2.2146811e-01  -2.1027143e-01  -2.1495886e-01  -2.2115740e-01  -2.2712468e-01
   2.3000000e+00  -2.0710234e-01  -1.9580388e-01  -1.9151800e-01  -1.9994655e-01  -2.0010668e-01  -2.0624372e-01  -2.0458231e-01  -2.0238747e-01  -2.0228979e-01  -1.9794303e-01   4.6485543e-01   4.6303489e-01   4.4859458e-01   4.7122205e-01   4.6426173e-01   4.7176579e-01   4.6783735e-01   4.6821321e-01   4.6091381e-01   4.7082994e-01  -2.4000864e-01  -2.4976411e-01  -2.4370151e-01  -2.4022596e-01  -2.3501794e-01  -2.4387847e-01  -2.3451511e-01  -2.3888815e-01  -2.4510609e-01  -2.5357135e-01
   2.4000000e+00  -1.6333680e-01  -1.5366862e-01  -1.5610479e-01  -1.6132110e-01  -1.6209557e-01  -1.6397564e-01  -1.6605630e-01  -1.6406395e-01  -1.6284921e-01  -1.5659283e-01   4.3908446e-01   4.3740374e-01   4.2315329e-01   4.4629899e-01   4.3928316e-01   4.4799747e-01   4.4124864e-01   4.4239861e-01   4.3459495e-01   4.4495077e-01  -2.5946015e-01  -2.6783224e-01  -2.6078003e-01  -2.5819715e-01  -2.5409928e-01  -2.6456891e-01  -2.5617050e-01  -2.6126334e-01  -2.6487355e-01  -2.7022161e-01
   2.5000000e+00  -1.2259351e-01  -1.1548373e-01  -1.1476645e-01  -1.2514785e-01  -1.2705274e-01  -1.2527823e-01  -1.2935164e-01  -1.2446104e-01  -1.2321201e-01  -1.1971784e-01   4.1067045e-01   4.0949162e-01   3.9727236e-01   4.1874853e-01   4.1384058e-01   4.2109647e-01   4.1667141e-01   4.1460839e-01   4.0458748e-01   4.1894514e-01  -2.7561999e-01  -2.8261585e-01  -2.7714872e-01  -2.7282783e-01  -2.6953292e-01  -2.7999756e-01  -2.7602030e-01  -2.7834612e-01  -2.7930422e-01  -2.8710793e-01
   2.6000000e+00  -8.5947921e-02  -7.7813461e-02  -8.0044401e-02  -9.3002094e-02  -9.0107834e-02  -8.8929348e-02  -9.5095000e-02  -8.9209355e-02  -8.6535914e-02  -8.2103613e-02   3.8438798e-01   3.8126541e-01   3.7000885e-01   3.9161848e-01   3.8408661e-01   3.9219277e-01   3.9079575e-01   3.8691008e-01   3.7731336e-01   3.9021760e-01  -2.8932101e-01  -2.9257262e-01  -2.8885816e-01  -2.8699965e-01  -2.8209556e-01  -2.9554424e-01  -2.8768075e-01  -2.8960063e-01  -2.9079384e-01  -2.9565559e-01
   2.7000000e+00  -5.4139963e-02  -4.5198818e-02  -4.8175746e-02  -5.9202927e-02  -5.6746727e-02  -5.6900596e-02  -5.9271381e-02  -5.6435299e-02  -5.4057265e-02  -4.9244500e-02   3.5779063e-01   3.5432649e-01   3.4364575e-01   3.6410633e-01   3.5435982e-01   3.6257957e-01   3.6233868e-01   3.5790533e-01   3.4980534e-01   3.5998229e-01  -2.9923321e-01  -2.9841201e-01  -2.9749070e-01  -2.9532305e-01  -2.8977136e-01  -3.0838479e-01  -2.9822373e-01  -2.9749978e-01  -2.9807674e-01  -3.0787855e-01
   2.8000000e+00  -2.1184546e-02  -1.6795041e-02  -1.5470273e-02  -2.9970926e-02  -2.8734861e-02  -2.3497439e-02  -2.7528080e-02  -2.3651689e-02  -2.2759465e-02  -1.8873266e-02   3.3140709e-01   3.2743842e-01   3.1648520e-01   3.3735441e-01   3.2913252e-01   3.3337685e-01   3.3543374e-01   3.2877467e-01   3.2213530e-01   3.3134932e-01  -3.0775392e-01  -3.0366739e-01  -3.0288445e-01  -3.0146646e-01  -2.9572495e-01  -3.1468518e-01  -3.0257137e-01  -3.0477630e-01  -3.0245371e-01  -3.1278512e-01
   2.9000000e+00   5.6657004e-03   1.3612889e-02   1.0244438e-02  -1.0968122e-03   3.3612805e-04   7.8422537e-03   1.3722708e-03   4.6672868e-03   5.1538689e-03   1.2290249e-02   3.0420444e-01   2.9945027e-01   2.8883501e-01   3.1284959e-01   3.0319344e-01   3.0588616e-01   3.1072089e-01   3.0027561e-01   2.9410453e-01   3.0585510e-01  -3.1150742e-01  -3.0977414e-01  -3.0711722e-01  -3.0447966e-01  -2.9832572e-01  -3.1923978e-01  -3.0463653e-01  -3.1030754e-01  -3.0623020e-01  -3.1411247e-01
   3.0000000e+00   3.5533284e-02   3.6587081e-02   3.7060814e-02   2.5931823e-02   2.6577442e-02   3.6043853e-02   2.8799269e-02   2.9751176e-02   3.2433870e-02   3.5384585e-02   2.7625215e-01   2.7232427e-01   2.6187341e-01   2.8462718e-01   2.7728037e-01   2.7921279e-01   2.8416511e-01   2.7098192e-01   2.6839401e-01   2.7872940e-01  -3.1405205e-01  -3.1080801e-01  -3.0954179e-01  -3.0537329e-01  -2.9817759e-01  -3.2229026e-01  -3.0434956e-01  -3.1324036e-01  -3.0630492e-01  -3.1394678e-01
   3.1000000e+00   5.7881730e-02   6.0083777e-02   6.2192725e-02   4.9059579e-02   4.9938217e-02   5.9691015e-02   5.1931551e-02   5.3562173e-02   5.3946085e-02   5.7629886e-02   2.4608415e-01   2.4757153e-01   2.3484533e-01   2.6037952e-01   2.5229916e-01   2.5254666e-01   2.5805330e-01   2.4592424e-01   2.4418474e-01   2.5300779e-01  -3.1494556e-01  -3.1086666e-01  -3.0755168e-01  -3.0489816e-01  -2.9890084e-01  -3.2168377e-01  -3.0542701e-01  -3.1232095e-01  -3.0555279e-01  -3.1370623e-01
   3.2000000e+00   7.9391305e-02   8.1581771e-02   8.3513086e-02   7.1415306e-02   7.1081544e-02   8.1195109e-02   7.2621345e-02   7.7678638e-02   7.5837502e-02   7.9153852e-02   2.2121289e-01   2.2251412e-01   2.1317042e-01   2.3339652e-01   2.2831894e-01   2.2590960e-01   2.3012345e-01   2.1988968e-01   2.2067446e-01   2.2887579e-01  -3.1147062e-01  -3.0937747e-01  -3.0419858e-01  -3.0219330e-01  -2.9672563e-01  -3.2177941e-01  -3.0373287e-01  -3.0923881e-01  -3.0431512e-01  -3.1179170e-01
   3.3000000e+00   9.6901255e-02   1.0180726e-01   1.0204312e-01   8.8535467e-02   8.7886901e-02   1.0261359e-01   8.9033221e-02   9.8789086e-02   9.5571737e-02   9.8546977e-02   1.9512468e-01   1.9952810e-01   1.8799568e-01   2.0835742e-01   2.0489232e-01   1.9795312e-01   2.0552710e-01   1.9462759e-01   1.9762444e-01   2.0262065e-01  -3.0607762e-01  -3.0450715e-01  -3.0041413e-01  -3.0014697e-01  -2.9262810e-01  -3.1613442e-01  -2.9698247e-01  -3.0563138e-01  -2.9822075e-01  -3.0577431e-01
   3.4000000e+00   1.1687058e-01   1.1710911e-01   1.1551065e-01   1.0608272e-01   1.0283249e-01   1.1910486e-01   1.0515594e-01   1.1563875e-01   1.1573477e-01   1.1483858e-01   1.7186537e-01   1.7590318e-01   1.6282815e-01   1.8299386e-01   1.8268570e-01   1.7158098e-01   1.8366029e-01   1.7208144e-01   1.7293379e-01   1.7835235e-01  -2.9955122e-01  -2.9553378e-01  -2.9272905e-01  -2.9150108e-01  -2.8904625e-01  -3.0724937e-01  -2.9017048e-01  -2.9723538e-01  -2.9193181e-01  -2.9956564e-01
   3.5000000e+00   1.3158713e-01   1.2871537e-01   1.3025839e-01   1.1996766e-01   1.1908093e-01   1.3569870e-01   1.1933459e-01   1.2899950e-01   1.2853968e-01   1.2863647e-01   1.5130791e-01   1.5301882e-01   1.4021991e-01   1.5922677e-01   1.6084617e-01   1.4935452e-01   1.6011249e-01   1.4937714e-01   1.5075066e-01   1.5444179e-01  -2.9211079e-01  -2.8893412e-01  -2.8425424e-01  -2.8221976e-01  -2.8296305e-01  -2.9833726e-01  -2.8102816e-01  -2.9060525e-01  -2.8403594e-01  -2.9358505e-01
   3.6000000e+00   1.4477433e-01   1.4120251e-01   1.4300281e-01   1.3358987e-01   1.3218128e-01   1.5055801e-01   1.3240014e-01   1.4072184e-01   1.4024459e-01   1.4498735e-01   1.2946669e-01   1.3273191e-01   1.2256906e-01   1.3790134e-01   1.4174056e-01   1.2581400e-01   1.4020588e-01   1.2768839e-01   1.2923223e-01   1.3236772e-01  -2.8149613e-01  -2.8025561e-01  -2.7512246e-01  -2.7319165e-01  -2.7781602e-01  -2.8907097e-01  -2.7311041e-01  -2.8516389e-01  -2.7551668e-01  -2.8363765e-01
   3.7000000e+00   1.5503793e-01   1.5002165e-01   1.5409206e-01   1.4401598e-01   1.4501588e-01   1.6192850e-01   1.4344670e-01   1.5465590e-01   1.5058069e-01   1.5599603e-01   1.0621297e-01   1.1354712e-01   1.0236087e-01   1.1747780e-01   1.2015053e-01   1.0600537e-01   1.2014007e-01   1.0662046e-01   1.1113250e-01   1.1532223e-01  -2.7107129e-01  -2.7216230e-01  -2.6592202e-01  -2.6257394e-01  -2.7188963e-01  -2.7935830e-01  -2.6453637e-01  -2.7912081e-01  -2.6647336e-01  -2.7143237e-01
   3.8000000e+00   1.6200679e-01   1.5646422e-01   1.6402768e-01   1.5355169e-01   1.5241128e-01   1.7103496e-01   1.5078247e-01   1.6597490e-01   1.6081171e-01   1.6227888e-01   8.6774648e-02   9.4217232e-02   8.4622243e-02   9.8464771e-02   1.0359214e-01   8.5227908e-02   1.0169471e-01   8.6113144e-02   9.2778631e-02   9.8410501e-02  -2.6005496e-01  -2.6289913e-01  -2.5503730e-01  -2.5401776e-01  -2.6324112e-01  -2.7083591e-01  -2.5534072e-01  -2.6757913e-01  -2.5819692e-01  -2.6336086e-01
   3.9000000e+00   1.6716978e-01   1.6645616e-01   1.7016879e-01   1.6112949e-01   1.5944696e-01   1.7712202e-01   1.5722480e-01   1.7376448e-01   1.6711713e-01   1.6937566e-01   7.2894680e-02   7.7824263e-02   6.7712333e-02   7.9080248e-02   8.4149439e-02   6.5752407e-02   8.6294749e-02   6.8941902e-02   7.7358779e-02   7.9998193e-02  -2.4731108e-01  -2.5164964e-01  -2.4267029e-01  -2.4390838e-01  -2.5279660e-01  -2.6091953e-01  -2.4329363e-01  -2.5528114e-01  -2.4659099e-01  -2.5167053e-01
   4.0000000e+00   1.7470071e-01   1.7125168e-01   1.7422569e-01   1.6740842e-01   1.6596597e-01   1.8402893e-01   1.6199671e-01   1.7921988e-01   1.7123751e-01   1.7149726e-01   5.5698409e-02   6.2499436e-02   5.3105874e-02   6.2540216e-02   6.8280247e-02   4.9132727e-02   7.1246369e-02   5.2488529e-02   6.0902130e-02   6.2842801e-02  -2.3452900e-01  -2.3974201e-01  -2.3218997e-01  -2.3167696e-01  -2.3887625e-01  -2.4978984e-01  -2.2962527e-01  -2.4170806e-01  -2.3589513e-01  -2.3794524e-01
   4.1000000e+00   1.7877005e-01   1.7293521e-01   1.7704837e-01   1.6965859e-01   1.6995314e-01   1.8925869e-01   1.6489756e-01   1.8293304e-01   1.7561814e-01   1.7603652e-01   4.1356252e-02   4.8896452e-02   3.7191824e-02   4.5618315e-02   5.5241818e-02   3.6523955e-02   5.4085187e-02   3.8268725e-02   4.5192464e-02   4.8565197e-02  -2.2205961e-01  -2.3123278e-01  -2.1922375e-01  -2.1994042e-01  -2.2802117e-01  -2.3716833e-01  -2.1867430e-01  -2.3025554e-01  -2.2519391e-01  -2.2768855e-01
   4.2000000e+00   1.8081849e-01   1.7746970e-01   1.7838616e-01   1.7337613e-01   1.7407095e-01   1.9064453e-01   1.6659690e-01   1.8458379e-01   1.7794634e-01   1.7931584e-01   2.7734512e-02   3.4760895e-02   2.2177752e-02   3.3577633e-02   4.1525954e-02   1.9031600e-02   4.2281907e-02   2.5132768e-02   3.0254584e-02   3.3618654e-02  -2.0972922e-01  -2.2018948e-01  -2.0490708e-01  -2.0739612e-01  -2.1649518e-01  -2.2267462e-01  -2.0794461e-01  -2.1719605e-01  -2.1344488e-01  -2.1633074e-01
   4.3000000e+00   1.8386892e-01   1.7807130e-01   1.7754096e-01   1.7322667e-01   1.7474297e-01   1.9195130e-01   1.6885704e-01   1.8459503e-01   1.7783243e-01   1.8028240e-01   1.7041667e-02   2.1085707e-02   9.9129016e-03   2.1052825e-02   3.0152947e-02   4.9936047e-03   2.7679161e-02   1.2445436e-02   1.8654298e-02   2.1837827e-02  -1.9920528e-01  -2.0819873e-01  -1.9221899e-01  -1.9634320e-01  -2.0155923e-01  -2.1025270e-01  -1.9657732e-01  -2.0613239e-01  -2.0122578e-01  -2.0200288e-01
   4.4000000e+00   1.7948888e-01   1.7735881e-01   1.7854353e-01   1.7395557e-01   1.7456960e-01   1.9046578e-01   1.6949322e-01   1.8402170e-01   1.7708904e-01   1.7868886e-01   5.6529563e-03   8.2021019e-03  -2.0729923e-03   1.1470518e-02   1.7645614e-02  -7.2552667e-03   1.8013839e-02  -4.6273224e-04   7.1683843e-03   1.2672591e-02  -1.8573298e-01  -1.9820606e-01  -1.7921216e-01  -1.8343028e-01  -1.9149716e-01  -1.9690593e-01  -1.8566841e-01  -1.9158268e-01  -1.9086923e-01  -1.9100323e-01
   4.5000000e+00   1.7618379e-01   1.7503167e-01   1.7597621e-01   1.7040071e-01   1.7348457e-01   1.9075333e-01   1.6790798e-01   1.8222290e-01   1.7959204e-01   1.7478340e-01  -1.9368703e-03  -4.8485420e-03  -1.0020098e-02  -8.4524764e-06   6.9598115e-03  -1.6615724e-02   4.4393614e-03  -1.0426304e-02  -4.4353122e-03   3.8442511e-03  -1.7227296e-01  -1.8666380e-01  -1.6802148e-01  -1.7368881e-01  -1.7970799e-01  -1.8372783e-01  -1.7572921e-01  -1.7918897e-01  -1.7700183e-01  -1.7939958e-01
   4.6000000e+00   1.7465782e-01   1.7392978e-01   1.7490995e-01   1.7122549e-01   1.7175664e-01   1.8806723e-01   1.6736834e-01   1.8082805e-01   1.7684596e-01   1.7195399e-01  -1.0103529e-02  -1.4948753e-02  -1.9916690e-02  -7.9231964e-03  -3.3152073e-03  -2.4198523e-02  -2.9317598e-03  -2.2313490e-02  -1.5000948e-02  -5.7782199e-03  -1.5754006e-01  -1.7589158e-01  -1.5898728e-01  -1.6303732e-01  -1.6932785e-01  -1.7064982e-01  -1.6544228e-01  -1.6865742e-01  -1.6597798e-01  -1.6806777e-01
   4.7000000e+00   1.6899346e-01   1.7503994e-01   1.7128317e-01   1.6762633e-01   1.7176702e-01   1.8479312e-01   1.6837123e-01   1.8003730e-01   1.7571346e-01   1.6942207e-01  -1.7555805e-02  -2.4098005e-02  -2.9731303e-02  -1.5649802e-02  -1.1875556e-02  -3.1575205e-02  -1.5711504e-02  -3.2339473e-02  -2.3688921e-02  -1.4460227e-02  -1.4599808e-01  -1.6728655e-01  -1.4860662e-01  -1.4990871e-01  -1.6066394e-01  -1.5666307e-01  -1.5722899e-01  -1.5634139e-01  -1.5700089e-01  -1.5316732e-01
   4.8000000e+00   1.6533119e-01   1.7214762e-01   1.6607178e-01   1.6281148e-01   1.6806949e-01   1.7895628e-01   1.6626104e-01   1.7514192e-01   1.7252757e-01   1.6609870e-01  -2.7647549e-02  -3.3567657e-02  -3.6017440e-02  -2.3308703e-02  -2.0562434e-02  -3.8135791e-02  -2.1390335e-02  -3.5280694e-02  -3.3908234e-02  -2.2668552e-02  -1.3741851e-01  -1.5619544e-01  -1.3783110e-01  -1.3758416e-01  -1.4865394e-01  -1.4624671e-01  -1.4773275e-01  -1.4419756e-01  -1.4511136e-01  -1.4078539e-01
   4.9000000e+00   1.5992408e-01   1.6886812e-01   1.6276308e-01   1.5636830e-01   1.6338387e-01   1.7535231e-01   1.6254179e-01   1.6887590e-01   1.6873813e-01   1.5886300e-01  -3.1001975e-02  -3.8910652e-02  -4.3276656e-02  -2.7616009e-02  -2.7311634e-02  -4.1622829e-02  -2.8475139e-02  -4.1790789e-02  -4.1553141e-02  -2.7455474e-02  -1.2841194e-01  -1.4530885e-01  -1.2933867e-01  -1.2609601e-01  -1.3853474e-01  -1.3545774e-01  -1.3888543e-01  -1.3217091e-01  -1.3711702e-01  -1.3204624e-01
   5.0000000e+00   1.5276847e-01   1.6745074e-01   1.5911631e-01   1.5357426e-01   1.5847442e-01   1.6874238e-01   1.6031058e-01   1.6244547e-01   1.6189280e-01   1.5391607e-01  -3.8922564e-02  -4.2890738e-02  -4.9276229e-02  -3.3143670e-02  -3.4058121e-02  -4.4251317e-02  -3.3180555e-02  -4.7968823e-02  -4.8552037e-02  -3.3095045e-02  -1.1717923e-01  -1.3400345e-01  -1.1947684e-01  -1.1738708e-01  -1.3158908e-01  -1.2525273e-01  -1.2682770e-01  -1.2160370e-01  -1.2638738e-01  -1.2179185e-01
   5.1000000e+00   1.4814907e-01   1.6329382e-01   1.5298806e-01   1.4801578e-01   1.5673471e-01   1.6205391e-01   1.5577361e-01   1.5908909e-01   1.6062388e-01   1.4875150e-01  -4.2578989e-02  -4.7478249e-02  -5.2278822e-02  -3.7002186e-02  -3.7222374e-02  -5.1861753e-02  -3.9098261e-02  -5.2560093e-02  -5.2563834e-02  -3.8262375e-02  -1.0633948e-01  -1.2368671e-01  -1.1127684e-01  -1.0943637e-01  -1.2180024e-01  -1.1342059e-01  -1.1761052e-01  -1.1228742e-01  -1.1743028e-01  -1.1366067e-01
   5.2000000e+00   1.4292221e-01   1.6063064e-01   1.4723360e-01   1.4254318e-01   1.5092292e-01   1.5519446e-01   1.5071235e-01   1.5501663e-01   1.5614692e-01   1.4106667e-01  -4.4516809e-02  -5.1710294e-02  -5.6337224e-02  -3.6069779e-02  -3.8674798e-02  -5.4797622e-02  -4.2711534e-02  -5.5230287e-02  -5.9694535e-02  -4.1421758e-02  -9.7101948e-02  -1.1273646e-01  -1.0046857e-01  -1.0279285e-01  -1.0748394e-01  -1.0213800e-01  -1.1027070e-01  -1.0419659e-01  -1.0678813e-01  -1.0422921e-01
   5.3000000e+00   1.3668791e-01   1.5366179e-01   1.4036761e-01   1.3586181e-01   1.4631702e-01   1.4844534e-01   1.4633093e-01   1.4816410e-01   1.4863204e-01   1.3237205e-01  -4.5753832e-02  -5.1809781e-02  -5.9367536e-02  -3.7730118e-02  -4.1100839e-02  -5.7094154e-02  -4.7135122e-02  -5.9250808e-02  -6.2226693e-02  -4.2270321e-02  -8.7575831e-02  -1.0112547e-01  -9.1112030e-02  -9.4788022e-02  -9.7303920e-02  -9.5145234e-02  -1.0097570e-01  -9.5505250e-02  -9.7187294e-02  -9.6928159e-02
   5.4000000e+00   1.3066906e-01   1.5001532e-01   1.3702385e-01   1.2872150e-01   1.3798698e-01   1.4183857e-01   1.3966016e-01   1.4148088e-01   1.4433204e-01   1.2899873e-01  -4.5816245e-02  -5.1615157e-02  -6.1721249e-02  -3.7415319e-02  -4.1588761e-02  -5.9477842e-02  -4.9843341e-02  -5.6716817e-02  -6.4908257e-02  -4.7275214e-02  -8.0793668e-02  -9.3848363e-02  -8.3163046e-02  -8.7804800e-02  -8.7459554e-02  -8.7310166e-02  -9.2385622e-02  -8.8309242e-02  -9.1079483e-02  -9.2418118e-02
   5.5000000e+00   1.2418787e-01   1.4151528e-01   1.3230589e-01   1.2245830e-01   1.3168913e-01   1.3647833e-01   1.3443836e-01   1.3631615e-01   1.3899730e-01   1.2505744e-01  -4.7217513e-02  -5.2535492e-02  -6.3259495e-02  -3.8420370e-02  -4.2671002e-02  -6.0371444e-02  -5.1545540e-02  -5.9002163e-02  -6.5130161e-02  -4.7504927e-02  -7.1883479e-02  -8.4835342e-02  -7.6321767e-02  -8.0680474e-02  -8.0397740e-02  -7.6025631e-02  -8.4234354e-02  -8.1211591e-02  -8.5044821e-02  -8.6273656e-02
   5.6000000e+00   1.1746730e-01   1.3538242e-01   1.2701038e-01   1.1768127e-01   1.2595696e-01   1.3151219e-01   1.2579396e-01   1.2910275e-01   1.3389515e-01   1.2175844e-01  -4.5176954e-02  -5.2200316e-02  -6.3395987e-02  -3.5184138e-02  -4.3954682e-02  -5.9400912e-02  -5.1937833e-02  -5.7694017e-02  -6.4568237e-02  -4.7680049e-02  -6.5127563e-02  -7.4409025e-02  -6.9650898e-02  -7.6636441e-02  -7.4365720e-02  -6.9623325e-02  -7.8042951e-02  -7.2835445e-02  -7.8360422e-02  -8.1763485e-02
   5.7000000e+00   1.1244512e-01   1.2486457e-01   1.2050553e-01   1.1174031e-01   1.2049276e-01   1.2358109e-01   1.1878837e-01   1.2240062e-01   1.2630143e-01   1.1790778e-01  -4.3063669e-02  -5.1768505e-02  -6.3373685e-02  -3.4598088e-02  -4.6321577e-02  -5.7692280e-02  -5.3331789e-02  -5.5637948e-02  -6.5180767e-02  -4.9738688e-02  -5.6527864e-02  -6.6831132e-02  -6.1441981e-02  -6.9920262e-02  -6.7730851e-02  -6.0064741e-02  -7.0081849e-02  -6.7638510e-02  -7.2400563e-02  -7.7716064e-02
   5.8000000e+00   1.0473446e-01   1.1895746e-01   1.1441955e-01   1.0763814e-01   1.1714268e-01   1.1653229e-01   1.1220270e-01   1.1710572e-01   1.2065972e-01   1.1223493e-01  -4.2014668e-02  -5.0848789e-02  -6.1483279e-02  -3.5404457e-02  -4.4584470e-02  -5.5921042e-02  -5.3510972e-02  -5.4809314e-02  -6.8087354e-02  -4.9001197e-02  -5.1167953e-02  -6.0213122e-02  -5.7720243e-02  -6.2054990e-02  -6.3103748e-02  -5.1834917e-02  -6.3809405e-02  -6.2726829e-02  -6.8109918e-02  -6.7547383e-02
   5.9000000e+00   9.9260786e-02   1.1154689e-01   1.0896346e-01   1.0145026e-01   1.1082088e-01   1.1026187e-01   1.0492737e-01   1.1030744e-01   1.1732842e-01   1.0734374e-01  -3.8973156e-02  -5.0001620e-02  -5.7601514e-02  -3.2750583e-02  -4.0993723e-02  -5.2243683e-02  -5.1244604e-02  -5.4009660e-02  -6.7814520e-02  -4.9727178e-02  -4.5053863e-02  -5.7746211e-02  -5.1230121e-02  -5.6951262e-02  -5.7992372e-02  -4.4211945e-02  -5.8239591e-02  -5.7039928e-02  -6.2090931e-02  -6.2932257e-02
   6.0000000e+00   9.1086818e-02   1.0410663e-01   1.0181636e-01   9.5610305e-02   1.0267342e-01   1.0426806e-01   1.0070280e-01   1.0554862e-01   1.1185901e-01   1.0189775e-01  -3.7679441e-02  -4.9462059e-02  -5.6299538e-02  -3.3088830e-02  -3.9999331e-02  -5.1357482e-02  -4.9686164e-02  -5.5711184e-02  -6.5458502e-02  -5.0787780e-02  -4.0338868e-02  -5.0775273e-02  -4.4693709e-02  -5.1479617e-02  -5.1690113e-02  -4.1963602e-02  -5.4860471e-02  -5.4312044e-02  -5.5802737e-02  -5.8154443e-02
   6.1000000e+00   8.4697022e-02   1.0011321e-01   9.7315602e-02   8.9787740e-02   9.5659033e-02   9.7741473e-02   9.5737717e-02   9.9118506e-02   1.0701665e-01   9.8085940e-02  -3.5065773e-02  -4.9013372e-02  -5.2574065e-02  -3.4143187e-02  -3.7736277e-02  -4.9457606e-02  -5.0053436e-02  -5.3201218e-02  -6.1349684e-02  -5.2136797e-02  -3.6530741e-02  -4.6071122e-02  -3.9859559e-02  -4.9181421e-02  -4.6969181e-02  -4.0353840e-02  -4.9632585e-02  -5.1477870e-02  -5.0483563e-02  -5.8136481e-02
   6.2000000e+00   7.7251633e-02   9.5445127e-02   9.2564604e-02   8.7169559e-02   9.0233698e-02   9.0353757e-02   8.9309764e-02   9.4321986e-02   1.0164076e-01   9.4740783e-02  -3.0550962e-02  -4.7690343e-02  -4.9698733e-02  -3.4638935e-02  -3.5500355e-02  -4.6431371e-02  -4.6705539e-02  -5.1935033e-02  -6.1871259e-02  -5.1048172e-02  -3.1749705e-02  -4.0020584e-02  -4.0091337e-02  -4.6326736e-02  -4.1141388e-02  -3.9586095e-02  -4.3731531e-02  -4.8869812e-02  -4.5517565e-02  -5.7271977e-02
   6.3000000e+00   7.1098127e-02   9.0530053e-02   8.8288140e-02   8.0653045e-02   8.5510699e-02   8.2710036e-02   8.3748474e-02   9.1351526e-02   9.7957839e-02   9.2184400e-02  -2.7777342e-02  -4.5163195e-02  -4.8440348e-02  -3.4358861e-02  -3.4419580e-02  -4.3886102e-02  -4.4444456e-02  -5.1244731e-02  -5.9340630e-02  -5.1522665e-02  -2.9335267e-02  -3.5069907e-02  -3.5266848e-02  -4.3410053e-02  -3.6608538e-02  -3.6723830e-02  -4.2075327e-02  -4.2402431e-02  -4.2212077e-02  -5.6132199e-02
   6.4000000e+00   6.6750616e-02   8.2448251e-02   8.2132877e-02   7.6724659e-02   7.8512663e-02   7.7913471e-02   7.8920936e-02   8.5876554e-02   9.3280229e-02   9.1405188e-02  -2.3842127e-02  -4.3073734e-02  -4.7765830e-02  -3.3563861e-02  -3.3342452e-02  -4.0290860e-02  -4.1759363e-02  -4.8103074e-02  -5.5840042e-02  -4.7659164e-02  -2.7112175e-02  -3.2026828e-02  -3.4892526e-02  -3.8189311e-02  -3.2788612e-02  -3.5648660e-02  -4.0107848e-02  -3.8155064e-02  -4.0363951e-02  -5.2317152e-02
   6.5000000e+00   6.2011220e-02   7.6965269e-02   7.9050875e-02   7.1012932e-02   7.3171146e-02   7.4087082e-02   7.3986109e-02   7.9795692e-02   8.8342885e-02   8.7019478e-02  -2.1352302e-02  -3.9939957e-02  -4.3824785e-02  -3.1635052e-02  -3.1750940e-02  -3.6561081e-02  -3.7013390e-02  -4.4166031e-02  -5.4044423e-02  -4.6296700e-02  -2.8101410e-02  -3.2839531e-02  -3.4714276e-02  -3.7210509e-02  -3.3637550e-02  -3.3122833e-02  -3.6482381e-02  -3.4662870e-02  -3.5596862e-02  -4.7221692e-02
   6.6000000e+00   5.9968221e-02   7.0197319e-02   7.4272037e-02   6.5903819e-02   6.7429612e-02   6.8853501e-02   7.0080155e-02   7.7697907e-02   8.4639717e-02   8.2955019e-02  -1.7397579e-02  -3.8320006e-02  -4.2332003e-02  -2.8344121e-02  -2.9305276e-02  -3.5318309e-02  -3.3670169e-02  -4.4274791e-02  -5.2352446e-02  -4.4533272e-02  -2.8237448e-02  -3.0973632e-02  -3.2418575e-02  -3.4913896e-02  -2.9790945e-02  -2.9942972e-02  -3.5451347e-02  -2.8535799e-02  -3.3439381e-02  -4.3830442e-02
   6.7000000e+00   5.6701477e-02   6.6667434e-02   6.9652402e-02   6.3807982e-02   6.3822468e-02   6.5602803e-02   6.6774628e-02   7.1890544e-02   7.8419652e-02   7.6745074e-02  -1.5263083e-02  -3.1707562e-02  -3.7366404e-02  -2.7167632e-02  -2.7604379e-02  -3.1702180e-02  -2.9957411e-02  -4.2611501e-02  -4.8650891e-02  -4.3604160e-02  -3.0436597e-02  -2.7107560e-02  -3.1504974e-02  -3.5365993e-02  -2.8242847e-02  -2.8376800e-02  -3.2317930e-02  -2.7858725e-02  -2.8729282e-02  -3.7818986e-02
   6.8000000e+00   5.2244664e-02   6.1630790e-02   6.3603650e-02   6.2629502e-02   5.8292682e-02   6.1076244e-02   6.3852047e-02   6.6708142e-02   7.3345934e-02   7.1059636e-02  -1.4796959e-02  -2.7809687e-02  -3.4081930e-02  -2.2665358e-02  -2.4459462e-02  -2.8173095e-02  -2.6685921e-02  -4.0897974e-02  -4.5998909e-02  -3.9633128e-02  -3.2958311e-02  -2.6685116e-02  -2.8664514e-02  -3.5862756e-02  -2.6730122e-02  -3.1085067e-02  -3.3152619e-02  -2.7301819e-02  -2.5322170e-02  -3.6197580e-02
   6.9000000e+00   5.1118270e-02   5.8213209e-02   6.2005521e-02   6.0545703e-02   5.5212622e-02   5.9118011e-02   6.1286705e-02   6.3650536e-02   6.8279491e-02   7.1076685e-02  -1.1702935e-02  -2.1949570e-02  -2.9830861e-02  -2.0359150e-02  -1.9832689e-02  -2.4146421e-02  -2.5962463e-02  -4.0451144e-02  -4.0817865e-02  -3.8444784e-02  -3.2052650e-02  -2.6575848e-02  -2.6639589e-02  -3.5173965e-02  -2.5724377e-02  -3.1721842e-02  -3.3667312e-02  -2.5018385e-02  -2.3313822e-02  -3.3700558e-02
   7.0000000e+00   4.8270376e-02   5.3747548e-02   5.8151906e-02   5.8584797e-02   5.0464127e-02   5.5222937e-02   5.8184017e-02   5.8230415e-02   6.2936815e-02   6.7435288e-02  -8.9845410e-03  -1.8425552e-02  -2.7162071e-02  -1.7074421e-02  -1.6585545e-02  -2.1299677e-02  -2.1577167e-02  -3.7724945e-02  -3.6872556e-02  -3.3567566e-02  -3.1453436e-02  -2.5587973e-02  -2.5626962e-02  -3.4874809e-02  -2.3487280e-02  -3.0891992e-02  -3.0391999e-02  -2.3797448e-02  -2.0573330e-02  -3.2293897e-02
   7.1000000e+00   4.5185821e-02   4.8698089e-02   5.5846648e-02   5.3902566e-02   4.7996227e-02   5.1597132e-02   5.5105009e-02   5.6314140e-02   6.0676843e-02   6.5548785e-02  -1.0539115e-02  -1.4355204e-02  -2.3134415e-02  -1.3245501e-02  -1.4317535e-02  -1.8169577e-02  -2.0362057e-02  -3.3030103e-02  -3.4868932e-02  -3.1269934e-02  -3.3159310e-02  -2.2313206e-02  -2.4147985e-02  -3.5051839e-02  -2.5074593e-02  -2.8708366e-02  -2.8622044e-02  -2.1559324e-02  -1.9055046e-02  -3.2364949e-02
   7.2000000e+00   4.5930765e-02   4.6088366e-02   4.9721660e-02   4.8966663e-02   4.5602666e-02   4.7278240e-02   5.1220450e-02   5.1869128e-02   5.4077154e-02   6.1837529e-02  -8.4849832e-03  -1.1811372e-02  -1.8276154e-02  -9.7913391e-03  -9.7707061e-03  -1.3910306e-02  -1.7749776e-02  -3.1804481e-02  -2.9481387e-02  -2.8226017e-02  -3.4457801e-02  -2.6225552e-02  -2.5332896e-02  -3.0855974e-02  -2.6278024e-02  -2.8600860e-02  -3.0538019e-02  -2.0150364e-02  -1.8469931e-02  -3.2740989e-02
   7.3000000e+00   4.5525833e-02   4.4428242e-02   4.6713814e-02   4.5492742e-02   4.2388271e-02   4.6553933e-02   4.9674833e-02   4.9826445e-02   5.1886024e-02   5.9485514e-02  -6.4583499e-03  -7.7585561e-03  -1.4741830e-02  -5.8479689e-03  -5.1855317e-03  -1.1955706e-02  -1.2550559e-02  -2.6992562e-02  -2.6766328e-02  -2.5642081e-02  -3.4359117e-02  -2.6878863e-02  -2.7173817e-02  -3.0042222e-02  -2.4853543e-02  -2.6972108e-02  -3.0698463e-02  -1.8758021e-02  -2.2353630e-02  -2.9337060e-02
   7.4000000e+00   4.3296955e-02   4.3339437e-02   4.3083123e-02   4.2739102e-02   3.9711013e-02   4.3740755e-02   4.7494447e-02   4.9346265e-02   5.0457011e-02   5.5123829e-02  -4.7742503e-03  -4.9677806e-03  -1.4010700e-02  -5.2535939e-03  -2.4729594e-03  -9.1867849e-03  -9.3061873e-03  -2.4886476e-02  -2.3828050e-02  -2.1522973e-02  -3.5324758e-02  -2.7347787e-02  -2.6826161e-02  -3.2544798e-02  -2.6493107e-02  -2.7276993e-02  -3.0129626e-02  -1.8380760e-02  -1.9800821e-02  -2.8111736e-02
   7.5000000e+00   4.3978228e-02   3.9625920e-02   4.0362420e-02   4.3389954e-02   3.6091148e-02   4.3928534e-02   4.4229654e-02   4.6261536e-02   4.8671120e-02   5.0806232e-02  -2.4667306e-03  -3.3779991e-03  -9.4187316e-03  -3.3943822e-03   3.6436474e-03  -8.9902176e-03  -9.2118231e-03  -1.9113628e-02  -2.1448878e-02  -1.7656398e-02  -3.5389158e-02  -2.9122637e-02  -2.7704681e-02  -3.3210747e-02  -2.7689016e-02  -2.7887324e-02  -2.8249971e-02  -1.9681262e-02  -2.0432500e-02  -2.9944123e-02
   7.6000000e+00   4.3485152e-02   3.8726950e-02   3.7945454e-02   4.1169229e-02   3.6486168e-02   4.1541241e-02   4.1307758e-02   4.4457443e-02   4.5997976e-02   4.7410962e-02  -3.1687178e-03  -2.4802689e-03  -6.5631222e-03  -1.7991030e-03   5.5808881e-03  -6.3983397e-03  -9.1688675e-03  -1.6494260e-02  -1.9025465e-02  -1.6086656e-02  -3.7249294e-02  -3.0247121e-02  -3.0056492e-02  -3.6305230e-02  -3.0938379e-02  -3.0913981e-02  -3.0286352e-02  -1.9616791e-02  -2.1391241e-02  -2.8664271e-02
   7.7000000e+00   4.2308865e-02   3.8083869e-02   3.7073833e-02   4.3630902e-02   3.4306371e-02   4.0283653e-02   3.9907619e-02   4.4031233e-02   4.0530986e-02   4.5510540e-02  -8.6587746e-04  -1.0718461e-03  -1.7508949e-03   4.9527710e-03   8.7000022e-03  -2.6475668e-03  -7.2066899e-03  -1.0945519e-02  -1.4118138e-02  -1.4376775e-02  -3.6072386e-02  -3.2585787e-02  -3.3280963e-02  -3.8799618e-02  -2.8975413e-02  -3.4328937e-02  -3.0830936e-02  -2.1475756e-02  -2.5085001e-02  -2.6501179e-02
   7.8000000e+00   4.0026293e-02   3.7952140e-02   3.7553727e-02   4.2042043e-02   3.0785246e-02   3.9235480e-02   3.9496082e-02   4.1018941e-02   3.7799202e-02   4.4143794e-02   6.7585480e-04   2.1972028e-03  -5.2921803e-05   8.3291556e-03   7.8050781e-03  -4.9064655e-04  -5.4216440e-03  -6.6439636e-03  -1.0198412e-02  -1.3244105e-02  -4.0889328e-02  -3.5564603e-02  -3.3820155e-02  -3.6875619e-02  -2.8239729e-02  -3.6742414e-02  -3.2690761e-02  -2.4739668e-02  -2.9611823e-02  -2.8123484e-02
   7.9000000e+00   4.1410470e-02   3.8494844e-02   3.6956332e-02   4.0284870e-02   3.0431296e-02   3.8623615e-02   3.7616577e-02   3.9638496e-02   3.5686229e-02   4.3222606e-02  -1.5559988e-03   4.9945554e-03   3.8823526e-04   8.9144681e-03   1.0672386e-02   4.4462213e-04  -3.6809926e-03  -3.0179267e-03  -6.5986950e-03  -8.7187337e-03  -4.2199319e-02  -3.3403022e-02  -3.8328607e-02  -3.9258105e-02  -2.8169910e-02  -3.5721982e-02  -3.0770742e-02  -2.7011404e-02  -3.2612189e-02  -2.8468058e-02
   8.0000000e+00   3.8806538e-02   3.6782820e-02   3.5208401e-02   3.7903706e-02   2.9066373e-02   3.7320448e-02   3.5260150e-02   3.8634735e-02   3.6274796e-02   4.1539872e-02  -2.8557115e-04   5.6831718e-03   1.0929752e-03   1.1274610e-02   1.3207299e-02   3.2297634e-03   2.8594548e-04  -8.1863251e-04  -5.9250553e-03  -6.1666918e-03  -4.1281905e-02  -3.3480051e-02  -3.9207277e-02  -4.0072645e-02  -3.1798978e-02  -3.7659049e-02  -3.1679476e-02  -2.6003524e-02  -3.3622147e-02  -2.9395462e-02
   8.1000000e+00   4.0063645e-02   3.4274787e-02   3.6279794e-02   3.5389117e-02   2.7444236e-02   3.9332655e-02   3.5076527e-02   3.7303687e-02   3.5192223e-02   4.2125404e-02   1.1830206e-03   6.8344987e-03   1.0719653e-03   1.1311213e-02   1.2627177e-02   4.4185132e-03   2.5274558e-03   2.6607832e-03  -3.2681976e-03  -3.5688368e-03  -4.4050638e-02  -3.5582970e-02  -3.9847754e-02  -4.4630862e-02  -3.3003326e-02  -3.9757308e-02  -3.2385238e-02  -2.6687089e-02  -3.4461882e-02  -3.2002511e-02
   8.2000000e+00   4.2035271e-02   3.3399502e-02   3.7114880e-02   3.5230036e-02   2.9301116e-02   3.9375695e-02   3.4497062e-02   3.5421662e-02   3.7685077e-02   3.8906654e-02   1.4815049e-03   8.2641737e-03  -5.1741017e-04   1.1942320e-02   1.5119626e-02   6.2672568e-03   2.8204640e-03   5.0105653e-03  -3.4223196e-03  -2.7689849e-03  -4.6875964e-02  -3.7182955e-02  -4.4287407e-02  -4.5786219e-02  -3.2328828e-02  -3.9746417e-02  -3.3104234e-02  -2.8105021e-02  -3.4981212e-02  -3.3273250e-02
   8.3000000e+00   4.3748464e-02   3.0645869e-02   3.7581309e-02   3.6300977e-02   2.7853680e-02   3.8559161e-02   3.5555623e-02   3.2836681e-02   3.7748933e-02   3.9323399e-02   2.6472480e-03   1.0648249e-02  -1.1649791e-03   8.4449067e-03   1.9150232e-02   1.0295946e-02   4.9237690e-03   6.0747289e-03  -4.7544367e-03   1.6839328e-03  -5.1041211e-02  -3.8649899e-02  -4.4905450e-02  -4.6075609e-02  -3.4148772e-02  -3.8374976e-02  -3.3441582e-02  -3.0821296e-02  -3.5259965e-02  -3.4341865e-02
   8.4000000e+00   4.3156541e-02   3.2186474e-02   3.6417394e-02   3.9218407e-02   2.6033096e-02   3.8950461e-02   3.3461543e-02   3.2002422e-02   3.7411900e-02   3.8599585e-02   3.4815630e-03   1.2216043e-02  -1.0573361e-03   6.1231769e-03   2.1774180e-02   1.4073189e-02   6.4782254e-03   7.8527005e-03  -2.6381620e-03   6.9134654e-03  -5.2567118e-02  -4.0183685e-02  -4.4300653e-02  -4.5787234e-02  -3.7450435e-02  -3.9070020e-02  -3.5053635e-02  -2.9907156e-02  -3.7429110e-02  -3.6966937e-02
   8.5000000e+00   4.5117526e-02   3.4155335e-02   3.9047156e-02   4.2101032e-02   2.4235410e-02   3.7434870e-02   3.1947336e-02   3.1092671e-02   3.8270266e-02   3.8848000e-02   3.9073228e-03   1.5546242e-02  -3.4581540e-04   9.4351771e-03   2.1113050e-02   1.3905613e-02   8.2587044e-03   1.3551764e-02   1.7204007e-03   9.5037043e-03  -5.3357154e-02  -4.4241121e-02  -4.4828153e-02  -4.6399365e-02  -4.0514800e-02  -4.2078890e-02  -3.5231486e-02  -3.3120689e-02  -4.0189946e-02  -3.7641629e-02
   8.6000000e+00   4.3508103e-02   3.5243412e-02   3.9510744e-02   4.3576688e-02   2.4073513e-02   3.7856724e-02   3.4427427e-02   3.0674050e-02   3.8386911e-02   3.6089378e-02   7.3579435e-03   1.7101299e-02  -5.3899569e-04   1.2428108e-02   2.0858529e-02   1.7532285e-02   9.1375202e-03   1.5595532e-02   2.5704775e-03   1.1483027e-02  -5.2828301e-02  -4.4926403e-02  -4.2995244e-02  -4.8727290e-02  -4.4714510e-02  -4.3256313e-02  -3.4354336e-02  -3.6906775e-02  -4.2539746e-02  -3.8270860e-02
   8.7000000e+00   4.4868458e-02   3.4915860e-02   3.8907629e-02   4.1748588e-02   2.5789015e-02   3.7136877e-02   3.4857173e-02   3.0357151e-02   3.9890230e-02   3.7255605e-02   9.3675026e-03   1.6974637e-02  -3.9980375e-04   1.3183668e-02   2.0178289e-02   2.0104448e-02   1.2538799e-02   1.7876728e-02   3.1445183e-03   1.2439929e-02  -5.2308258e-02  -4.4776212e-02  -4.4439444e-02  -4.6752784e-02  -4.5461049e-02  -4.4466695e-02  -3.4693358e-02  -3.9820895e-02  -4.2924913e-02  -3.8007461e-02
   8.8000000e+00   4.5982658e-02   3.4999697e-02   3.8328103e-02   4.2468600e-02   2.7040466e-02   3.6902518e-02   3.2559179e-02   3.0314886e-02   4.0922252e-02   3.5898447e-02   8.7365691e-03   1.8247591e-02   1.4642433e-03   1.0203119e-02   1.8321841e-02   2.0754146e-02   1.4459719e-02   1.8839021e-02   4.1765591e-03   1.4061867e-02  -5.3814913e-02  -4.5025847e-02  -4.4869525e-02  -4.8298834e-02  -4.7891173e-02  -4.7899127e-02  -3.4214409e-02  -4.2127553e-02  -4.4474628e-02  -3.9253662e-02
   8.9000000e+00   4.5507760e-02   3.4945159e-02   3.8989889e-02   4.5087474e-02   2.9526989e-02   3.8580162e-02   3.1292935e-02   2.9289627e-02   4.3186361e-02   3.4382601e-02   1.3194005e-02   1.9508320e-02   6.1386489e-04   1.1416784e-02   2.0302698e-02   2.2041232e-02   1.5023736e-02   1.7943751e-02   7.4548670e-03   1.8352650e-02  -5.6253645e-02  -4.7020741e-02  -4.5837256e-02  -4.9162336e-02  -5.0672421e-02  -5.0345017e-02  -3.6821104e-02  -4.4314218e-02  -4.5416073e-02  -4.2527768e-02
   9.0000000e+00   4.7167806e-02   3.4871519e-02   3.9500980e-02   4.2852821e-02   3.2734354e-02   3.7961195e-02   2.8826932e-02   2.8670983e-02   4.1735899e-02   3.4400838e-02   1.4341978e-02   1.9357314e-02  -3.0825662e-04   1.2579219e-02   1.8501140e-02   2.2569085e-02   1.5922988e-02   1.9459905e-02   6.6519337e-03   1.9723677e-02  -5.6458113e-02  -4.7369232e-02  -4.7268508e-02  -4.5612187e-02  -5.3054561e-02  -4.9513029e-02  -3.8433987e-02  -4.4811111e-02  -4.7405949e-02  -4.3320237e-02
   9.1000000e+00   4.6741601e-02   3.6261669e-02   4.1153805e-02   4.4660711e-02   3.4254821e-02   3.5229555e-02   3.0347900e-02   3.0125669e-02   4.1435041e-02   3.4591732e-02   1.2155413e-02   2.4021439e-02   7.0560757e-04   1.2547264e-02   1.9980498e-02   2.6864171e-02   1.8261298e-02   2.1767000e-02   6.7053967e-03   2.1160287e-02  -5.9004423e-02  -4.9321285e-02  -4.7963025e-02  -4.3368540e-02  -5.2547554e-02  -5.1224124e-02  -4.0600113e-02  -4.7117866e-02  -4.6492842e-02  -4.2610465e-02
   9.2000000e+00   4.5402636e-02   3.6793370e-02   4.1522525e-02   4.3035631e-02   3.6239797e-02   3.6513955e-02   3.2434246e-02   2.8998769e-02   4.0328163e-02   3.3204181e-02   1.1029466e-02   2.2810841e-02   3.3369688e-03   1.1357262e-02   2.2478925e-02   2.6311297e-02   1.8850204e-02   2.2604516e-02   1.0631087e-02   2.2299791e-02  -5.7749463e-02  -4.7001410e-02  -4.6913958e-02  -4.4700540e-02  -5.3946540e-02  -5.2117732e-02  -3.9636503e-02  -4.7246126e-02  -4.6408444e-02  -4.4590889e-02
   9.3000000e+00   4.5550951e-02   3.8707529e-02   4.3167403e-02   4.2451158e-02   3.7944033e-02   3.6603783e-02   3.3666061e-02   2.9732799e-02   4.2158472e-02   3.2791625e-02   1.1397027e-02   2.3052733e-02   3.9960332e-03   1.4647859e-02   2.3161710e-02   2.6515470e-02   1.9526669e-02   2.0093421e-02   1.1014965e-02   2.5973482e-02  -5.7321223e-02  -4.9104776e-02  -4.9296550e-02  -4.4329163e-02  -5.3381018e-02  -5.4097122e-02  -4.2149701e-02  -4.8386349e-02  -4.8145128e-02  -4.5210840e-02
   9.4000000e+00   4.5392852e-02   3.8340319e-02   4.4656695e-02   4.3481351e-02   3.9453454e-02   3.7916315e-02   3.4042734e-02   3.0422986e-02   4.1634868e-02   3.2740011e-02   1.4554611e-02   2.0776818e-02   5.5532798e-03   1.5690053e-02   2.4834821e-02   2.4830832e-02   2.1454421e-02   2.0121753e-02   1.0069578e-02   2.6756494e-02  -5.6920864e-02  -5.0387117e-02  -5.1716055e-02  -4.5978479e-02  -5.2325252e-02  -5.5728203e-02  -4.3160899e-02  -4.6748546e-02  -4.9296901e-02  -4.9101845e-02
   9.5000000e+00   4.3840577e-02   3.8680743e-02   4.6019088e-02   4.2639069e-02   4.0957039e-02   3.8975512e-02   3.2849955e-02   3.2855923e-02   4.3114871e-02   3.2663315e-02   1.3451447e-02   2.3834567e-02   4.7009572e-03   1.6699452e-02   2.4360033e-02   2.3461881e-02   2.1487123e-02   2.1455288e-02   1.0919506e-02   2.6128508e-02  -5.6501890e-02  -5.2649382e-02  -5.3687942e-02  -4.6310626e-02  -5.4379237e-02  -5.9531954e-02  -4.2405341e-02  -4.8645164e-02  -4.7294872e-02  -4.8799540e-02
   9.6000000e+00   4.5074132e-02   4.0225140e-02   4.8078918e-02   4.2498696e-02   3.9913186e-02   3.9033975e-02   3.3119978e-02   3.2807634e-02   4.3771262e-02   3.6138925e-02   1.3539664e-02   2.4255367e-02   3.5207502e-03   1.6411499e-02   2.4915021e-02   2.4136272e-02   1.9591161e-02   2.0458259e-02   1.0179720e-02   2.5605097e-02  -5.8038892e-02  -5.2618403e-02  -5.4711759e-02  -4.7374121e-02  -5.4814233e-02  -5.9194456e-02  -4.3935782e-02  -5.0533615e-02  -4.8285162e-02  -5.1231772e-02
   9.7000000e+00   4.6482126e-02   3.9122126e-02   4.8057562e-02   4.2359995e-02   3.8609278e-02   3.9222477e-02   3.2399274e-02   3.5918421e-02   4.3648695e-02   3.7393991e-02   1.3504149e-02   2.4456168e-02   3.3807245e-03   1.7640415e-02   2.2630796e-02   2.5137823e-02   2.0325219e-02   2.0077686e-02   1.0283721e-02   2.5536418e-02  -5.8415800e-02  -5.2578196e-02  -5.6523288e-02  -4.9763004e-02  -5.7294171e-02  -5.9500479e-02  -4.4694003e-02  -5.2821659e-02  -4.8779555e-02  -5.5602843e-02
   9.8000000e+00   4.7043495e-02   3.9561488e-02   4.6953793e-02   4.2526632e-02   4.1196774e-02   3.8911710e-02   3.0642341e-02   3.8842287e-02   4.1690427e-02   3.9629720e-02   1.2571685e-02   2.3517411e-02   5.8471781e-03   1.5364719e-02   2.2085134e-02   2.5400825e-02   2.4008455e-02   1.9845486e-02   1.0864344e-02   2.6920492e-02  -5.7622779e-02  -5.4225157e-02  -5.5211551e-02  -5.3489923e-02  -5.6183208e-02  -6.0807930e-02  -4.7231299e-02  -5.2906451e-02  -4.9272536e-02  -5.8366564e-02
   9.9000000e+00   4.9207933e-02   4.1863267e-02   4.6844915e-02   4.3322227e-02   4.2569310e-02   4.1058465e-02   3.1994852e-02   3.9956695e-02   4.2430200e-02   4.1184335e-02   1.3586872e-02   2.5426966e-02   6.2790354e-03   1.5325302e-02   2.2406616e-02   2.6579338e-02   2.3395979e-02   1.9001202e-02   9.7541433e-03   2.6782459e-02  -5.6185416e-02  -5.5816153e-02  -5.6491678e-02  -5.4297314e-02  -5.6504325e-02  -6.1131598e-02  -4.9358669e-02  -5.6251472e-02  -4.9082653e-02  -5.8333551e-02
   1.0000000e+01   4.8485284e-02   4.0123616e-02   4.9852289e-02   4.4190936e-02   4.4000066e-02   4.1469002e-02   3.4911537e-02   4.2000874e-02   4.4176029e-02   4.2701963e-02   1.4271454e-02   2.5560142e-02   8.3012228e-03   1.4810324e-02   2.1441919e-02   2.8025774e-02   2.1808648e-02   2.0059392e-02   1.1541992e-02   2.7576328e-02  -5.7127763e-02  -5.6633147e-02  -5.9756510e-02  -5.3075764e-02  -5.7077430e-02  -6.1689877e-02  -4.9456704e-02  -5.8897511e-02  -4.7748366e-02  -5.8761306e-02


==> data/case_study2_m1_mean_var.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e-01  -1.8349223e-01   8.4974642e-02   9.6111922e-01   1.3176359e-02   1.5713425e-02   1.9193768e-02
   2.0000000e-01  -3.3143364e-01   1.6605421e-01   9.1175092e-01   1.2362445e-02   1.9873927e-02   2.4631459e-02
   3.0000000e-01  -4.4800579e-01   2.4148640e-01   8.5427057e-01   1.8946941e-02   1.7982970e-02   1.9318501e-02
   4.0000000e-01  -5.3703848e-01   3.0940685e-01   7.9009941e-01   2.1051392e-02   1.5714413e-02   1.9353645e-02
   5.0000000e-01  -6.0381772e-01   3.7007311e-01   7.2241814e-01   2.0929381e-02   1.8344584e-02   2.1979092e-02
   6.0000000e-01  -6.4855524e-01   4.2311930e-01   6.5266123e-01   2.4699738e-02   1.6921380e-02   2.2426309e-02
   7.0000000e-01  -6.7732656e-01   4.6970542e-01   5.8153759e-01   2.1311305e-02   1.9645160e-02   2.1566574e-02
   8.0000000e-01  -6.9201057e-01   5.0953245e-01   5.0954556e-01   1.8138139e-02   2.2484897e-02   1.6668053e-02
   9.0000000e-01  -6.9406049e-01   5.4192446e-01   4.3924828e-01   1.9490547e-02   2.5891127e-02   1.5495732e-02
   1.0000000e+00  -6.8616639e-01   5.6736090e-01   3.7034640e-01   1.9057655e-02   3.4540047e-02   1.7019277e-02
   1.1000000e+00  -6.6974485e-01   5.8550098e-01   3.0260158e-01   2.0008811e-02   3.3735393e-02   1.6167462e-02
   1.2000000e+00  -6.4625430e-01   5.9784912e-01   2.3698708e-01   2.3089791e-02   3.1429371e-02   1.5499610e-02
   1.3000000e+00  -6.1639314e-01   6.0516245e-01   1.7474751e-01   1.9746351e-02   2.9314982e-02   1.9505614e-02
   1.4000000e+00  -5.8244494e-01   6.0714516e-01   1.1539230e-01   1.4047798e-02   3.2082035e-02   1.9431156e-02
   1.5000000e+00  -5.4424378e-01   6.0447570e-01   5.9788824e-02   1.4262541e-02   3.0649941e-02   2.3706183e-02
   1.6000000e+00  -5.0379426e-01   5.9777256e-01   7.8612923e-03   1.9624888e-02   2.9265838e-02   1.9763702e-02
   1.7000000e+00  -4.6145031e-01   5.8675435e-01  -4.0671244e-02   2.3377263e-02   2.9198979e-02   2.2642591e-02
   1.8000000e+00  -4.1817548e-01   5.7144136e-01  -8.4532046e-02   2.9123660e-02   3.2694446e-02   2.6809293e-02
   1.9000000e+00  -3.7313598e-01   5.5442390e-01  -1.2557878e-01   2.5425976e-02   3.1192106e-02   2.4305710e-02
   2.0000000e+00  -3.2780237e-01   5.3470569e-01  -1.6079292e-01   2.2922141e-02   3.0316586e-02   2.9917067e-02
   2.1000000e+00  -2.8417007e-01   5.1276563e-01  -1.9211656e-01   2.4284097e-02   3.3923236e-02   3.1464993e-02
   2.2000000e+00  -2.4133171e-01   4.8991143e-01  -2.1910823e-01   2.7324037e-02   3.6146010e-02   3.1767317e-02
   2.3000000e+00  -2.0079238e-01   4.6515288e-01  -2.4246773e-01   2.8905812e-02   4.1322243e-02   3.6311456e-02
   2.4000000e+00  -1.6100648e-01   4.3964141e-01  -2.6174668e-01   2.4586738e-02   4.2675160e-02   3.0670683e-02
   2.5000000e+00  -1.2270650e-01   4.1259324e-01  -2.7785214e-01   2.8503563e-02   4.4042072e-02   2.9570526e-02
   2.6000000e+00  -8.6878894e-02   3.8487969e-01  -2.8991220e-01   3.3331034e-02   4.2840774e-02   2.4386987e-02
   2.7000000e+00  -5.3937322e-02   3.5668402e-01  -2.9902939e-01   2.9032923e-02   3.8141354e-02   3.2982773e-02
   2.8000000e+00  -2.2846559e-02   3.2928875e-01  -3.0487688e-01   2.9529959e-02   3.7259994e-02   3.3408924e-02
   2.9000000e+00   6.0088272e-03   3.0253750e-01  -3.0857307e-01   3.0026360e-02   4.3462920e-02   3.4778965e-02
   3.0000000e+00   3.2410320e-02   2.7538406e-01  -3.0980846e-01   2.5844057e-02   4.2562038e-02   4.0039954e-02
   3.1000000e+00   5.5591674e-02   2.4948964e-01  -3.0958537e-01   2.7188917e-02   4.4367929e-02   3.8731289e-02
   3.2000000e+00   7.7346946e-02   2.2440859e-01  -3.0748235e-01   2.6635845e-02   3.6077944e-02   4.1188033e-02
   3.3000000e+00   9.6172861e-02   1.9942511e-01  -3.0265173e-01   3.4584605e-02   3.6588733e-02   3.8941956e-02
   3.4000000e+00   1.1288785e-01   1.7548851e-01  -2.9545141e-01   3.4979520e-02   3.9501732e-02   3.3492373e-02
   3.5000000e+00   1.2708184e-01   1.5286562e-01  -2.8780736e-01   3.4068895e-02   3.7442710e-02   3.4604752e-02
   3.6000000e+00   1.4036627e-01   1.3197178e-01  -2.7943815e-01   3.6266883e-02   3.7819633e-02   3.2484342e-02
   3.7000000e+00   1.5147913e-01   1.1189699e-01  -2.7045404e-01   3.6005535e-02   3.8369415e-02   3.4305437e-02
   3.8000000e+00   1.5993446e-01   9.3189593e-02  -2.6105638e-01   3.8995506e-02   4.3121961e-02   3.3423617e-02
   3.9000000e+00   1.6689753e-01   7.6000699e-02  -2.4960918e-01   3.7480534e-02   4.1770863e-02   3.5417039e-02
   4.0000000e+00   1.7215328e-01   5.9873674e-02  -2.3719777e-01   3.8355520e-02   4.2756587e-02   3.5240401e-02
   4.1000000e+00   1.7571093e-01   4.5094019e-02  -2.2594584e-01   4.2018035e-02   4.0351322e-02   3.6310252e-02
   4.2000000e+00   1.7832088e-01   3.1009626e-02  -2.1363080e-01   3.8943939e-02   4.6149332e-02   3.5528946e-02
   4.3000000e+00   1.7909690e-01   1.8485637e-02  -2.0137165e-01   3.9140023e-02   4.6448219e-02   3.3783835e-02
   4.4000000e+00   1.7836750e-01   7.1035013e-03  -1.8941081e-01   3.4352528e-02   5.0247490e-02   3.5472643e-02
   4.5000000e+00   1.7663366e-01  -3.3047879e-03  -1.7754025e-01   3.8516754e-02   4.4981476e-02   3.2811856e-02
   4.6000000e+00   1.7515432e-01  -1.2643032e-02  -1.6635794e-01   3.4724364e-02   4.6818716e-02   3.2889693e-02
   4.7000000e+00   1.7330471e-01  -2.1668580e-02  -1.5528656e-01   3.3634538e-02   4.5759877e-02   3.7252935e-02
   4.8000000e+00   1.6934171e-01  -2.9248739e-02  -1.4417569e-01   3.0669335e-02   4.0982754e-02   3.5955671e-02
   4.9000000e+00   1.6456786e-01  -3.4901430e-02  -1.3433676e-01   3.4690280e-02   4.2224713e-02   3.4963889e-02
   5.0000000e+00   1.5986915e-01  -4.0533910e-02  -1.2414990e-01   3.3174608e-02   4.1178958e-02   3.4294840e-02
   5.1000000e+00   1.5554734e-01  -4.5090694e-02  -1.1469491e-01   3.5003534e-02   4.1522758e-02   3.2555148e-02
   5.2000000e+00   1.5023896e-01  -4.8116464e-02  -1.0482064e-01   3.9844145e-02   5.0241423e-02   2.7849164e-02
   5.3000000e+00   1.4368406e-01  -5.0373920e-02  -9.5764691e-02   4.1463751e-02   5.2564431e-02   2.4637277e-02
   5.4000000e+00   1.3807271e-01  -5.1637820e-02  -8.8457206e-02   4.1752902e-02   5.3831182e-02   2.5026280e-02
   5.5000000e+00   1.3234440e-01  -5.2765811e-02  -8.0690886e-02   3.9161694e-02   5.3941886e-02   2.8187810e-02
   5.6000000e+00   1.2655608e-01  -5.2119313e-02  -7.4081528e-02   3.7328084e-02   5.6129933e-02   2.9729590e-02
   5.7000000e+00   1.1990276e-01  -5.2070700e-02  -6.7035382e-02   2.9223770e-02   5.5517561e-02   3.7504063e-02
   5.8000000e+00   1.1416276e-01  -5.1566554e-02  -6.0828851e-02   3.0162431e-02   5.7020478e-02   3.4732323e-02
   5.9000000e+00   1.0822111e-01  -4.9536024e-02  -5.5348848e-02   3.1469451e-02   5.9865485e-02   3.8805384e-02
   6.0000000e+00   1.0195698e-01  -4.8953031e-02  -5.0407088e-02   3.3553683e-02   5.7998417e-02   3.6466537e-02
   6.1000000e+00   9.6527289e-02  -4.7473141e-02  -4.6869636e-02   3.5826193e-02   5.3387030e-02   3.8644709e-02
   6.2000000e+00   9.1303167e-02  -4.5607070e-02  -4.3430673e-02   3.8319420e-02   5.6789874e-02   4.0656868e-02
   6.3000000e+00   8.6403234e-02  -4.4059791e-02  -3.9923648e-02   4.4756896e-02   5.7046180e-02   4.3334528e-02
   6.4000000e+00   8.1396544e-02  -4.1524051e-02  -3.7160213e-02   4.5870278e-02   5.5561203e-02   4.0228689e-02
   6.5000000e+00   7.6544269e-02  -3.8658466e-02  -3.5358991e-02   4.6118739e-02   5.5041348e-02   2.9213322e-02
   6.6000000e+00   7.2199731e-02  -3.6584797e-02  -3.2753444e-02   4.6331663e-02   6.0203751e-02   2.7803194e-02
   6.7000000e+00   6.8008446e-02  -3.3563520e-02  -3.0775969e-02   3.8710038e-02   5.8515264e-02   2.1168454e-02
   6.8000000e+00   6.3444329e-02  -3.0520242e-02  -3.0396007e-02   3.6244251e-02   5.7139439e-02   2.3975656e-02
   6.9000000e+00   6.1050675e-02  -2.7349788e-02  -2.9358835e-02   3.4944545e-02   5.9121491e-02   2.5907528e-02
   7.0000000e+00   5.7122823e-02  -2.3927404e-02  -2.7897913e-02   3.3669262e-02   5.7556902e-02   2.8017032e-02
   7.1000000e+00   5.4087126e-02  -2.1329237e-02  -2.7005666e-02   3.6632976e-02   5.3396750e-02   3.2473471e-02
   7.2000000e+00   5.0259262e-02  -1.7930652e-02  -2.7365041e-02   2.9719393e-02   5.3205706e-02   3.1033782e-02
   7.3000000e+00   4.8197565e-02  -1.4389947e-02  -2.7142684e-02   2.9200757e-02   5.3389743e-02   2.6572205e-02
   7.4000000e+00   4.5833194e-02  -1.2020976e-02  -2.7223655e-02   2.7888639e-02   5.1139121e-02   3.0801364e-02
   7.5000000e+00   4.3734475e-02  -9.1435141e-03  -2.7931142e-02   2.5915142e-02   4.8899197e-02   2.9221336e-02
   7.6000000e+00   4.1852833e-02  -7.5603912e-03  -2.9566915e-02   2.1187244e-02   4.6470263e-02   3.3226536e-02
   7.7000000e+00   4.0566787e-02  -3.9330534e-03  -3.0793598e-02   2.0682464e-02   4.6271329e-02   3.1937553e-02
   7.8000000e+00   3.9005295e-02  -1.7044402e-03  -3.2729758e-02   2.1284466e-02   4.2882226e-02   2.9935675e-02
   7.9000000e+00   3.8236534e-02   1.8419201e-04  -3.3594334e-02   2.1048665e-02   3.8103024e-02   3.1053259e-02
   8.0000000e+00   3.6679784e-02   2.1577814e-03  -3.4420051e-02   1.9615585e-02   3.8620286e-02   2.9962039e-02
   8.1000000e+00   3.6248208e-02   3.5797592e-03  -3.6240958e-02   2.4029826e-02   3.2552122e-02   3.4347811e-02
   8.2000000e+00   3.6296696e-02   4.4197196e-03  -3.7567151e-02   2.1381711e-02   3.6789176e-02   3.8276883e-02
   8.3000000e+00   3.6015410e-02   5.7949597e-03  -3.8706063e-02   2.7460066e-02   4.0820348e-02   3.9323595e-02
   8.4000000e+00   3.5743782e-02   7.5217045e-03  -3.9871598e-02   2.9315869e-02   4.3116662e-02   3.7910164e-02
   8.5000000e+00   3.6224960e-02   9.6596163e-03  -4.1760323e-02   3.6153526e-02   3.9863604e-02   3.5209355e-02
   8.6000000e+00   3.6334695e-02   1.1352573e-02  -4.2951978e-02   3.5087772e-02   4.0996318e-02   3.2896327e-02
   8.7000000e+00   3.6572659e-02   1.2540872e-02  -4.3365107e-02   3.3073315e-02   4.1468719e-02   2.9452810e-02
   8.8000000e+00   3.6541681e-02   1.2926468e-02  -4.4786967e-02   3.4320208e-02   3.9507498e-02   3.2421537e-02
   8.9000000e+00   3.7078896e-02   1.4585191e-02  -4.6837058e-02   3.6953706e-02   3.9809512e-02   3.1584895e-02
   9.0000000e+00   3.6872333e-02   1.4879898e-02  -4.7324691e-02   3.6482199e-02   4.2036787e-02   3.0025482e-02
   9.1000000e+00   3.7480250e-02   1.6416837e-02  -4.8025024e-02   3.4451403e-02   4.9335228e-02   3.2386353e-02
   9.2000000e+00   3.7447327e-02   1.7171036e-02  -4.8031160e-02   3.0769655e-02   4.5070749e-02   3.1310955e-02
   9.3000000e+00   3.8277381e-02   1.7937937e-02  -4.9142187e-02   3.0774351e-02   4.4482604e-02   2.8179560e-02
   9.4000000e+00   3.8808159e-02   1.8464266e-02  -5.0136416e-02   3.0897641e-02   4.1330878e-02   2.5600390e-02
   9.5000000e+00   3.9259609e-02   1.8649876e-02  -5.1020595e-02   2.9789840e-02   4.1935728e-02   3.1266542e-02
   9.6000000e+00   4.0066185e-02   1.8261281e-02  -5.2073819e-02   3.0093321e-02   4.3979723e-02   2.8761136e-02
   9.7000000e+00   4.0321394e-02   1.8297312e-02  -5.3597300e-02   2.8935984e-02   4.3511751e-02   2.8505249e-02
   9.8000000e+00   4.0699867e-02   1.8642573e-02  -5.4531740e-02   2.7868366e-02   4.2514744e-02   2.4626575e-02
   9.9000000e+00   4.2043220e-02   1.8853791e-02  -5.5345283e-02   2.7093532e-02   4.3824604e-02   2.2178893e-02
   1.0000000e+01   4.3191160e-02   1.9339720e-02  -5.6022438e-02   2.5108257e-02   4.1079017e-02   2.7187522e-02


==> data/case_study2_minf.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e-02  -2.0510191e-02  -1.9606364e-02  -2.0382950e-02   9.5050705e-03   8.4651776e-03   8.6930210e-03   9.9622325e-01   9.9749593e-01   9.9562078e-01
   2.0000000e-02  -4.0868738e-02  -4.0624598e-02  -4.0732159e-02   1.7696797e-02   1.6785711e-02   1.8035521e-02   9.9243047e-01   9.9432639e-01   9.9173676e-01
   3.0000000e-02  -6.0494915e-02  -5.9614116e-02  -6.0726423e-02   2.6467584e-02   2.5414372e-02   2.7181722e-02   9.8875888e-01   9.9225215e-01   9.8634300e-01
   4.0000000e-02  -7.9092691e-02  -7.7392638e-02  -7.9405153e-02   3.4571195e-02   3.3983934e-02   3.6062544e-02   9.8563684e-01   9.8932195e-01   9.8301245e-01
   5.0000000e-02  -9.8428588e-02  -9.5983510e-02  -9.8168225e-02   4.3652933e-02   4.3070991e-02   4.4698352e-02   9.8169481e-01   9.8478175e-01   9.7840930e-01
   6.0000000e-02  -1.1649021e-01  -1.1473053e-01  -1.1669976e-01   5.1039623e-02   5.2262388e-02   5.2880321e-02   9.7695109e-01   9.8167297e-01   9.7438085e-01
   7.0000000e-02  -1.3362375e-01  -1.3283532e-01  -1.3410448e-01   6.0640314e-02   6.0977598e-02   6.1643687e-02   9.7270846e-01   9.7750743e-01   9.6901458e-01
   8.0000000e-02  -1.5068704e-01  -1.5060943e-01  -1.5175638e-01   7.0065342e-02   6.9338573e-02   7.0068239e-02   9.6960426e-01   9.7308736e-01   9.6358138e-01
   9.0000000e-02  -1.6863874e-01  -1.6873141e-01  -1.6834127e-01   7.7899927e-02   7.7674048e-02   7.8688653e-02   9.6508085e-01   9.6924194e-01   9.5843513e-01
   1.0000000e-01  -1.8460984e-01  -1.8525579e-01  -1.8384647e-01   8.5504284e-02   8.6142866e-02   8.7049404e-02   9.6050956e-01   9.6474627e-01   9.5569581e-01
   1.1000000e-01  -2.0028159e-01  -2.0188021e-01  -1.9975762e-01   9.3811601e-02   9.5157138e-02   9.4030191e-02   9.5625739e-01   9.6049866e-01   9.5190715e-01
   1.2000000e-01  -2.1635982e-01  -2.1827097e-01  -2.1578523e-01   1.0244700e-01   1.0326026e-01   1.0238135e-01   9.5217004e-01   9.5639202e-01   9.4748789e-01
   1.3000000e-01  -2.3217713e-01  -2.3425816e-01  -2.3087888e-01   1.1155668e-01   1.1087481e-01   1.1081593e-01   9.4779472e-01   9.5120388e-01   9.4141333e-01
   1.4000000e-01  -2.4772714e-01  -2.4908299e-01  -2.4635516e-01   1.2001638e-01   1.1920370e-01   1.1926291e-01   9.4271390e-01   9.4642931e-01   9.3722995e-01
   1.5000000e-01  -2.6271337e-01  -2.6367512e-01  -2.6099902e-01   1.2842482e-01   1.2734423e-01   1.2691917e-01   9.3726428e-01   9.4147563e-01   9.3176526e-01
   1.6000000e-01  -2.7743769e-01  -2.7907987e-01  -2.7587368e-01   1.3589703e-01   1.3556834e-01   1.3527126e-01   9.3190190e-01   9.3639177e-01   9.2658657e-01
   1.7000000e-01  -2.9126240e-01  -2.9327897e-01  -2.8969930e-01   1.4315456e-01   1.4496363e-01   1.4274912e-01   9.2651044e-01   9.3085601e-01   9.2183463e-01
   1.8000000e-01  -3.0516036e-01  -3.0673637e-01  -3.0354278e-01   1.5034940e-01   1.5323264e-01   1.5144584e-01   9.2143867e-01   9.2517240e-01   9.1576847e-01
   1.9000000e-01  -3.1956697e-01  -3.1992076e-01  -3.1747237e-01   1.5827091e-01   1.6180837e-01   1.5937323e-01   9.1636321e-01   9.2007989e-01   9.1049920e-01
   2.0000000e-01  -3.3333420e-01  -3.3300847e-01  -3.3095245e-01   1.6581690e-01   1.6903625e-01   1.6717974e-01   9.1127938e-01   9.1537150e-01   9.0543152e-01
   2.1000000e-01  -3.4637416e-01  -3.4614219e-01  -3.4442188e-01   1.7267494e-01   1.7556470e-01   1.7552733e-01   9.0584883e-01   9.1031048e-01   8.9993661e-01
   2.2000000e-01  -3.5886705e-01  -3.5841524e-01  -3.5741612e-01   1.8033573e-01   1.8411536e-01   1.8342606e-01   9.0052392e-01   9.0400069e-01   8.9516794e-01
   2.3000000e-01  -3.7100566e-01  -3.7166304e-01  -3.6862996e-01   1.8848769e-01   1.9183134e-01   1.9198788e-01   8.9443839e-01   8.9840481e-01   8.8936508e-01
   2.4000000e-01  -3.8371682e-01  -3.8341700e-01  -3.8118584e-01   1.9636276e-01   2.0011811e-01   2.0020215e-01   8.8860773e-01   8.9330680e-01   8.8330935e-01
   2.5000000e-01  -3.9589684e-01  -3.9496863e-01  -3.9228659e-01   2.0430327e-01   2.0850095e-01   2.0829026e-01   8.8261846e-01   8.8728709e-01   8.7715287e-01
   2.6000000e-01  -4.0695980e-01  -4.0724722e-01  -4.0322789e-01   2.1186458e-01   2.1628892e-01   2.1589654e-01   8.7743149e-01   8.8122561e-01   8.7167095e-01
   2.7000000e-01  -4.1792916e-01  -4.1856017e-01  -4.1405327e-01   2.1948103e-01   2.2387321e-01   2.2292733e-01   8.7126440e-01   8.7540977e-01   8.6561096e-01
   2.8000000e-01  -4.2901158e-01  -4.2962732e-01  -4.2446911e-01   2.2743506e-01   2.3063267e-01   2.3037826e-01   8.6515295e-01   8.6953506e-01   8.6016242e-01
   2.9000000e-01  -4.3952940e-01  -4.4079041e-01  -4.3508627e-01   2.3398069e-01   2.3841444e-01   2.3769308e-01   8.5938063e-01   8.6380287e-01   8.5363087e-01
   3.0000000e-01  -4.4987985e-01  -4.5188029e-01  -4.4559290e-01   2.4130609e-01   2.4618282e-01   2.4434331e-01   8.5319433e-01   8.5823407e-01   8.4797623e-01
   3.1000000e-01  -4.6031322e-01  -4.6254573e-01  -4.5609002e-01   2.4906862e-01   2.5295937e-01   2.5214303e-01   8.4712937e-01   8.5212145e-01   8.4208510e-01
   3.2000000e-01  -4.7084606e-01  -4.7257820e-01  -4.6569196e-01   2.5617883e-01   2.6014495e-01   2.5838439e-01   8.4068200e-01   8.4614178e-01   8.3538471e-01
   3.3000000e-01  -4.8033456e-01  -4.8193307e-01  -4.7562742e-01   2.6372653e-01   2.6662247e-01   2.6548982e-01   8.3423989e-01   8.4059861e-01   8.2874218e-01
   3.4000000e-01  -4.8895973e-01  -4.9153213e-01  -4.8439658e-01   2.7076422e-01   2.7424590e-01   2.7248456e-01   8.2746106e-01   8.3475762e-01   8.2195423e-01
   3.5000000e-01  -4.9724258e-01  -5.0058703e-01  -4.9340366e-01   2.7782899e-01   2.8123133e-01   2.7883918e-01   8.2136703e-01   8.2808930e-01   8.1543038e-01
   3.6000000e-01  -5.0651512e-01  -5.0962469e-01  -5.0186702e-01   2.8491557e-01   2.8743580e-01   2.8564197e-01   8.1519999e-01   8.2145019e-01   8.0887745e-01
   3.7000000e-01  -5.1534555e-01  -5.1858123e-01  -5.1058115e-01   2.9191273e-01   2.9420795e-01   2.9163090e-01   8.0895816e-01   8.1523048e-01   8.0178690e-01
   3.8000000e-01  -5.2343002e-01  -5.2746669e-01  -5.1926253e-01   2.9879307e-01   3.0076787e-01   2.9760454e-01   8.0216379e-01   8.0817838e-01   7.9510458e-01
   3.9000000e-01  -5.3191469e-01  -5.3554084e-01  -5.2699801e-01   3.0507945e-01   3.0753285e-01   3.0400328e-01   7.9501324e-01   8.0180791e-01   7.8851670e-01
   4.0000000e-01  -5.3981612e-01  -5.4300467e-01  -5.3447081e-01   3.1187138e-01   3.1396380e-01   3.1053872e-01   7.8844848e-01   7.9537202e-01   7.8139191e-01
   4.1000000e-01  -5.4723709e-01  -5.5093935e-01  -5.4190126e-01   3.1857403e-01   3.1976971e-01   3.1716531e-01   7.8148167e-01   7.8863794e-01   7.7492962e-01
   4.2000000e-01  -5.5465241e-01  -5.5915461e-01  -5.4914128e-01   3.2502083e-01   3.2681964e-01   3.2400749e-01   7.7533538e-01   7.8231002e-01   7.6757444e-01
   4.3000000e-01  -5.6168115e-01  -5.6693439e-01  -5.5593719e-01   3.3054235e-01   3.3326980e-01   3.3007381e-01   7.6891212e-01   7.7548590e-01   7.6098906e-01
   4.4000000e-01  -5.6890746e-01  -5.7327140e-01  -5.6309352e-01   3.3712142e-01   3.3952711e-01   3.3595674e-01   7.6204269e-01   7.6924765e-01   7.5404098e-01
   4.5000000e-01  -5.7502809e-01  -5.8005083e-01  -5.6962737e-01   3.4349822e-01   3.4554122e-01   3.4209455e-01   7.5532866e-01   7.6222262e-01   7.4693890e-01
   4.6000000e-01  -5.8179141e-01  -5.8719202e-01  -5.7611691e-01   3.4928450e-01   3.5152700e-01   3.4845141e-01   7.4769426e-01   7.5548852e-01   7.3992602e-01
   4.7000000e-01  -5.8881147e-01  -5.9350387e-01  -5.8250297e-01   3.5469267e-01   3.5806450e-01   3.5388642e-01   7.4045900e-01   7.4840027e-01   7.3277418e-01
   4.8000000e-01  -5.9469754e-01  -5.9980291e-01  -5.8841695e-01   3.6066624e-01   3.6365385e-01   3.5958312e-01   7.3323968e-01   7.4165183e-01   7.2608900e-01
   4.9000000e-01  -6.0080412e-01  -6.0593295e-01  -5.9503899e-01   3.6690246e-01   3.6920958e-01   3.6492119e-01   7.2638497e-01   7.3523860e-01   7.1946914e-01
   5.0000000e-01  -6.0649744e-01  -6.1170837e-01  -6.0061312e-01   3.7250904e-01   3.7516153e-01   3.7102517e-01   7.1961977e-01   7.2775881e-01   7.1208881e-01
   5.1000000e-01  -6.1243107e-01  -6.1746073e-01  -6.0530559e-01   3.7826300e-01   3.8023020e-01   3.7623124e-01   7.1287234e-01   7.2116995e-01   7.0557414e-01
   5.2000000e-01  -6.1710625e-01  -6.2331288e-01  -6.1024535e-01   3.8366914e-01   3.8592424e-01   3.8178393e-01   7.0587427e-01   7.1320185e-01   6.9816337e-01
   5.3000000e-01  -6.2180635e-01  -6.2856158e-01  -6.1509506e-01   3.8974123e-01   3.9190892e-01   3.8695446e-01   6.9829769e-01   7.0630527e-01   6.9177423e-01
   5.4000000e-01  -6.2718766e-01  -6.3289308e-01  -6.1983473e-01   3.9504935e-01   3.9754585e-01   3.9211577e-01   6.9123685e-01   6.9854595e-01   6.8466971e-01
   5.5000000e-01  -6.3161607e-01  -6.3762093e-01  -6.2495590e-01   4.0050195e-01   4.0263083e-01   3.9701969e-01   6.8394258e-01   6.9137141e-01   6.7689401e-01
   5.6000000e-01  -6.3574567e-01  -6.4211031e-01  -6.2930061e-01   4.0585954e-01   4.0805855e-01   4.0263298e-01   6.7671309e-01   6.8420749e-01   6.6915641e-01
   5.7000000e-01  -6.3992273e-01  -6.4634651e-01  -6.3414224e-01   4.1150363e-01   4.1329324e-01   4.0749525e-01   6.6981608e-01   6.7712693e-01   6.6255469e-01
   5.8000000e-01  -6.4410434e-01  -6.5074675e-01  -6.3790907e-01   4.1610325e-01   4.1788798e-01   4.1243029e-01   6.6259962e-01   6.7033697e-01   6.5515197e-01
   5.9000000e-01  -6.4790174e-01  -6.5473835e-01  -6.4188770e-01   4.2105605e-01   4.2313001e-01   4.1796243e-01   6.5565931e-01   6.6329773e-01   6.4807671e-01
   6.0000000e-01  -6.5197751e-01  -6.5788550e-01  -6.4551505e-01   4.2596014e-01   4.2847898e-01   4.2285795e-01   6.4873569e-01   6.5610494e-01   6.4138811e-01
   6.1000000e-01  -6.5606192e-01  -6.6164739e-01  -6.4820467e-01   4.3105001e-01   4.3357154e-01   4.2798032e-01   6.4163238e-01   6.4917896e-01   6.3499728e-01
   6.2000000e-01  -6.5889496e-01  -6.6495063e-01  -6.5175782e-01   4.3573991e-01   4.3888395e-01   4.3341487e-01   6.3378524e-01   6.4254824e-01   6.2779400e-01
   6.3000000e-01  -6.6181402e-01  -6.6804228e-01  -6.5534073e-01   4.4086690e-01   4.4388272e-01   4.3825729e-01   6.2690915e-01   6.3506766e-01   6.2079069e-01
   6.4000000e-01  -6.6427971e-01  -6.7079705e-01  -6.5834837e-01   4.4516747e-01   4.4892390e-01   4.4280086e-01   6.1931078e-01   6.2869371e-01   6.1382692e-01
   6.5000000e-01  -6.6697500e-01  -6.7336126e-01  -6.6138298e-01   4.5018346e-01   4.5373816e-01   4.4749217e-01   6.1306256e-01   6.2106538e-01   6.0678230e-01
   6.6000000e-01  -6.6966339e-01  -6.7629461e-01  -6.6413638e-01   4.5484796e-01   4.5902731e-01   4.5217023e-01   6.0617756e-01   6.1450465e-01   5.9930848e-01
   6.7000000e-01  -6.7233332e-01  -6.7888211e-01  -6.6662245e-01   4.5934962e-01   4.6361464e-01   4.5672732e-01   5.9903111e-01   6.0718717e-01   5.9191806e-01
   6.8000000e-01  -6.7471339e-01  -6.8135592e-01  -6.6922993e-01   4.6434492e-01   4.6820413e-01   4.6131798e-01   5.9227582e-01   5.9924605e-01   5.8485026e-01
   6.9000000e-01  -6.7713340e-01  -6.8339801e-01  -6.7129138e-01   4.6885706e-01   4.7214648e-01   4.6539476e-01   5.8475650e-01   5.9150811e-01   5.7746353e-01
   7.0000000e-01  -6.7945431e-01  -6.8562721e-01  -6.7311904e-01   4.7273872e-01   4.7662441e-01   4.6979667e-01   5.7756122e-01   5.8365772e-01   5.7022733e-01
   7.1000000e-01  -6.8192299e-01  -6.8829563e-01  -6.7549669e-01   4.7774047e-01   4.8139595e-01   4.7367058e-01   5.7068351e-01   5.7671947e-01   5.6243403e-01
   7.2000000e-01  -6.8427268e-01  -6.8965607e-01  -6.7683195e-01   4.8174802e-01   4.8556501e-01   4.7751662e-01   5.6327858e-01   5.6938763e-01   5.5541566e-01
   7.3000000e-01  -6.8659233e-01  -6.9154638e-01  -6.7841481e-01   4.8611983e-01   4.8973389e-01   4.8167311e-01   5.5592911e-01   5.6224142e-01   5.4831325e-01
   7.4000000e-01  -6.8777506e-01  -6.9281841e-01  -6.8020595e-01   4.9024855e-01   4.9388683e-01   4.8578624e-01   5.4903560e-01   5.5510970e-01   5.4125459e-01
   7.5000000e-01  -6.8911033e-01  -6.9446406e-01  -6.8151924e-01   4.9489497e-01   4.9764586e-01   4.8972587e-01   5.4178512e-01   5.4765982e-01   5.3395162e-01
   7.6000000e-01  -6.9038946e-01  -6.9595905e-01  -6.8315450e-01   4.9905776e-01   5.0171259e-01   4.9318202e-01   5.3444134e-01   5.4064069e-01   5.2652465e-01
   7.7000000e-01  -6.9159714e-01  -6.9715328e-01  -6.8444862e-01   5.0292774e-01   5.0536460e-01   4.9703810e-01   5.2617364e-01   5.3262689e-01   5.1944892e-01
   7.8000000e-01  -6.9257212e-01  -6.9804104e-01  -6.8573616e-01   5.0660531e-01   5.0971406e-01   5.0075776e-01   5.1952605e-01   5.2445710e-01   5.1265912e-01
   7.9000000e-01  -6.9362980e-01  -6.9911538e-01  -6.8605873e-01   5.1075749e-01   5.1365824e-01   5.0450618e-01   5.1242304e-01   5.1743022e-01   5.0584316e-01
   8.0000000e-01  -6.9464308e-01  -7.0004081e-01  -6.8706950e-01   5.1462365e-01   5.1732844e-01   5.0773563e-01   5.0527806e-01   5.1034901e-01   4.9898959e-01
   8.1000000e-01  -6.9545104e-01  -7.0047712e-01  -6.8681621e-01   5.1811249e-01   5.2085710e-01   5.1109618e-01   4.9827640e-01   5.0308616e-01   4.9188691e-01
   8.2000000e-01  -6.9555557e-01  -7.0122553e-01  -6.8750141e-01   5.2148020e-01   5.2416205e-01   5.1453320e-01   4.9135432e-01   4.9534761e-01   4.8471320e-01
   8.3000000e-01  -6.9595318e-01  -7.0145957e-01  -6.8830591e-01   5.2504935e-01   5.2767768e-01   5.1792402e-01   4.8426642e-01   4.8833198e-01   4.7774788e-01
   8.4000000e-01  -6.9619422e-01  -7.0227629e-01  -6.8805839e-01   5.2812351e-01   5.3095958e-01   5.2149701e-01   4.7723522e-01   4.8083523e-01   4.7100400e-01
   8.5000000e-01  -6.9631730e-01  -7.0245695e-01  -6.8830899e-01   5.3147036e-01   5.3497383e-01   5.2409220e-01   4.7050479e-01   4.7362806e-01   4.6379531e-01
   8.6000000e-01  -6.9612684e-01  -7.0259450e-01  -6.8805808e-01   5.3470269e-01   5.3851536e-01   5.2709489e-01   4.6322139e-01   4.6684875e-01   4.5611055e-01
   8.7000000e-01  -6.9598786e-01  -7.0279013e-01  -6.8786961e-01   5.3776929e-01   5.4208437e-01   5.3046518e-01   4.5600408e-01   4.6024120e-01   4.4893657e-01
   8.8000000e-01  -6.9592994e-01  -7.0304802e-01  -6.8755026e-01   5.4071310e-01   5.4516534e-01   5.3336857e-01   4.4877782e-01   4.5329381e-01   4.4165060e-01
   8.9000000e-01  -6.9560675e-01  -7.0296273e-01  -6.8785735e-01   5.4363914e-01   5.4813030e-01   5.3537281e-01   4.4218116e-01   4.4643109e-01   4.3381511e-01
   9.0000000e-01  -6.9510390e-01  -7.0308689e-01  -6.8749400e-01   5.4634252e-01   5.5092624e-01   5.3827353e-01   4.3508299e-01   4.3939834e-01   4.2633410e-01
   9.1000000e-01  -6.9481862e-01  -7.0297979e-01  -6.8734203e-01   5.4925645e-01   5.5423347e-01   5.4058412e-01   4.2879182e-01   4.3245339e-01   4.2011698e-01
   9.2000000e-01  -6.9379785e-01  -7.0211327e-01  -6.8681853e-01   5.5216733e-01   5.5703563e-01   5.4294870e-01   4.2167842e-01   4.2483813e-01   4.1336042e-01
   9.3000000e-01  -6.9341690e-01  -7.0086923e-01  -6.8629392e-01   5.5518754e-01   5.5990906e-01   5.4546100e-01   4.1470143e-01   4.1778823e-01   4.0653793e-01
   9.4000000e-01  -6.9256744e-01  -6.9981164e-01  -6.8572661e-01   5.5785141e-01   5.6334098e-01   5.4737614e-01   4.0778786e-01   4.1074182e-01   3.9986660e-01
   9.5000000e-01  -6.9179493e-01  -6.9893215e-01  -6.8498902e-01   5.6048222e-01   5.6651126e-01   5.4976998e-01   4.0082730e-01   4.0376810e-01   3.9330046e-01
   9.6000000e-01  -6.9099397e-01  -6.9879743e-01  -6.8416597e-01   5.6282901e-01   5.6912816e-01   5.5173759e-01   3.9318175e-01   3.9676221e-01   3.8679578e-01
   9.7000000e-01  -6.9018437e-01  -6.9796773e-01  -6.8353513e-01   5.6500880e-01   5.7096736e-01   5.5379736e-01   3.8641492e-01   3.9001742e-01   3.7961455e-01
   9.8000000e-01  -6.8936477e-01  -6.9647732e-01  -6.8287662e-01   5.6778395e-01   5.7363606e-01   5.5586168e-01   3.7965073e-01   3.8244964e-01   3.7300587e-01
   9.9000000e-01  -6.8801769e-01  -6.9556982e-01  -6.8202950e-01   5.7012461e-01   5.7625648e-01   5.5817332e-01   3.7232422e-01   3.7533360e-01   3.6579752e-01
   1.0000000e+00  -6.8684470e-01  -6.9446344e-01  -6.8001829e-01   5.7223143e-01   5.7791024e-01   5.6082340e-01   3.6494255e-01   3.6786134e-01   3.5890528e-01
   1.0100000e+00  -6.8539309e-01  -6.9358249e-01  -6.7852521e-01   5.7430753e-01   5.7998749e-01   5.6295106e-01   3.5852895e-01   3.6116431e-01   3.5154454e-01
   1.0200000e+00  -6.8362553e-01  -6.9185419e-01  -6.7708237e-01   5.7627366e-01   5.8246606e-01   5.6515862e-01   3.5124315e-01   3.5412696e-01   3.4471983e-01
   1.0300000e+00  -6.8242213e-01  -6.9022127e-01  -6.7484208e-01   5.7831025e-01   5.8450595e-01   5.6728372e-01   3.4443891e-01   3.4633422e-01   3.3840749e-01
   1.0400000e+00  -6.8112801e-01  -6.8893186e-01  -6.7338570e-01   5.8002549e-01   5.8628434e-01   5.6927178e-01   3.3775534e-01   3.3972750e-01   3.3213518e-01
   1.0500000e+00  -6.7952272e-01  -6.8706929e-01  -6.7211392e-01   5.8204660e-01   5.8795211e-01   5.7116661e-01   3.3069924e-01   3.3290428e-01   3.2558726e-01
   1.0600000e+00  -6.7837710e-01  -6.8513987e-01  -6.7043982e-01   5.8391114e-01   5.8967486e-01   5.7300732e-01   3.2388072e-01   3.2589315e-01   3.1836170e-01
   1.0700000e+00  -6.7676683e-01  -6.8322288e-01  -6.6818690e-01   5.8581990e-01   5.9122208e-01   5.7445531e-01   3.1712536e-01   3.1965360e-01   3.1162198e-01
   1.0800000e+00  -6.7472896e-01  -6.8076190e-01  -6.6630935e-01   5.8689478e-01   5.9317313e-01   5.7592427e-01   3.1052218e-01   3.1246703e-01   3.0487067e-01
   1.0900000e+00  -6.7285433e-01  -6.7871019e-01  -6.6464433e-01   5.8857986e-01   5.9504183e-01   5.7754498e-01   3.0418551e-01   3.0592073e-01   2.9805877e-01
   1.1000000e+00  -6.7115965e-01  -6.7680335e-01  -6.6241681e-01   5.9005031e-01   5.9689564e-01   5.7885956e-01   2.9766374e-01   2.9891945e-01   2.9082239e-01
   1.1100000e+00  -6.6878926e-01  -6.7462186e-01  -6.6043871e-01   5.9159519e-01   5.9868254e-01   5.8078891e-01   2.9130048e-01   2.9260122e-01   2.8383444e-01
   1.1200000e+00  -6.6628257e-01  -6.7263802e-01  -6.5830273e-01   5.9331534e-01   6.0021643e-01   5.8204350e-01   2.8447983e-01   2.8578234e-01   2.7645222e-01
   1.1300000e+00  -6.6387594e-01  -6.7044964e-01  -6.5608447e-01   5.9496470e-01   6.0206475e-01   5.8319834e-01   2.7795886e-01   2.7929955e-01   2.7018702e-01
   1.1400000e+00  -6.6124848e-01  -6.6747241e-01  -6.5422512e-01   5.9590078e-01   6.0316418e-01   5.8472455e-01   2.7193510e-01   2.7238765e-01   2.6434073e-01
   1.1500000e+00  -6.5874166e-01  -6.6554158e-01  -6.5210337e-01   5.9704913e-01   6.0429710e-01   5.8554166e-01   2.6518984e-01   2.6556945e-01   2.5780399e-01
   1.1600000e+00  -6.5618581e-01  -6.6296155e-01  -6.4950310e-01   5.9811891e-01   6.0550785e-01   5.8681641e-01   2.5897482e-01   2.5902392e-01   2.5125850e-01
   1.1700000e+00  -6.5376863e-01  -6.6090185e-01  -6.4687110e-01   5.9939568e-01   6.0636704e-01   5.8797486e-01   2.5296281e-01   2.5229961e-01   2.4521262e-01
   1.1800000e+00  -6.5158467e-01  -6.5834533e-01  -6.4440254e-01   6.0028066e-01   6.0739309e-01   5.8867882e-01   2.4694260e-01   2.4627453e-01   2.3878300e-01
   1.1900000e+00  -6.4897018e-01  -6.5596679e-01  -6.4126614e-01   6.0212641e-01   6.0831606e-01   5.8934292e-01   2.4059124e-01   2.3936562e-01   2.3249022e-01
   1.2000000e+00  -6.4630759e-01  -6.5337150e-01  -6.3851352e-01   6.0286519e-01   6.0919568e-01   5.9054340e-01   2.3392682e-01   2.3288895e-01   2.2572049e-01
   1.2100000e+00  -6.4403675e-01  -6.5100867e-01  -6.3553575e-01   6.0352652e-01   6.1005645e-01   5.9166672e-01   2.2797457e-01   2.2668840e-01   2.2008119e-01
   1.2200000e+00  -6.4160296e-01  -6.4793822e-01  -6.3263879e-01   6.0429902e-01   6.1055341e-01   5.9265397e-01   2.2215702e-01   2.1987595e-01   2.1368451e-01
   1.2300000e+00  -6.3863652e-01  -6.4519977e-01  -6.2924544e-01   6.0531704e-01   6.1143783e-01   5.9357941e-01   2.1533857e-01   2.1313656e-01   2.0675919e-01
   1.2400000e+00  -6.3582409e-01  -6.4221590e-01  -6.2674705e-01   6.0617047e-01   6.1194631e-01   5.9408454e-01   2.0954391e-01   2.0708755e-01   1.9985485e-01
   1.2500000e+00  -6.3310347e-01  -6.3927904e-01  -6.2400650e-01   6.0678092e-01   6.1286427e-01   5.9469236e-01   2.0298077e-01   2.0011722e-01   1.9380301e-01
   1.2600000e+00  -6.2977224e-01  -6.3643387e-01  -6.2112469e-01   6.0745303e-01   6.1336825e-01   5.9532275e-01   1.9600369e-01   1.9392090e-01   1.8799276e-01
   1.2700000e+00  -6.2673343e-01  -6.3316939e-01  -6.1768602e-01   6.0778363e-01   6.1447193e-01   5.9602171e-01   1.9003003e-01   1.8734419e-01   1.8220034e-01
   1.2800000e+00  -6.2382196e-01  -6.2982972e-01  -6.1466818e-01   6.0811007e-01   6.1509335e-01   5.9670651e-01   1.8389285e-01   1.8109526e-01   1.7717061e-01
   1.2900000e+00  -6.2051471e-01  -6.2641616e-01  -6.1166283e-01   6.0854030e-01   6.1534782e-01   5.9713881e-01   1.7810023e-01   1.7454604e-01   1.7062232e-01
   1.3000000e+00  -6.1732732e-01  -6.2318337e-01  -6.0841913e-01   6.0904120e-01   6.1597655e-01   5.9758209e-01   1.7260526e-01   1.6804188e-01   1.6415310e-01
   1.3100000e+00  -6.1393909e-01  -6.1992882e-01  -6.0486986e-01   6.0906011e-01   6.1636404e-01   5.9769972e-01   1.6664727e-01   1.6199471e-01   1.5835205e-01
   1.3200000e+00  -6.1071347e-01  -6.1673262e-01  -6.0137780e-01   6.0960866e-01   6.1717489e-01   5.9813028e-01   1.6031539e-01   1.5632700e-01   1.5308206e-01
   1.3300000e+00  -6.0765256e-01  -6.1367682e-01  -5.9776926e-01   6.0960880e-01   6.1762759e-01   5.9866088e-01   1.5424077e-01   1.5009683e-01   1.4723416e-01
   1.3400000e+00  -6.0476241e-01  -6.1012059e-01  -5.9438049e-01   6.0992192e-01   6.1784834e-01   5.9873599e-01   1.4853276e-01   1.4403490e-01   1.4060567e-01
   1.3500000e+00  -6.0121366e-01  -6.0687070e-01  -5.9085577e-01   6.1042882e-01   6.1832689e-01   5.9884797e-01   1.4231573e-01   1.3735011e-01   1.3462946e-01
   1.3600000e+00  -5.9756564e-01  -6.0328613e-01  -5.8711748e-01   6.1051865e-01   6.1845165e-01   5.9904822e-01   1.3679418e-01   1.3170950e-01   1.2919172e-01
   1.3700000e+00  -5.9407805e-01  -5.9971748e-01  -5.8383030e-01   6.1026809e-01   6.1878236e-01   5.9899751e-01   1.3043353e-01   1.2561200e-01   1.2346045e-01
   1.3800000e+00  -5.9103945e-01  -5.9632671e-01  -5.8045524e-01   6.0995351e-01   6.1910109e-01   5.9898191e-01   1.2454072e-01   1.1952644e-01   1.1765593e-01
   1.3900000e+00  -5.8773635e-01  -5.9266838e-01  -5.7746785e-01   6.0925362e-01   6.1914933e-01   5.9855192e-01   1.1928518e-01   1.1371837e-01   1.1229971e-01
   1.4000000e+00  -5.8420417e-01  -5.8892812e-01  -5.7427970e-01   6.0952507e-01   6.1899793e-01   5.9863850e-01   1.1340713e-01   1.0755697e-01   1.0653898e-01
   1.4100000e+00  -5.8060607e-01  -5.8509642e-01  -5.6999170e-01   6.0943175e-01   6.1924123e-01   5.9872603e-01   1.0765148e-01   1.0148746e-01   1.0075507e-01
   1.4200000e+00  -5.7637889e-01  -5.8135623e-01  -5.6639143e-01   6.0920429e-01   6.1932958e-01   5.9841930e-01   1.0291630e-01   9.5689153e-02   9.4991145e-02
   1.4300000e+00  -5.7313515e-01  -5.7749899e-01  -5.6271036e-01   6.0912188e-01   6.1895355e-01   5.9813032e-01   9.6775591e-02   8.9947636e-02   8.9422570e-02
   1.4400000e+00  -5.6928347e-01  -5.7350998e-01  -5.5871659e-01   6.0846809e-01   6.1842189e-01   5.9738962e-01   9.1164669e-02   8.4919520e-02   8.4217811e-02
   1.4500000e+00  -5.6581329e-01  -5.6993985e-01  -5.5466816e-01   6.0873463e-01   6.1830082e-01   5.9679413e-01   8.5872820e-02   7.9023348e-02   7.8394060e-02
   1.4600000e+00  -5.6159774e-01  -5.6623430e-01  -5.5071096e-01   6.0830973e-01   6.1785901e-01   5.9611879e-01   7.9926675e-02   7.3065638e-02   7.2894177e-02
   1.4700000e+00  -5.5814043e-01  -5.6233437e-01  -5.4742755e-01   6.0808634e-01   6.1728002e-01   5.9615972e-01   7.4839814e-02   6.7728494e-02   6.6933035e-02
   1.4800000e+00  -5.5369102e-01  -5.5803725e-01  -5.4362578e-01   6.0792239e-01   6.1705481e-01   5.9552814e-01   6.9527615e-02   6.2573371e-02   6.1954348e-02
   1.4900000e+00  -5.4899683e-01  -5.5434898e-01  -5.3970014e-01   6.0740773e-01   6.1632922e-01   5.9465385e-01   6.3798494e-02   5.6715628e-02   5.6050287e-02
   1.5000000e+00  -5.4536778e-01  -5.5038328e-01  -5.3574270e-01   6.0644489e-01   6.1559956e-01   5.9402985e-01   5.8885433e-02   5.1366840e-02   5.0380781e-02
   1.5100000e+00  -5.4187622e-01  -5.4577991e-01  -5.3214964e-01   6.0570779e-01   6.1514148e-01   5.9384569e-01   5.3876126e-02   4.5748574e-02   4.4668970e-02
   1.5200000e+00  -5.3804784e-01  -5.4217916e-01  -5.2845452e-01   6.0601751e-01   6.1432459e-01   5.9308383e-01   4.8590484e-02   4.1190916e-02   3.9334283e-02
   1.5300000e+00  -5.3428879e-01  -5.3824155e-01  -5.2437378e-01   6.0559880e-01   6.1378295e-01   5.9252583e-01   4.3083774e-02   3.6209153e-02   3.4536217e-02
   1.5400000e+00  -5.3031936e-01  -5.3404722e-01  -5.2032190e-01   6.0496777e-01   6.1298125e-01   5.9227605e-01   3.8479111e-02   3.0630389e-02   2.8952497e-02
   1.5500000e+00  -5.2661031e-01  -5.2963750e-01  -5.1629903e-01   6.0446380e-01   6.1207769e-01   5.9146684e-01   3.3729073e-02   2.5151463e-02   2.3996388e-02
   1.5600000e+00  -5.2280616e-01  -5.2556549e-01  -5.1181126e-01   6.0376741e-01   6.1171970e-01   5.9084884e-01   2.8291241e-02   2.0131991e-02   1.8497293e-02
   1.5700000e+00  -5.1830374e-01  -5.2166832e-01  -5.0758000e-01   6.0306207e-01   6.1075827e-01   5.9003061e-01   2.3298961e-02   1.5202083e-02   1.3596736e-02
   1.5800000e+00  -5.1430384e-01  -5.1723251e-01  -5.0358542e-01   6.0237273e-01   6.0929891e-01   5.8904750e-01   1.8045187e-02   1.0353783e-02   8.0725990e-03
   1.5900000e+00  -5.1084998e-01  -5.1293109e-01  -4.9940986e-01   6.0158114e-01   6.0839580e-01   5.8834933e-01   1.2730672e-02   5.4889026e-03   2.7921866e-03
   1.6000000e+00  -5.0671214e-01  -5.0923325e-01  -4.9502153e-01   6.0104751e-01   6.0734248e-01   5.8749480e-01   7.6704556e-03  -7.2437504e-05  -2.4480198e-03
   1.6100000e+00  -5.0294092e-01  -5.0486607e-01  -4.9079684e-01   6.0009498e-01   6.0632721e-01   5.8625976e-01   3.3603518e-03  -5.1586615e-03  -7.5190709e-03
   1.6200000e+00  -4.9842077e-01  -5.0081528e-01  -4.8621685e-01   5.9938744e-01   6.0554408e-01   5.8486275e-01  -1.0976121e-03  -1.0660749e-02  -1.3029350e-02
   1.6300000e+00  -4.9439335e-01  -4.9669681e-01  -4.8162053e-01   5.9811789e-01   6.0458733e-01   5.8355659e-01  -6.2098627e-03  -1.5377552e-02  -1.7739821e-02
   1.6400000e+00  -4.9030737e-01  -4.9235724e-01  -4.7747087e-01   5.9671059e-01   6.0367256e-01   5.8204701e-01  -1.1010243e-02  -2.0688791e-02  -2.2756201e-02
   1.6500000e+00  -4.8624049e-01  -4.8840703e-01  -4.7301321e-01   5.9580804e-01   6.0223405e-01   5.8137797e-01  -1.6106497e-02  -2.5613120e-02  -2.7724388e-02
   1.6600000e+00  -4.8193156e-01  -4.8378434e-01  -4.6883619e-01   5.9439277e-01   6.0091567e-01   5.8011995e-01  -2.0812220e-02  -3.0584883e-02  -3.1988775e-02
   1.6700000e+00  -4.7780846e-01  -4.7964665e-01  -4.6428959e-01   5.9300411e-01   5.9942399e-01   5.7875456e-01  -2.5648121e-02  -3.5107816e-02  -3.6654160e-02
   1.6800000e+00  -4.7348563e-01  -4.7554755e-01  -4.5950772e-01   5.9183644e-01   5.9863237e-01   5.7748867e-01  -3.0331467e-02  -4.0262129e-02  -4.1261326e-02
   1.6900000e+00  -4.6950616e-01  -4.7118075e-01  -4.5546205e-01   5.9073322e-01   5.9711419e-01   5.7633195e-01  -3.4931861e-02  -4.4721763e-02  -4.6151508e-02
   1.7000000e+00  -4.6493645e-01  -4.6677179e-01  -4.5114496e-01   5.8992451e-01   5.9623117e-01   5.7496328e-01  -3.9441078e-02  -4.9885676e-02  -5.0649712e-02
   1.7100000e+00  -4.6112778e-01  -4.6234018e-01  -4.4622674e-01   5.8845419e-01   5.9510514e-01   5.7349838e-01  -4.4191175e-02  -5.4078671e-02  -5.5140347e-02
   1.7200000e+00  -4.5688660e-01  -4.5786258e-01  -4.4165636e-01   5.8707552e-01   5.9346104e-01   5.7217212e-01  -4.8217068e-02  -5.8313881e-02  -5.9334154e-02
   1.7300000e+00  -4.5307170e-01  -4.5316475e-01  -4.3748838e-01   5.8608272e-01   5.9210893e-01   5.7096195e-01  -5.2542561e-02  -6.2907650e-02  -6.3980428e-02
   1.7400000e+00  -4.4860283e-01  -4.4817261e-01  -4.3310753e-01   5.8484208e-01   5.9027613e-01   5.6921225e-01  -5.6930447e-02  -6.7711267e-02  -6.8263751e-02
   1.7500000e+00  -4.4429968e-01  -4.4371947e-01  -4.2849861e-01   5.8266849e-01   5.8869315e-01   5.6772224e-01  -6.1529365e-02  -7.2468895e-02  -7.2935951e-02
   1.7600000e+00  -4.3996409e-01  -4.3948137e-01  -4.2428838e-01   5.8143966e-01   5.8745942e-01   5.6571345e-01  -6.5926310e-02  -7.7098060e-02  -7.7244750e-02
   1.7700000e+00  -4.3565660e-01  -4.3500543e-01  -4.1966133e-01   5.7975538e-01   5.8609077e-01   5.6377559e-01  -7.0493676e-02  -8.1297975e-02  -8.2194957e-02
   1.7800000e+00  -4.3113278e-01  -4.3071166e-01  -4.1506543e-01   5.7792855e-01   5.8416467e-01   5.6217485e-01  -7.4506177e-02  -8.5705046e-02  -8.6283062e-02
   1.7900000e+00  -4.2698281e-01  -4.2624212e-01  -4.1050380e-01   5.7626132e-01   5.8291036e-01   5.6029407e-01  -7.8741973e-02  -9.0220566e-02  -9.0882832e-02
   1.8000000e+00  -4.2246299e-01  -4.2184086e-01  -4.0542481e-01   5.7466648e-01   5.8111435e-01   5.5855216e-01  -8.3143978e-02  -9.4788487e-02  -9.4876715e-02
   1.8100000e+00  -4.1812103e-01  -4.1756921e-01  -4.0088239e-01   5.7308845e-01   5.7937890e-01   5.5686411e-01  -8.7052928e-02  -9.9368734e-02  -9.9264655e-02
   1.8200000e+00  -4.1355805e-01  -4.1289668e-01  -3.9631742e-01   5.7122313e-01   5.7779152e-01   5.5550104e-01  -9.1857034e-02  -1.0404950e-01  -1.0333799e-01
   1.8300000e+00  -4.0913173e-01  -4.0795847e-01  -3.9186379e-01   5.6980799e-01   5.7599480e-01   5.5384499e-01  -9.6854508e-02  -1.0802378e-01  -1.0737445e-01
   1.8400000e+00  -4.0454176e-01  -4.0334082e-01  -3.8739542e-01   5.6832179e-01   5.7407215e-01   5.5205665e-01  -1.0095230e-01  -1.1196249e-01  -1.1159581e-01
   1.8500000e+00  -3.9993995e-01  -3.9846506e-01  -3.8270177e-01   5.6677437e-01   5.7244544e-01   5.4983559e-01  -1.0518796e-01  -1.1620325e-01  -1.1567829e-01
   1.8600000e+00  -3.9521090e-01  -3.9399694e-01  -3.7794195e-01   5.6533426e-01   5.7124741e-01   5.4801595e-01  -1.0901697e-01  -1.1991202e-01  -1.1910711e-01
   1.8700000e+00  -3.9060123e-01  -3.8945297e-01  -3.7349588e-01   5.6361681e-01   5.6906471e-01   5.4649757e-01  -1.1312683e-01  -1.2360086e-01  -1.2265138e-01
   1.8800000e+00  -3.8612061e-01  -3.8510924e-01  -3.6948246e-01   5.6196951e-01   5.6748100e-01   5.4462892e-01  -1.1709991e-01  -1.2747375e-01  -1.2619492e-01
   1.8900000e+00  -3.8164638e-01  -3.8109907e-01  -3.6521678e-01   5.5998380e-01   5.6582974e-01   5.4292561e-01  -1.2076970e-01  -1.3114264e-01  -1.3001512e-01
   1.9000000e+00  -3.7742919e-01  -3.7641672e-01  -3.6097115e-01   5.5829999e-01   5.6353168e-01   5.4077867e-01  -1.2462854e-01  -1.3532673e-01  -1.3387588e-01
   1.9100000e+00  -3.7280215e-01  -3.7159544e-01  -3.5638317e-01   5.5639467e-01   5.6176476e-01   5.3925822e-01  -1.2877261e-01  -1.3925940e-01  -1.3731508e-01
   1.9200000e+00  -3.6818198e-01  -3.6715348e-01  -3.5227518e-01   5.5420051e-01   5.5983234e-01   5.3741421e-01  -1.3239548e-01  -1.4293748e-01  -1.4152400e-01
   1.9300000e+00  -3.6365067e-01  -3.6273911e-01  -3.4787344e-01   5.5214550e-01   5.5743862e-01   5.3530349e-01  -1.3633685e-01  -1.4681397e-01  -1.4487794e-01
   1.9400000e+00  -3.5941452e-01  -3.5775516e-01  -3.4321425e-01   5.4992216e-01   5.5519644e-01   5.3321888e-01  -1.4010738e-01  -1.5071541e-01  -1.4875941e-01
   1.9500000e+00  -3.5523322e-01  -3.5368203e-01  -3.3888048e-01   5.4743432e-01   5.5312679e-01   5.3108743e-01  -1.4350030e-01  -1.5457640e-01  -1.5249914e-01
   1.9600000e+00  -3.5050825e-01  -3.4910108e-01  -3.3403936e-01   5.4524024e-01   5.5110536e-01   5.2856789e-01  -1.4734457e-01  -1.5820678e-01  -1.5633121e-01
   1.9700000e+00  -3.4634830e-01  -3.4442301e-01  -3.2969695e-01   5.4360710e-01   5.4901649e-01   5.2656896e-01  -1.5064643e-01  -1.6171244e-01  -1.6008129e-01
   1.9800000e+00  -3.4191235e-01  -3.4009381e-01  -3.2544770e-01   5.4141874e-01   5.4718959e-01   5.2477840e-01  -1.5380319e-01  -1.6522791e-01  -1.6337121e-01
   1.9900000e+00  -3.3756449e-01  -3.3535696e-01  -3.2104304e-01   5.3952297e-01   5.4501370e-01   5.2239809e-01  -1.5715792e-01  -1.6870064e-01  -1.6674644e-01
   2.0000000e+00  -3.3317168e-01  -3.3145621e-01  -3.1684110e-01   5.3719040e-01   5.4285249e-01   5.2030951e-01  -1.5994259e-01  -1.7237273e-01  -1.7041299e-01
   2.0100000e+00  -3.2903405e-01  -3.2737041e-01  -3.1234713e-01   5.3468388e-01   5.4062399e-01   5.1809300e-01  -1.6333434e-01  -1.7564517e-01  -1.7381236e-01
   2.0200000e+00  -3.2471749e-01  -3.2298132e-01  -3.0780290e-01   5.3234021e-01   5.3812394e-01   5.1574656e-01  -1.6644882e-01  -1.7872921e-01  -1.7706289e-01
   2.0300000e+00  -3.2043023e-01  -3.1797011e-01  -3.0329912e-01   5.3030685e-01   5.3615943e-01   5.1331806e-01  -1.6931387e-01  -1.8219632e-01  -1.7992393e-01
   2.0400000e+00  -3.1643299e-01  -3.1321783e-01  -2.9838005e-01   5.2826402e-01   5.3359658e-01   5.1067599e-01  -1.7209109e-01  -1.8554818e-01  -1.8356305e-01
   2.0500000e+00  -3.1198721e-01  -3.0836028e-01  -2.9394700e-01   5.2622376e-01   5.3113552e-01   5.0868571e-01  -1.7531895e-01  -1.8886287e-01  -1.8647602e-01
   2.0600000e+00  -3.0747915e-01  -3.0375118e-01  -2.9004164e-01   5.2418880e-01   5.2909916e-01   5.0627166e-01  -1.7855219e-01  -1.9215475e-01  -1.8936843e-01
   2.0700000e+00  -3.0295223e-01  -2.9957762e-01  -2.8546816e-01   5.2149641e-01   5.2671266e-01   5.0395966e-01  -1.8123165e-01  -1.9492183e-01  -1.9264222e-01
   2.0800000e+00  -2.9886995e-01  -2.9505781e-01  -2.8101192e-01   5.1923162e-01   5.2472413e-01   5.0165852e-01  -1.8437985e-01  -1.9817622e-01  -1.9544219e-01
   2.0900000e+00  -2.9470142e-01  -2.9096497e-01  -2.7678521e-01   5.1749624e-01   5.2234524e-01   4.9960214e-01  -1.8752102e-01  -2.0149180e-01  -1.9857339e-01
   2.1000000e+00  -2.9036579e-01  -2.8650935e-01  -2.7220383e-01   5.1522827e-01   5.2000806e-01   4.9682045e-01  -1.9069023e-01  -2.0480011e-01  -2.0120005e-01
   2.1100000e+00  -2.8636593e-01  -2.8223559e-01  -2.6763651e-01   5.1244979e-01   5.1731531e-01   4.9456290e-01  -1.9359738e-01  -2.0781007e-01  -2.0368840e-01
   2.1200000e+00  -2.8227931e-01  -2.7797765e-01  -2.6352414e-01   5.0996621e-01   5.1497459e-01   4.9207565e-01  -1.9703591e-01  -2.1043834e-01  -2.0675736e-01
   2.1300000e+00  -2.7770407e-01  -2.7356538e-01  -2.5895907e-01   5.0721934e-01   5.1207111e-01   4.8989674e-01  -1.9927829e-01  -2.1304355e-01  -2.0910317e-01
   2.1400000e+00  -2.7396853e-01  -2.6865536e-01  -2.5480225e-01   5.0495423e-01   5.0942525e-01   4.8717965e-01  -2.0275787e-01  -2.1592568e-01  -2.1157591e-01
   2.1500000e+00  -2.6956774e-01  -2.6411097e-01  -2.5054364e-01   5.0234473e-01   5.0687128e-01   4.8491033e-01  -2.0549154e-01  -2.1863382e-01  -2.1416969e-01
   2.1600000e+00  -2.6510786e-01  -2.5939626e-01  -2.4648443e-01   4.9977229e-01   5.0394764e-01   4.8269553e-01  -2.0816768e-01  -2.2144423e-01  -2.1622772e-01
   2.1700000e+00  -2.6107869e-01  -2.5518475e-01  -2.4197128e-01   4.9768952e-01   5.0207815e-01   4.8017596e-01  -2.1056221e-01  -2.2408626e-01  -2.1824768e-01
   2.1800000e+00  -2.5701542e-01  -2.5101250e-01  -2.3794266e-01   4.9588802e-01   4.9970171e-01   4.7809949e-01  -2.1393104e-01  -2.2663255e-01  -2.2114412e-01
   2.1900000e+00  -2.5252111e-01  -2.4651220e-01  -2.3375850e-01   4.9352886e-01   4.9768639e-01   4.7576781e-01  -2.1663495e-01  -2.2893022e-01  -2.2340656e-01
   2.2000000e+00  -2.4814263e-01  -2.4182387e-01  -2.2920149e-01   4.9132106e-01   4.9496009e-01   4.7304980e-01  -2.1831898e-01  -2.3188141e-01  -2.2596538e-01
   2.2100000e+00  -2.4410625e-01  -2.3780162e-01  -2.2492512e-01   4.8907752e-01   4.9216349e-01   4.7045029e-01  -2.2054108e-01  -2.3431717e-01  -2.2837680e-01
   2.2200000e+00  -2.3991038e-01  -2.3338041e-01  -2.2074047e-01   4.8668379e-01   4.8964323e-01   4.6817005e-01  -2.2268849e-01  -2.3713386e-01  -2.3057264e-01
   2.2300000e+00  -2.3584420e-01  -2.2920567e-01  -2.1636638e-01   4.8435815e-01   4.8731969e-01   4.6472879e-01  -2.2484912e-01  -2.3943085e-01  -2.3300136e-01
   2.2400000e+00  -2.3160093e-01  -2.2501567e-01  -2.1182035e-01   4.8183286e-01   4.8493373e-01   4.6232514e-01  -2.2717247e-01  -2.4213636e-01  -2.3566205e-01
   2.2500000e+00  -2.2798866e-01  -2.2116753e-01  -2.0859810e-01   4.7953583e-01   4.8238377e-01   4.5935879e-01  -2.2908357e-01  -2.4475036e-01  -2.3738576e-01
   2.2600000e+00  -2.2410382e-01  -2.1693739e-01  -2.0392155e-01   4.7690321e-01   4.7997943e-01   4.5712423e-01  -2.3160435e-01  -2.4699623e-01  -2.3917777e-01
   2.2700000e+00  -2.2027394e-01  -2.1269347e-01  -2.0016750e-01   4.7459000e-01   4.7736302e-01   4.5488458e-01  -2.3386053e-01  -2.4942831e-01  -2.4126088e-01
   2.2800000e+00  -2.1630346e-01  -2.0837296e-01  -1.9622784e-01   4.7192586e-01   4.7469931e-01   4.5232686e-01  -2.3631419e-01  -2.5177722e-01  -2.4300246e-01
   2.2900000e+00  -2.1205602e-01  -2.0346307e-01  -1.9267534e-01   4.6935202e-01   4.7174701e-01   4.4945827e-01  -2.3855663e-01  -2.5416707e-01  -2.4547754e-01
   2.3000000e+00  -2.0801702e-01  -1.9938672e-01  -1.8860253e-01   4.6710524e-01   4.6944937e-01   4.4651020e-01  -2.4079515e-01  -2.5624794e-01  -2.4785435e-01
   2.3100000e+00  -2.0408168e-01  -1.9497179e-01  -1.8454701e-01   4.6466146e-01   4.6673530e-01   4.4413614e-01  -2.4311548e-01  -2.5804418e-01  -2.4968743e-01
   2.3200000e+00  -2.0009784e-01  -1.9075402e-01  -1.8087468e-01   4.6197424e-01   4.6437771e-01   4.4121616e-01  -2.4507285e-01  -2.5993053e-01  -2.5163553e-01
   2.3300000e+00  -1.9576147e-01  -1.8659443e-01  -1.7704376e-01   4.5936992e-01   4.6167527e-01   4.3873979e-01  -2.4689430e-01  -2.6237316e-01  -2.5381996e-01
   2.3400000e+00  -1.9179545e-01  -1.8245774e-01  -1.7308372e-01   4.5702448e-01   4.5905090e-01   4.3622407e-01  -2.4907967e-01  -2.6429340e-01  -2.5537609e-01
   2.3500000e+00  -1.8785827e-01  -1.7845141e-01  -1.6923769e-01   4.5463617e-01   4.5640274e-01   4.3408509e-01  -2.5091799e-01  -2.6643986e-01  -2.5731450e-01
   2.3600000e+00  -1.8344276e-01  -1.7425249e-01  -1.6584864e-01   4.5205389e-01   4.5323476e-01   4.3143277e-01  -2.5285988e-01  -2.6796929e-01  -2.5858986e-01
   2.3700000e+00  -1.7924820e-01  -1.7049483e-01  -1.6251164e-01   4.4904343e-01   4.5034514e-01   4.2856049e-01  -2.5467035e-01  -2.6970868e-01  -2.6027277e-01
   2.3800000e+00  -1.7473380e-01  -1.6604557e-01  -1.5866859e-01   4.4644420e-01   4.4800013e-01   4.2589079e-01  -2.5667144e-01  -2.7175710e-01  -2.6161121e-01
   2.3900000e+00  -1.7048892e-01  -1.6179351e-01  -1.5503932e-01   4.4345312e-01   4.4553501e-01   4.2307330e-01  -2.5830684e-01  -2.7343819e-01  -2.6345667e-01
   2.4000000e+00  -1.6657689e-01  -1.5762347e-01  -1.5139070e-01   4.4137353e-01   4.4321659e-01   4.2043664e-01  -2.5995350e-01  -2.7525189e-01  -2.6538534e-01
   2.4100000e+00  -1.6258059e-01  -1.5384206e-01  -1.4689410e-01   4.3830182e-01   4.4038224e-01   4.1761630e-01  -2.6125429e-01  -2.7751451e-01  -2.6663574e-01
   2.4200000e+00  -1.5892648e-01  -1.5007368e-01  -1.4305427e-01   4.3553952e-01   4.3754549e-01   4.1536035e-01  -2.6237991e-01  -2.7913748e-01  -2.6900378e-01
   2.4300000e+00  -1.5488411e-01  -1.4584877e-01  -1.3930304e-01   4.3285431e-01   4.3494552e-01   4.1269002e-01  -2.6435930e-01  -2.8093305e-01  -2.7082763e-01
   2.4400000e+00  -1.5084864e-01  -1.4190037e-01  -1.3555673e-01   4.3019468e-01   4.3226386e-01   4.0936623e-01  -2.6644278e-01  -2.8284180e-01  -2.7222887e-01
   2.4500000e+00  -1.4665079e-01  -1.3770629e-01  -1.3108945e-01   4.2779772e-01   4.2922749e-01   4.0622703e-01  -2.6804162e-01  -2.8420095e-01  -2.7358412e-01
   2.4600000e+00  -1.4259488e-01  -1.3426003e-01  -1.2707520e-01   4.2506918e-01   4.2613116e-01   4.0333177e-01  -2.6953116e-01  -2.8558164e-01  -2.7504404e-01
   2.4700000e+00  -1.3897996e-01  -1.3041706e-01  -1.2352310e-01   4.2241355e-01   4.2332050e-01   4.0079244e-01  -2.7146796e-01  -2.8678739e-01  -2.7672883e-01
   2.4800000e+00  -1.3463269e-01  -1.2678167e-01  -1.1987958e-01   4.1963441e-01   4.2077962e-01   3.9844368e-01  -2.7330923e-01  -2.8788112e-01  -2.7815929e-01
   2.4900000e+00  -1.3113770e-01  -1.2278340e-01  -1.1611401e-01   4.1646949e-01   4.1779470e-01   3.9596990e-01  -2.7465213e-01  -2.8940704e-01  -2.7933423e-01
   2.5000000e+00  -1.2748949e-01  -1.1887273e-01  -1.1189098e-01   4.1379134e-01   4.1535557e-01   3.9384368e-01  -2.7566635e-01  -2.9073479e-01  -2.8088481e-01
   2.5100000e+00  -1.2381075e-01  -1.1495071e-01  -1.0830436e-01   4.1127836e-01   4.1272089e-01   3.9099751e-01  -2.7708959e-01  -2.9227356e-01  -2.8242760e-01
   2.5200000e+00  -1.2008033e-01  -1.1123543e-01  -1.0529940e-01   4.0844704e-01   4.0996143e-01   3.8798622e-01  -2.7855104e-01  -2.9347833e-01  -2.8324197e-01
   2.5300000e+00  -1.1700090e-01  -1.0726262e-01  -1.0212234e-01   4.0563300e-01   4.0729396e-01   3.8492499e-01  -2.8018414e-01  -2.9421436e-01  -2.8459671e-01
   2.5400000e+00  -1.1351309e-01  -1.0339456e-01  -9.8403574e-02   4.0312063e-01   4.0445448e-01   3.8225441e-01  -2.8155233e-01  -2.9539125e-01  -2.8530232e-01
   2.5500000e+00  -1.0961606e-01  -9.9237973e-02  -9.4723766e-02   4.0053241e-01   4.0175185e-01   3.7992264e-01  -2.8288127e-01  -2.9651188e-01  -2.8648382e-01
   2.5600000e+00  -1.0588741e-01  -9.5615546e-02  -9.1168398e-02   3.9791993e-01   3.9887101e-01   3.7736534e-01  -2.8427828e-01  -2.9789048e-01  -2.8784897e-01
   2.5700000e+00  -1.0208827e-01  -9.2130677e-02  -8.7854700e-02   3.9520298e-01   3.9567681e-01   3.7433727e-01  -2.8559434e-01  -2.9882819e-01  -2.8887506e-01
   2.5800000e+00  -9.8658993e-02  -8.8463000e-02  -8.4170324e-02   3.9255911e-01   3.9280915e-01   3.7150270e-01  -2.8688051e-01  -3.0008312e-01  -2.8994228e-01
   2.5900000e+00  -9.4931771e-02  -8.4630141e-02  -8.0486715e-02   3.8976870e-01   3.9013687e-01   3.6902589e-01  -2.8794270e-01  -3.0090124e-01  -2.9101397e-01
   2.6000000e+00  -9.1508957e-02  -8.1362607e-02  -7.6968318e-02   3.8728462e-01   3.8713219e-01   3.6633399e-01  -2.8857267e-01  -3.0186352e-01  -2.9228987e-01
   2.6100000e+00  -8.8555916e-02  -7.8183304e-02  -7.3451631e-02   3.8462197e-01   3.8465951e-01   3.6397247e-01  -2.8927665e-01  -3.0289565e-01  -2.9344905e-01
   2.6200000e+00  -8.5231551e-02  -7.4715608e-02  -7.0206368e-02   3.8224219e-01   3.8147955e-01   3.6132597e-01  -2.9046743e-01  -3.0374977e-01  -2.9437712e-01
   2.6300000e+00  -8.1730084e-02  -7.1641068e-02  -6.6956106e-02   3.7965965e-01   3.7837104e-01   3.5912685e-01  -2.9154220e-01  -3.0452137e-01  -2.9517465e-01
   2.6400000e+00  -7.8685642e-02  -6.8083589e-02  -6.3894370e-02   3.7688669e-01   3.7582992e-01   3.5663446e-01  -2.9222671e-01  -3.0544395e-01  -2.9641985e-01
   2.6500000e+00  -7.5514954e-02  -6.4686197e-02  -6.0810360e-02   3.7447590e-01   3.7314609e-01   3.5382590e-01  -2.9359382e-01  -3.0627167e-01  -2.9762235e-01
   2.6600000e+00  -7.2398579e-02  -6.1398879e-02  -5.7736201e-02   3.7145774e-01   3.7043473e-01   3.5103371e-01  -2.9438895e-01  -3.0706826e-01  -2.9787393e-01
   2.6700000e+00  -6.8985881e-02  -5.7972187e-02  -5.4033610e-02   3.6894368e-01   3.6738564e-01   3.4792204e-01  -2.9532743e-01  -3.0757432e-01  -2.9847013e-01
   2.6800000e+00  -6.5594400e-02  -5.4522719e-02  -5.0963715e-02   3.6600755e-01   3.6488892e-01   3.4500451e-01  -2.9623273e-01  -3.0817020e-01  -2.9939252e-01
   2.6900000e+00  -6.2434224e-02  -5.1023650e-02  -4.7707355e-02   3.6315918e-01   3.6204115e-01   3.4225921e-01  -2.9729280e-01  -3.0880615e-01  -3.0006103e-01
   2.7000000e+00  -5.9167322e-02  -4.7663195e-02  -4.4650841e-02   3.6058932e-01   3.5957575e-01   3.3940332e-01  -2.9798385e-01  -3.0915800e-01  -3.0059790e-01
   2.7100000e+00  -5.5919008e-02  -4.4287775e-02  -4.1300702e-02   3.5759458e-01   3.5688440e-01   3.3654360e-01  -2.9913783e-01  -3.0989824e-01  -3.0081569e-01
   2.7200000e+00  -5.2747970e-02  -4.1050332e-02  -3.8202755e-02   3.5528738e-01   3.5389923e-01   3.3444585e-01  -3.0039455e-01  -3.1040660e-01  -3.0167837e-01
   2.7300000e+00  -4.9653114e-02  -3.8193547e-02  -3.5216276e-02   3.5252278e-01   3.5122800e-01   3.3181257e-01  -3.0109576e-01  -3.1097798e-01  -3.0225417e-01
   2.7400000e+00  -4.6845835e-02  -3.5129277e-02  -3.2220744e-02   3.4962266e-01   3.4871378e-01   3.2908922e-01  -3.0205068e-01  -3.1157352e-01  -3.0270040e-01
   2.7500000e+00  -4.3443306e-02  -3.2058048e-02  -2.9268734e-02   3.4719597e-01   3.4585652e-01   3.2648352e-01  -3.0275429e-01  -3.1262270e-01  -3.0303764e-01
   2.7600000e+00  -4.0341067e-02  -2.9131779e-02  -2.5726303e-02   3.4412134e-01   3.4276548e-01   3.2353657e-01  -3.0336169e-01  -3.1314777e-01  -3.0350482e-01
   2.7700000e+00  -3.7378369e-02  -2.5938914e-02  -2.2624687e-02   3.4184724e-01   3.4035118e-01   3.2062117e-01  -3.0375263e-01  -3.1345730e-01  -3.0439734e-01
   2.7800000e+00  -3.4212932e-02  -2.3190868e-02  -1.9234343e-02   3.3901481e-01   3.3780333e-01   3.1767037e-01  -3.0431682e-01  -3.1391619e-01  -3.0475564e-01
   2.7900000e+00  -3.0409149e-02  -2.0515334e-02  -1.6245882e-02   3.3671188e-01   3.3469142e-01   3.1482227e-01  -3.0483112e-01  -3.1450089e-01  -3.0535969e-01
   2.8000000e+00  -2.7329487e-02  -1.7391067e-02  -1.3032311e-02   3.3406561e-01   3.3211519e-01   3.1210863e-01  -3.0537119e-01  -3.1463287e-01  -3.0578542e-01
   2.8100000e+00  -2.4454170e-02  -1.4246662e-02  -9.9237178e-03   3.3139938e-01   3.2921706e-01   3.0938252e-01  -3.0562439e-01  -3.1494685e-01  -3.0620662e-01
   2.8200000e+00  -2.1347379e-02  -1.1469052e-02  -7.2264340e-03   3.2876213e-01   3.2658442e-01   3.0660351e-01  -3.0580019e-01  -3.1574123e-01  -3.0679640e-01
   2.8300000e+00  -1.8800253e-02  -8.3865818e-03  -4.7582054e-03   3.2623851e-01   3.2330554e-01   3.0379026e-01  -3.0664429e-01  -3.1614005e-01  -3.0768269e-01
   2.8400000e+00  -1.6010042e-02  -5.1937947e-03  -2.0216482e-03   3.2339552e-01   3.2023142e-01   3.0131110e-01  -3.0693005e-01  -3.1689212e-01  -3.0776137e-01
   2.8500000e+00  -1.3742654e-02  -2.0471786e-03   6.6642478e-04   3.2051032e-01   3.1755743e-01   2.9856386e-01  -3.0771074e-01  -3.1767256e-01  -3.0796262e-01
   2.8600000e+00  -1.0793247e-02   1.1587172e-03   3.7379251e-03   3.1788725e-01   3.1487911e-01   2.9543214e-01  -3.0810326e-01  -3.1792609e-01  -3.0828539e-01
   2.8700000e+00  -8.0284954e-03   4.2804343e-03   5.9376955e-03   3.1552314e-01   3.1255842e-01   2.9273390e-01  -3.0843395e-01  -3.1867761e-01  -3.0808183e-01
   2.8800000e+00  -5.2192332e-03   6.9960440e-03   8.1912252e-03   3.1267075e-01   3.0965691e-01   2.9002649e-01  -3.0870267e-01  -3.1895440e-01  -3.0859853e-01
   2.8900000e+00  -2.5009057e-03   9.4941646e-03   1.0751823e-02   3.0995254e-01   3.0633224e-01   2.8730188e-01  -3.0907493e-01  -3.1924614e-01  -3.0891875e-01
   2.9000000e+00   1.9249583e-04   1.2695269e-02   1.3766542e-02   3.0725811e-01   3.0417808e-01   2.8467693e-01  -3.0898444e-01  -3.1923397e-01  -3.0912399e-01
   2.9100000e+00   2.7733016e-03   1.4931977e-02   1.6691003e-02   3.0485160e-01   3.0103594e-01   2.8140257e-01  -3.0913574e-01  -3.1969544e-01  -3.0905665e-01
   2.9200000e+00   5.8222955e-03   1.7126881e-02   1.9229171e-02   3.0211860e-01   2.9848777e-01   2.7875423e-01  -3.0951681e-01  -3.1979227e-01  -3.0934652e-01
   2.9300000e+00   8.8032552e-03   1.9717212e-02   2.2068666e-02   2.9875318e-01   2.9589207e-01   2.7611666e-01  -3.0983154e-01  -3.1968327e-01  -3.0950478e-01
   2.9400000e+00   1.2133292e-02   2.2113031e-02   2.4475427e-02   2.9611965e-01   2.9290596e-01   2.7360563e-01  -3.1049576e-01  -3.1994191e-01  -3.0963271e-01
   2.9500000e+00   1.4761806e-02   2.4701904e-02   2.7271697e-02   2.9355605e-01   2.9005224e-01   2.7105324e-01  -3.1043029e-01  -3.1983500e-01  -3.1030433e-01
   2.9600000e+00   1.7687997e-02   2.7136334e-02   2.9616382e-02   2.9085989e-01   2.8763924e-01   2.6859803e-01  -3.1039005e-01  -3.1943217e-01  -3.1036917e-01
   2.9700000e+00   2.0389614e-02   2.9729916e-02   3.2261703e-02   2.8822208e-01   2.8492789e-01   2.6603001e-01  -3.1044321e-01  -3.1968600e-01  -3.1001161e-01
   2.9800000e+00   2.2697181e-02   3.1995412e-02   3.4839231e-02   2.8545898e-01   2.8245931e-01   2.6383804e-01  -3.1075019e-01  -3.1993876e-01  -3.1019915e-01
   2.9900000e+00   2.5292015e-02   3.4589223e-02   3.7492322e-02   2.8281977e-01   2.7979158e-01   2.6072828e-01  -3.1081895e-01  -3.2019027e-01  -3.1065028e-01
   3.0000000e+00   2.8150644e-02   3.7619857e-02   3.9903415e-02   2.8023517e-01   2.7692480e-01   2.5784590e-01  -3.1083355e-01  -3.2000793e-01  -3.1037425e-01
   3.0100000e+00   3.0480956e-02   4.0805393e-02   4.2546880e-02   2.7717625e-01   2.7443790e-01   2.5535154e-01  -3.1090686e-01  -3.2026517e-01  -3.1029588e-01
   3.0200000e+00   3.2352822e-02   4.3019211e-02   4.4968089e-02   2.7442092e-01   2.7183622e-01   2.5280167e-01  -3.1086030e-01  -3.1997127e-01  -3.1011472e-01
   3.0300000e+00   3.5095855e-02   4.5360082e-02   4.7608006e-02   2.7160757e-01   2.6929253e-01   2.4981476e-01  -3.1072307e-01  -3.1981333e-01  -3.0997832e-01
   3.0400000e+00   3.7503982e-02   4.7234227e-02   5.0376074e-02   2.6843474e-01   2.6706320e-01   2.4720806e-01  -3.1109845e-01  -3.1978456e-01  -3.0962360e-01
   3.0500000e+00   3.9856130e-02   4.9463057e-02   5.2770352e-02   2.6615547e-01   2.6479295e-01   2.4476764e-01  -3.1114161e-01  -3.1965657e-01  -3.0950061e-01
   3.0600000e+00   4.2396084e-02   5.1772998e-02   5.5395784e-02   2.6338123e-01   2.6229823e-01   2.4202408e-01  -3.1128052e-01  -3.1971438e-01  -3.0913457e-01
   3.0700000e+00   4.4435727e-02   5.4135275e-02   5.7359464e-02   2.6073899e-01   2.5980144e-01   2.3892136e-01  -3.1129520e-01  -3.1950037e-01  -3.0893631e-01
   3.0800000e+00   4.6868007e-02   5.6613546e-02   5.9708679e-02   2.5778953e-01   2.5723488e-01   2.3622202e-01  -3.1137092e-01  -3.1919130e-01  -3.0879340e-01
   3.0900000e+00   4.8894895e-02   5.9114281e-02   6.1611420e-02   2.5493957e-01   2.5430851e-01   2.3388449e-01  -3.1103227e-01  -3.1913285e-01  -3.0831499e-01
   3.1000000e+00   5.1087323e-02   6.1538781e-02   6.4034719e-02   2.5222973e-01   2.5135153e-01   2.3130573e-01  -3.1079440e-01  -3.1918107e-01  -3.0835670e-01
   3.1100000e+00   5.3614330e-02   6.4037378e-02   6.5696013e-02   2.5016760e-01   2.4870635e-01   2.2908228e-01  -3.1018843e-01  -3.1902955e-01  -3.0793915e-01
   3.1200000e+00   5.6179779e-02   6.6403678e-02   6.7989989e-02   2.4714527e-01   2.4644771e-01   2.2684919e-01  -3.1036124e-01  -3.1921098e-01  -3.0766445e-01
   3.1300000e+00   5.8387747e-02   6.8694134e-02   7.0258500e-02   2.4442218e-01   2.4396945e-01   2.2443565e-01  -3.0982363e-01  -3.1853894e-01  -3.0744334e-01
   3.1400000e+00   6.0572083e-02   7.0768151e-02   7.2082868e-02   2.4191944e-01   2.4153529e-01   2.2183020e-01  -3.0932194e-01  -3.1857627e-01  -3.0707960e-01
   3.1500000e+00   6.2718979e-02   7.2306522e-02   7.3991256e-02   2.3954723e-01   2.3924438e-01   2.1960221e-01  -3.0914917e-01  -3.1882063e-01  -3.0666371e-01
   3.1600000e+00   6.4714779e-02   7.4314700e-02   7.6160723e-02   2.3685660e-01   2.3620975e-01   2.1759841e-01  -3.0879538e-01  -3.1847638e-01  -3.0587736e-01
   3.1700000e+00   6.6633064e-02   7.6764024e-02   7.8837310e-02   2.3455267e-01   2.3406763e-01   2.1516832e-01  -3.0904887e-01  -3.1822945e-01  -3.0588115e-01
   3.1800000e+00   6.8631116e-02   7.9080928e-02   8.1227398e-02   2.3219355e-01   2.3164753e-01   2.1291984e-01  -3.0882486e-01  -3.1748536e-01  -3.0574140e-01
   3.1900000e+00   7.0650514e-02   8.1092221e-02   8.3029929e-02   2.2973109e-01   2.2866146e-01   2.1106658e-01  -3.0842416e-01  -3.1665593e-01  -3.0523551e-01
   3.2000000e+00   7.2450035e-02   8.3201151e-02   8.5005173e-02   2.2736614e-01   2.2602547e-01   2.0801723e-01  -3.0760374e-01  -3.1662091e-01  -3.0467790e-01
   3.2100000e+00   7.4674873e-02   8.4607836e-02   8.6942199e-02   2.2472721e-01   2.2342126e-01   2.0582130e-01  -3.0716886e-01  -3.1632348e-01  -3.0428872e-01
   3.2200000e+00   7.6561901e-02   8.6594058e-02   8.8910984e-02   2.2229403e-01   2.2103588e-01   2.0331830e-01  -3.0627717e-01  -3.1587596e-01  -3.0378007e-01
   3.2300000e+00   7.8413676e-02   8.8502415e-02   9.0703129e-02   2.2007695e-01   2.1875682e-01   2.0078086e-01  -3.0607958e-01  -3.1559844e-01  -3.0356870e-01
   3.2400000e+00   8.0437652e-02   9.0687341e-02   9.2837870e-02   2.1750250e-01   2.1677931e-01   1.9822470e-01  -3.0548809e-01  -3.1506833e-01  -3.0307669e-01
   3.2500000e+00   8.2535659e-02   9.2849498e-02   9.4788375e-02   2.1518829e-01   2.1414902e-01   1.9553259e-01  -3.0503331e-01  -3.1444885e-01  -3.0234152e-01
   3.2600000e+00   8.4189300e-02   9.4659690e-02   9.6205153e-02   2.1211318e-01   2.1169040e-01   1.9300157e-01  -3.0464413e-01  -3.1402142e-01  -3.0190905e-01
   3.2700000e+00   8.5746087e-02   9.6739814e-02   9.7981736e-02   2.0993191e-01   2.0917038e-01   1.9072277e-01  -3.0404371e-01  -3.1349140e-01  -3.0122756e-01
   3.2800000e+00   8.7559208e-02   9.8741730e-02   9.9815240e-02   2.0765148e-01   2.0640647e-01   1.8852862e-01  -3.0349718e-01  -3.1292382e-01  -3.0092026e-01
   3.2900000e+00   8.8947174e-02   1.0093210e-01   1.0178000e-01   2.0515573e-01   2.0411932e-01   1.8604108e-01  -3.0321664e-01  -3.1249763e-01  -3.0040310e-01
   3.3000000e+00   9.0626506e-02   1.0298008e-01   1.0341515e-01   2.0227366e-01   2.0223949e-01   1.8340543e-01  -3.0259259e-01  -3.1150429e-01  -2.9995575e-01
   3.3100000e+00   9.2458308e-02   1.0502561e-01   1.0487080e-01   1.9994842e-01   1.9969631e-01   1.8077434e-01  -3.0208208e-01  -3.1097718e-01  -2.9916118e-01
   3.3200000e+00   9.4643581e-02   1.0680598e-01   1.0686770e-01   1.9752293e-01   1.9724400e-01   1.7828690e-01  -3.0182357e-01  -3.1037115e-01  -2.9858458e-01
   3.3300000e+00   9.6617195e-02   1.0868461e-01   1.0822270e-01   1.9534091e-01   1.9459562e-01   1.7582460e-01  -3.0105680e-01  -3.0956604e-01  -2.9798882e-01
   3.3400000e+00   9.8509015e-02   1.1045735e-01   1.0953331e-01   1.9266737e-01   1.9263367e-01   1.7327857e-01  -3.0063582e-01  -3.0858851e-01  -2.9732494e-01
   3.3500000e+00   1.0010229e-01   1.1208056e-01   1.1102159e-01   1.9026723e-01   1.9053145e-01   1.7086282e-01  -2.9980375e-01  -3.0797631e-01  -2.9689663e-01
   3.3600000e+00   1.0150068e-01   1.1346112e-01   1.1234831e-01   1.8791755e-01   1.8760251e-01   1.6820489e-01  -2.9967334e-01  -3.0745640e-01  -2.9611834e-01
   3.3700000e+00   1.0339224e-01   1.1511613e-01   1.1377016e-01   1.8575290e-01   1.8503121e-01   1.6598272e-01  -2.9929691e-01  -3.0648332e-01  -2.9562047e-01
   3.3800000e+00   1.0505330e-01   1.1640331e-01   1.1517609e-01   1.8325930e-01   1.8308155e-01   1.6379019e-01  -2.9801488e-01  -3.0549566e-01  -2.9490223e-01
   3.3900000e+00   1.0733253e-01   1.1779180e-01   1.1660187e-01   1.8111383e-01   1.8094948e-01   1.6115181e-01  -2.9690292e-01  -3.0458749e-01  -2.9393582e-01
   3.4000000e+00   1.0888935e-01   1.1916132e-01   1.1812471e-01   1.7909921e-01   1.7860343e-01   1.5924795e-01  -2.9627865e-01  -3.0362264e-01  -2.9262124e-01
   3.4100000e+00   1.1018634e-01   1.2052566e-01   1.1929386e-01   1.7722259e-01   1.7591313e-01   1.5701057e-01  -2.9546459e-01  -3.0298059e-01  -2.9192510e-01
   3.4200000e+00   1.1142110e-01   1.2159962e-01   1.2062303e-01   1.7530207e-01   1.7352109e-01   1.5496857e-01  -2.9457302e-01  -3.0240032e-01  -2.9133523e-01
   3.4300000e+00   1.1301393e-01   1.2284299e-01   1.2227294e-01   1.7309610e-01   1.7158319e-01   1.5283426e-01  -2.9400331e-01  -3.0172439e-01  -2.9084717e-01
   3.4400000e+00   1.1456464e-01   1.2433953e-01   1.2369564e-01   1.7115141e-01   1.6933442e-01   1.5016942e-01  -2.9358318e-01  -3.0099680e-01  -2.9002311e-01
   3.4500000e+00   1.1568592e-01   1.2591449e-01   1.2488797e-01   1.6920315e-01   1.6691640e-01   1.4797529e-01  -2.9271476e-01  -2.9990454e-01  -2.8888358e-01
   3.4600000e+00   1.1717602e-01   1.2702772e-01   1.2634753e-01   1.6678999e-01   1.6480509e-01   1.4582683e-01  -2.9220822e-01  -2.9921440e-01  -2.8774081e-01
   3.4700000e+00   1.1882539e-01   1.2834040e-01   1.2754459e-01   1.6450312e-01   1.6249014e-01   1.4329553e-01  -2.9173792e-01  -2.9829484e-01  -2.8687029e-01
   3.4800000e+00   1.2037665e-01   1.2948984e-01   1.2877250e-01   1.6212985e-01   1.6013104e-01   1.4107748e-01  -2.9067677e-01  -2.9758094e-01  -2.8608925e-01
   3.4900000e+00   1.2208705e-01   1.3062458e-01   1.3047474e-01   1.5993766e-01   1.5790244e-01   1.3886058e-01  -2.8980445e-01  -2.9701657e-01  -2.8526442e-01
   3.5000000e+00   1.2346437e-01   1.3229844e-01   1.3231638e-01   1.5785633e-01   1.5589840e-01   1.3690556e-01  -2.8882185e-01  -2.9614513e-01  -2.8427092e-01
   3.5100000e+00   1.2460975e-01   1.3368550e-01   1.3344982e-01   1.5595387e-01   1.5407133e-01   1.3451504e-01  -2.8794772e-01  -2.9515470e-01  -2.8347905e-01
   3.5200000e+00   1.2561954e-01   1.3506716e-01   1.3436241e-01   1.5356277e-01   1.5166765e-01   1.3303384e-01  -2.8701573e-01  -2.9433111e-01  -2.8282712e-01
   3.5300000e+00   1.2663425e-01   1.3638604e-01   1.3541678e-01   1.5118505e-01   1.4955322e-01   1.3105574e-01  -2.8639021e-01  -2.9317160e-01  -2.8196387e-01
   3.5400000e+00   1.2828921e-01   1.3751274e-01   1.3676518e-01   1.4917190e-01   1.4753497e-01   1.2913292e-01  -2.8530955e-01  -2.9247750e-01  -2.8097582e-01
   3.5500000e+00   1.2943224e-01   1.3867400e-01   1.3798912e-01   1.4711952e-01   1.4587045e-01   1.2734346e-01  -2.8435675e-01  -2.9169447e-01  -2.7977327e-01
   3.5600000e+00   1.3076103e-01   1.3977009e-01   1.3956020e-01   1.4476194e-01   1.4370977e-01   1.2576256e-01  -2.8322778e-01  -2.9105246e-01  -2.7858900e-01
   3.5700000e+00   1.3229494e-01   1.4087101e-01   1.4071415e-01   1.4268934e-01   1.4171519e-01   1.2385777e-01  -2.8258156e-01  -2.9008090e-01  -2.7758807e-01
   3.5800000e+00   1.3370212e-01   1.4250419e-01   1.4197718e-01   1.4026874e-01   1.3964498e-01   1.2171370e-01  -2.8178343e-01  -2.8911182e-01  -2.7629334e-01
   3.5900000e+00   1.3506142e-01   1.4381173e-01   1.4337572e-01   1.3827368e-01   1.3723272e-01   1.1981753e-01  -2.8045186e-01  -2.8793717e-01  -2.7573454e-01
   3.6000000e+00   1.3623829e-01   1.4471271e-01   1.4446410e-01   1.3652509e-01   1.3510640e-01   1.1763091e-01  -2.7930821e-01  -2.8712659e-01  -2.7503461e-01
   3.6100000e+00   1.3715554e-01   1.4585876e-01   1.4558209e-01   1.3435431e-01   1.3307737e-01   1.1560942e-01  -2.7830526e-01  -2.8627984e-01  -2.7421460e-01
   3.6200000e+00   1.3821771e-01   1.4731021e-01   1.4660443e-01   1.3183630e-01   1.3121591e-01   1.1331646e-01  -2.7723396e-01  -2.8524446e-01  -2.7322067e-01
   3.6300000e+00   1.3908641e-01   1.4834435e-01   1.4795651e-01   1.2948638e-01   1.2924248e-01   1.1172092e-01  -2.7603899e-01  -2.8431025e-01  -2.7254659e-01
   3.6400000e+00   1.3976680e-01   1.4935291e-01   1.4873235e-01   1.2726216e-01   1.2722934e-01   1.0919910e-01  -2.7564566e-01  -2.8349284e-01  -2.7172414e-01
   3.6500000e+00   1.4115490e-01   1.5003942e-01   1.5003604e-01   1.2528594e-01   1.2522725e-01   1.0719385e-01  -2.7482450e-01  -2.8314391e-01  -2.7076074e-01
   3.6600000e+00   1.4239480e-01   1.5103742e-01   1.5093446e-01   1.2330494e-01   1.2362944e-01   1.0537516e-01  -2.7388284e-01  -2.8189784e-01  -2.6971185e-01
   3.6700000e+00   1.4352617e-01   1.5155990e-01   1.5171946e-01   1.2115807e-01   1.2170797e-01   1.0340690e-01  -2.7312004e-01  -2.8126719e-01  -2.6879063e-01
   3.6800000e+00   1.4439963e-01   1.5230858e-01   1.5283228e-01   1.1910260e-01   1.1969774e-01   1.0129933e-01  -2.7200897e-01  -2.8009071e-01  -2.6809461e-01
   3.6900000e+00   1.4546744e-01   1.5336467e-01   1.5390357e-01   1.1686109e-01   1.1725478e-01   9.9297391e-02  -2.7051425e-01  -2.7883380e-01  -2.6658283e-01
   3.7000000e+00   1.4659689e-01   1.5430186e-01   1.5483099e-01   1.1504226e-01   1.1550320e-01   9.7765999e-02  -2.6936290e-01  -2.7790429e-01  -2.6530483e-01
   3.7100000e+00   1.4726335e-01   1.5488437e-01   1.5586203e-01   1.1309996e-01   1.1357593e-01   9.5636547e-02  -2.6838050e-01  -2.7692665e-01  -2.6417033e-01
   3.7200000e+00   1.4828027e-01   1.5542846e-01   1.5649762e-01   1.1115500e-01   1.1126569e-01   9.3966562e-02  -2.6727389e-01  -2.7615852e-01  -2.6264816e-01
   3.7300000e+00   1.4931032e-01   1.5581962e-01   1.5737770e-01   1.0941428e-01   1.0915121e-01   9.1934063e-02  -2.6618251e-01  -2.7506100e-01  -2.6149799e-01
   3.7400000e+00   1.4963496e-01   1.5672958e-01   1.5813282e-01   1.0763319e-01   1.0759217e-01   9.0073975e-02  -2.6489360e-01  -2.7427816e-01  -2.6059899e-01
   3.7500000e+00   1.5082031e-01   1.5784817e-01   1.5911064e-01   1.0549103e-01   1.0576958e-01   8.8222721e-02  -2.6409188e-01  -2.7300392e-01  -2.5945288e-01
   3.7600000e+00   1.5157773e-01   1.5853361e-01   1.6003564e-01   1.0349240e-01   1.0363863e-01   8.6421971e-02  -2.6278399e-01  -2.7184156e-01  -2.5848522e-01
   3.7700000e+00   1.5246924e-01   1.5942300e-01   1.6097423e-01   1.0182384e-01   1.0178625e-01   8.4902937e-02  -2.6173392e-01  -2.7119637e-01  -2.5753632e-01
   3.7800000e+00   1.5303375e-01   1.6033435e-01   1.6196704e-01   9.9467303e-02   1.0027689e-01   8.3044387e-02  -2.6078901e-01  -2.6992273e-01  -2.5648141e-01
   3.7900000e+00   1.5348178e-01   1.6101376e-01   1.6291022e-01   9.7820453e-02   9.8370045e-02   8.1295116e-02  -2.5963202e-01  -2.6899772e-01  -2.5560347e-01
   3.8000000e+00   1.5441189e-01   1.6167653e-01   1.6370007e-01   9.6002266e-02   9.6453380e-02   7.9708018e-02  -2.5871910e-01  -2.6778929e-01  -2.5442740e-01
   3.8100000e+00   1.5504676e-01   1.6260293e-01   1.6468087e-01   9.4170667e-02   9.4777772e-02   7.8392019e-02  -2.5779922e-01  -2.6697825e-01  -2.5317594e-01
   3.8200000e+00   1.5549685e-01   1.6353983e-01   1.6496169e-01   9.2631488e-02   9.3308696e-02   7.6598964e-02  -2.5649793e-01  -2.6585904e-01  -2.5205236e-01
   3.8300000e+00   1.5611807e-01   1.6429074e-01   1.6568173e-01   9.1007139e-02   9.1334499e-02   7.5013040e-02  -2.5546384e-01  -2.6476801e-01  -2.5083652e-01
   3.8400000e+00   1.5717350e-01   1.6514754e-01   1.6649059e-01   8.9346433e-02   8.9292313e-02   7.3345321e-02  -2.5428782e-01  -2.6371213e-01  -2.4919765e-01
   3.8500000e+00   1.5769642e-01   1.6586906e-01   1.6700414e-01   8.7631337e-02   8.7846950e-02   7.1621633e-02  -2.5307985e-01  -2.6231864e-01  -2.4827181e-01
   3.8600000e+00   1.5824938e-01   1.6699418e-01   1.6777669e-01   8.6301947e-02   8.5880673e-02   7.0127462e-02  -2.5156099e-01  -2.6093818e-01  -2.4711327e-01
   3.8700000e+00   1.5874528e-01   1.6751845e-01   1.6828048e-01   8.4711374e-02   8.4536281e-02   6.8135801e-02  -2.5006514e-01  -2.6001248e-01  -2.4590633e-01
   3.8800000e+00   1.5909905e-01   1.6801843e-01   1.6864606e-01   8.3407159e-02   8.2896690e-02   6.6187235e-02  -2.4921665e-01  -2.5899940e-01  -2.4459420e-01
   3.8900000e+00   1.5992845e-01   1.6908783e-01   1.6935687e-01   8.1777840e-02   8.1105726e-02   6.4449980e-02  -2.4819652e-01  -2.5770566e-01  -2.4373660e-01
   3.9000000e+00   1.6042318e-01   1.6981993e-01   1.6988637e-01   8.0248400e-02   7.9487853e-02   6.2756076e-02  -2.4698157e-01  -2.5651359e-01  -2.4260295e-01
   3.9100000e+00   1.6131569e-01   1.7038353e-01   1.7068255e-01   7.8657149e-02   7.7844653e-02   6.0853811e-02  -2.4533943e-01  -2.5524428e-01  -2.4139106e-01
   3.9200000e+00   1.6194737e-01   1.7080395e-01   1.7130217e-01   7.6673623e-02   7.6238042e-02   5.9528834e-02  -2.4422966e-01  -2.5386536e-01  -2.4023673e-01
   3.9300000e+00   1.6232013e-01   1.7153202e-01   1.7179207e-01   7.5515023e-02   7.4799596e-02   5.8015818e-02  -2.4317690e-01  -2.5255238e-01  -2.3932238e-01
   3.9400000e+00   1.6331876e-01   1.7183760e-01   1.7271107e-01   7.3907522e-02   7.2962965e-02   5.6293856e-02  -2.4214430e-01  -2.5149168e-01  -2.3802075e-01
   3.9500000e+00   1.6356485e-01   1.7248983e-01   1.7275782e-01   7.2149913e-02   7.1313186e-02   5.4507069e-02  -2.4145113e-01  -2.5003387e-01  -2.3684762e-01
   3.9600000e+00   1.6414607e-01   1.7291135e-01   1.7295619e-01   7.0499631e-02   6.9820762e-02   5.2942356e-02  -2.3982781e-01  -2.4921966e-01  -2.3590553e-01
   3.9700000e+00   1.6512326e-01   1.7323566e-01   1.7334493e-01   6.8753751e-02   6.8126471e-02   5.1343421e-02  -2.3870634e-01  -2.4808615e-01  -2.3467639e-01
   3.9800000e+00   1.6555957e-01   1.7394700e-01   1.7335289e-01   6.7214476e-02   6.6375301e-02   5.0128524e-02  -2.3744942e-01  -2.4707437e-01  -2.3346095e-01
   3.9900000e+00   1.6598184e-01   1.7442310e-01   1.7385808e-01   6.5605048e-02   6.5183380e-02   4.8803505e-02  -2.3636100e-01  -2.4596646e-01  -2.3232899e-01
   4.0000000e+00   1.6670894e-01   1.7467760e-01   1.7424420e-01   6.3651776e-02   6.3704731e-02   4.7527309e-02  -2.3496206e-01  -2.4469633e-01  -2.3137888e-01
   4.0100000e+00   1.6692729e-01   1.7477409e-01   1.7489421e-01   6.2358969e-02   6.2486404e-02   4.5562957e-02  -2.3384856e-01  -2.4352641e-01  -2.3029705e-01
   4.0200000e+00   1.6762089e-01   1.7501778e-01   1.7533958e-01   6.0638499e-02   6.1080101e-02   4.3782868e-02  -2.3296818e-01  -2.4244962e-01  -2.2900119e-01
   4.0300000e+00   1.6817221e-01   1.7540311e-01   1.7601876e-01   5.9142276e-02   5.9615108e-02   4.2089248e-02  -2.3185844e-01  -2.4160190e-01  -2.2790256e-01
   4.0400000e+00   1.6832131e-01   1.7577656e-01   1.7590232e-01   5.7382051e-02   5.8244938e-02   4.0340581e-02  -2.3053514e-01  -2.4028666e-01  -2.2678970e-01
   4.0500000e+00   1.6899609e-01   1.7626504e-01   1.7650541e-01   5.5988378e-02   5.6874402e-02   3.8885680e-02  -2.2936098e-01  -2.3888623e-01  -2.2565749e-01
   4.0600000e+00   1.6975179e-01   1.7642442e-01   1.7666056e-01   5.4505129e-02   5.5604803e-02   3.7667608e-02  -2.2823214e-01  -2.3798027e-01  -2.2431959e-01
   4.0700000e+00   1.6994838e-01   1.7669582e-01   1.7682946e-01   5.3642518e-02   5.3977638e-02   3.6545755e-02  -2.2713805e-01  -2.3696673e-01  -2.2306875e-01
   4.0800000e+00   1.7023593e-01   1.7694058e-01   1.7699533e-01   5.2151248e-02   5.2521355e-02   3.5116383e-02  -2.2569385e-01  -2.3607660e-01  -2.2189921e-01
   4.0900000e+00   1.7044002e-01   1.7723113e-01   1.7708490e-01   5.0621344e-02   5.1082788e-02   3.3804273e-02  -2.2436635e-01  -2.3521422e-01  -2.2055786e-01
   4.1000000e+00   1.7059308e-01   1.7725672e-01   1.7721758e-01   4.9034070e-02   4.9438358e-02   3.2378554e-02  -2.2290971e-01  -2.3419029e-01  -2.1897742e-01
   4.1100000e+00   1.7102619e-01   1.7776539e-01   1.7731690e-01   4.7664251e-02   4.7852698e-02   3.1152436e-02  -2.2184612e-01  -2.3306462e-01  -2.1747695e-01
   4.1200000e+00   1.7136492e-01   1.7798884e-01   1.7767955e-01   4.6394625e-02   4.6241602e-02   2.9483749e-02  -2.2076175e-01  -2.3209631e-01  -2.1631944e-01
   4.1300000e+00   1.7136748e-01   1.7835824e-01   1.7798209e-01   4.5541487e-02   4.4915616e-02   2.8239490e-02  -2.1958273e-01  -2.3107855e-01  -2.1488351e-01
   4.1400000e+00   1.7177446e-01   1.7860740e-01   1.7806383e-01   4.3909814e-02   4.3304864e-02   2.6938208e-02  -2.1826762e-01  -2.3010996e-01  -2.1372843e-01
   4.1500000e+00   1.7192718e-01   1.7871025e-01   1.7835484e-01   4.2505625e-02   4.1878760e-02   2.5600862e-02  -2.1729673e-01  -2.2849397e-01  -2.1193109e-01
   4.1600000e+00   1.7192924e-01   1.7895352e-01   1.7879896e-01   4.1242286e-02   4.0649947e-02   2.4291758e-02  -2.1603717e-01  -2.2726420e-01  -2.1072373e-01
   4.1700000e+00   1.7232146e-01   1.7952016e-01   1.7872662e-01   3.9377372e-02   3.9098064e-02   2.2796921e-02  -2.1463167e-01  -2.2601664e-01  -2.0958877e-01
   4.1800000e+00   1.7247147e-01   1.7965534e-01   1.7856159e-01   3.7849414e-02   3.8063766e-02   2.1329890e-02  -2.1351501e-01  -2.2490998e-01  -2.0869881e-01
   4.1900000e+00   1.7244621e-01   1.8044197e-01   1.7859746e-01   3.6825098e-02   3.7071023e-02   1.9759138e-02  -2.1217202e-01  -2.2365326e-01  -2.0751739e-01
   4.2000000e+00   1.7281253e-01   1.8036444e-01   1.7878470e-01   3.5434725e-02   3.5610963e-02   1.8347356e-02  -2.1080618e-01  -2.2259336e-01  -2.0592689e-01
   4.2100000e+00   1.7295284e-01   1.8065401e-01   1.7870859e-01   3.4391059e-02   3.4007848e-02   1.6799825e-02  -2.0960626e-01  -2.2118576e-01  -2.0459861e-01
   4.2200000e+00   1.7313502e-01   1.8046016e-01   1.7855185e-01   3.3253933e-02   3.2537418e-02   1.5520800e-02  -2.0850313e-01  -2.2002814e-01  -2.0333858e-01
   4.2300000e+00   1.7322727e-01   1.8065318e-01   1.7902931e-01   3.1923387e-02   3.1257369e-02   1.4536152e-02  -2.0722359e-01  -2.1863920e-01  -2.0214781e-01
   4.2400000e+00   1.7349867e-01   1.8093073e-01   1.7917959e-01   3.0626872e-02   2.9617825e-02   1.3479937e-02  -2.0613613e-01  -2.1783871e-01  -2.0107747e-01
   4.2500000e+00   1.7388685e-01   1.8126313e-01   1.7937143e-01   2.9434556e-02   2.8350807e-02   1.2416159e-02  -2.0500272e-01  -2.1656508e-01  -1.9981137e-01
   4.2600000e+00   1.7401208e-01   1.8131964e-01   1.7932357e-01   2.8177099e-02   2.7105142e-02   1.1097007e-02  -2.0397061e-01  -2.1547323e-01  -1.9866475e-01
   4.2700000e+00   1.7400502e-01   1.8141927e-01   1.7908343e-01   2.6907180e-02   2.5888702e-02   9.7992429e-03  -2.0294852e-01  -2.1427337e-01  -1.9707285e-01
   4.2800000e+00   1.7429808e-01   1.8110708e-01   1.7906480e-01   2.5792677e-02   2.4895046e-02   8.4365603e-03  -2.0168215e-01  -2.1293387e-01  -1.9559302e-01
   4.2900000e+00   1.7445750e-01   1.8110449e-01   1.7887550e-01   2.4626290e-02   2.3699173e-02   7.3799525e-03  -2.0036017e-01  -2.1142169e-01  -1.9461460e-01
   4.3000000e+00   1.7478371e-01   1.8104030e-01   1.7868089e-01   2.3812344e-02   2.2664085e-02   6.1871569e-03  -1.9940078e-01  -2.1059349e-01  -1.9353703e-01
   4.3100000e+00   1.7449639e-01   1.8124690e-01   1.7872151e-01   2.2436651e-02   2.1657038e-02   4.7041278e-03  -1.9809332e-01  -2.0956797e-01  -1.9235091e-01
   4.3200000e+00   1.7412206e-01   1.8108300e-01   1.7863866e-01   2.0900546e-02   2.0522958e-02   3.5155036e-03  -1.9688152e-01  -2.0838464e-01  -1.9101897e-01
   4.3300000e+00   1.7368533e-01   1.8118207e-01   1.7845698e-01   1.9672790e-02   1.9216850e-02   2.3139024e-03  -1.9565119e-01  -2.0732299e-01  -1.8994758e-01
   4.3400000e+00   1.7362267e-01   1.8071446e-01   1.7860270e-01   1.8565946e-02   1.7705948e-02   1.4243733e-03  -1.9442180e-01  -2.0602762e-01  -1.8834863e-01
   4.3500000e+00   1.7349572e-01   1.8046534e-01   1.7875391e-01   1.7587766e-02   1.6556687e-02   3.3436071e-04  -1.9311474e-01  -2.0504032e-01  -1.8733429e-01
   4.3600000e+00   1.7350608e-01   1.8070406e-01   1.7880214e-01   1.6491800e-02   1.5444068e-02  -6.3560467e-04  -1.9200218e-01  -2.0354454e-01  -1.8598232e-01
   4.3700000e+00   1.7352154e-01   1.8074628e-01   1.7861352e-01   1.5746940e-02   1.4338834e-02  -1.7437623e-03  -1.9073001e-01  -2.0247258e-01  -1.8455517e-01
   4.3800000e+00   1.7375594e-01   1.8062224e-01   1.7838683e-01   1.4616906e-02   1.3183877e-02  -2.8002573e-03  -1.8943485e-01  -2.0157967e-01  -1.8328480e-01
   4.3900000e+00   1.7348627e-01   1.8029297e-01   1.7834740e-01   1.3596598e-02   1.1995367e-02  -4.0763669e-03  -1.8822898e-01  -2.0062306e-01  -1.8209837e-01
   4.4000000e+00   1.7276954e-01   1.8048864e-01   1.7878672e-01   1.2545873e-02   1.0745619e-02  -5.1823887e-03  -1.8682596e-01  -1.9944701e-01  -1.8105781e-01
   4.4100000e+00   1.7237225e-01   1.8022342e-01   1.7855841e-01   1.1540176e-02   9.7206548e-03  -6.0665673e-03  -1.8546872e-01  -1.9798404e-01  -1.7963503e-01
   4.4200000e+00   1.7237547e-01   1.8013492e-01   1.7867080e-01   1.0642648e-02   8.1779236e-03  -7.1436269e-03  -1.8462804e-01  -1.9690663e-01  -1.7865809e-01
   4.4300000e+00   1.7211163e-01   1.8018678e-01   1.7860225e-01   9.8275715e-03   6.9982673e-03  -8.0765664e-03  -1.8317434e-01  -1.9566449e-01  -1.7755538e-01
   4.4400000e+00   1.7202569e-01   1.8050213e-01   1.7835230e-01   9.0993470e-03   5.8274088e-03  -8.9795622e-03  -1.8171587e-01  -1.9456418e-01  -1.7646417e-01
   4.4500000e+00   1.7224020e-01   1.8006222e-01   1.7814221e-01   8.5588696e-03   4.8155552e-03  -1.0029215e-02  -1.8105723e-01  -1.9362599e-01  -1.7520864e-01
   4.4600000e+00   1.7183015e-01   1.7974779e-01   1.7772340e-01   7.4086570e-03   3.4796335e-03  -1.1016922e-02  -1.7968390e-01  -1.9259962e-01  -1.7374141e-01
   4.4700000e+00   1.7148753e-01   1.7956834e-01   1.7731939e-01   6.6200896e-03   2.3188151e-03  -1.1536983e-02  -1.7831263e-01  -1.9087726e-01  -1.7270027e-01
   4.4800000e+00   1.7129265e-01   1.7959756e-01   1.7709748e-01   5.5830728e-03   1.2756781e-03  -1.2466743e-02  -1.7722763e-01  -1.9017460e-01  -1.7173858e-01
   4.4900000e+00   1.7103386e-01   1.7891117e-01   1.7698252e-01   4.9178661e-03   6.0429035e-04  -1.3245193e-02  -1.7586770e-01  -1.8911470e-01  -1.7065146e-01
   4.5000000e+00   1.7066341e-01   1.7864989e-01   1.7676133e-01   3.6103096e-03  -6.0738741e-04  -1.4160661e-02  -1.7434837e-01  -1.8780260e-01  -1.6939410e-01
   4.5100000e+00   1.7059476e-01   1.7849508e-01   1.7652437e-01   2.6177095e-03  -1.9227574e-03  -1.5269347e-02  -1.7292031e-01  -1.8674893e-01  -1.6840518e-01
   4.5200000e+00   1.7032849e-01   1.7829637e-01   1.7653921e-01   1.6450413e-03  -3.0313607e-03  -1.6130429e-02  -1.7136802e-01  -1.8558863e-01  -1.6715850e-01
   4.5300000e+00   1.7043894e-01   1.7818335e-01   1.7663509e-01   7.6056213e-04  -3.8785993e-03  -1.7217300e-02  -1.6996772e-01  -1.8452280e-01  -1.6602232e-01
   4.5400000e+00   1.7054482e-01   1.7809062e-01   1.7638715e-01  -1.1465771e-04  -5.0763680e-03  -1.7973432e-02  -1.6886787e-01  -1.8348741e-01  -1.6498451e-01
   4.5500000e+00   1.7040254e-01   1.7794424e-01   1.7637117e-01  -1.0090554e-03  -6.2523812e-03  -1.8544321e-02  -1.6762409e-01  -1.8227208e-01  -1.6409697e-01
   4.5600000e+00   1.7042055e-01   1.7780341e-01   1.7610550e-01  -1.6521745e-03  -6.6682851e-03  -1.9081552e-02  -1.6657549e-01  -1.8095614e-01  -1.6339814e-01
   4.5700000e+00   1.6953324e-01   1.7740549e-01   1.7572223e-01  -2.6377755e-03  -7.4987625e-03  -1.9955062e-02  -1.6539538e-01  -1.7988373e-01  -1.6213752e-01
   4.5800000e+00   1.6915340e-01   1.7727063e-01   1.7540141e-01  -3.3543941e-03  -8.2775660e-03  -2.1026247e-02  -1.6395761e-01  -1.7888224e-01  -1.6088997e-01
   4.5900000e+00   1.6867921e-01   1.7708506e-01   1.7500314e-01  -3.8076913e-03  -9.1993201e-03  -2.2029634e-02  -1.6242291e-01  -1.7765222e-01  -1.5990933e-01
   4.6000000e+00   1.6883211e-01   1.7684006e-01   1.7489262e-01  -4.9073525e-03  -1.0087208e-02  -2.3281816e-02  -1.6148227e-01  -1.7663221e-01  -1.5875591e-01
   4.6100000e+00   1.6801321e-01   1.7673813e-01   1.7461932e-01  -5.8111211e-03  -1.1020484e-02  -2.4281258e-02  -1.6057616e-01  -1.7533979e-01  -1.5773854e-01
   4.6200000e+00   1.6761611e-01   1.7666329e-01   1.7452641e-01  -6.7484364e-03  -1.1672704e-02  -2.5436296e-02  -1.5911805e-01  -1.7446597e-01  -1.5626449e-01
   4.6300000e+00   1.6726958e-01   1.7637064e-01   1.7401656e-01  -7.6815386e-03  -1.2498121e-02  -2.5983789e-02  -1.5798420e-01  -1.7370442e-01  -1.5513983e-01
   4.6400000e+00   1.6707632e-01   1.7622460e-01   1.7371330e-01  -8.6720433e-03  -1.3403057e-02  -2.7158397e-02  -1.5671325e-01  -1.7269951e-01  -1.5440020e-01
   4.6500000e+00   1.6701737e-01   1.7580699e-01   1.7321145e-01  -9.3779674e-03  -1.4565135e-02  -2.8141152e-02  -1.5525672e-01  -1.7146517e-01  -1.5331049e-01
   4.6600000e+00   1.6651982e-01   1.7573890e-01   1.7296333e-01  -1.0157020e-02  -1.5497980e-02  -2.8726360e-02  -1.5452051e-01  -1.7035579e-01  -1.5222993e-01
   4.6700000e+00   1.6607461e-01   1.7564357e-01   1.7251573e-01  -1.0595616e-02  -1.6177579e-02  -2.9666943e-02  -1.5352022e-01  -1.6929567e-01  -1.5108518e-01
   4.6800000e+00   1.6597233e-01   1.7591890e-01   1.7216675e-01  -1.1077446e-02  -1.6800605e-02  -3.0440338e-02  -1.5209768e-01  -1.6827892e-01  -1.5027464e-01
   4.6900000e+00   1.6530771e-01   1.7597912e-01   1.7171264e-01  -1.1596681e-02  -1.7619606e-02  -3.1076366e-02  -1.5091884e-01  -1.6735524e-01  -1.4879388e-01
   4.7000000e+00   1.6472949e-01   1.7554494e-01   1.7146808e-01  -1.2495287e-02  -1.8535709e-02  -3.1747740e-02  -1.5000442e-01  -1.6649091e-01  -1.4781222e-01
   4.7100000e+00   1.6431863e-01   1.7526325e-01   1.7087852e-01  -1.3681800e-02  -1.8866875e-02  -3.2439183e-02  -1.4902729e-01  -1.6536452e-01  -1.4660591e-01
   4.7200000e+00   1.6373253e-01   1.7504074e-01   1.7070183e-01  -1.4214967e-02  -1.9929043e-02  -3.2937821e-02  -1.4788996e-01  -1.6473054e-01  -1.4567329e-01
   4.7300000e+00   1.6367149e-01   1.7433529e-01   1.7026383e-01  -1.5047262e-02  -2.0917797e-02  -3.3445299e-02  -1.4672335e-01  -1.6328757e-01  -1.4439606e-01
   4.7400000e+00   1.6308811e-01   1.7437907e-01   1.6968497e-01  -1.5704367e-02  -2.1970652e-02  -3.3893212e-02  -1.4551720e-01  -1.6226009e-01  -1.4327581e-01
   4.7500000e+00   1.6306503e-01   1.7403996e-01   1.6878665e-01  -1.6598271e-02  -2.2689795e-02  -3.4436321e-02  -1.4453735e-01  -1.6101989e-01  -1.4239674e-01
   4.7600000e+00   1.6254961e-01   1.7372994e-01   1.6836790e-01  -1.7685164e-02  -2.3778896e-02  -3.5458718e-02  -1.4400458e-01  -1.5987086e-01  -1.4086699e-01
   4.7700000e+00   1.6214122e-01   1.7308927e-01   1.6812547e-01  -1.8526731e-02  -2.4394409e-02  -3.6254224e-02  -1.4303415e-01  -1.5873052e-01  -1.3957786e-01
   4.7800000e+00   1.6182958e-01   1.7261867e-01   1.6773859e-01  -1.9254926e-02  -2.5060742e-02  -3.6943473e-02  -1.4206781e-01  -1.5782208e-01  -1.3855837e-01
   4.7900000e+00   1.6147104e-01   1.7219785e-01   1.6724581e-01  -1.9934912e-02  -2.5865114e-02  -3.7825230e-02  -1.4088061e-01  -1.5648566e-01  -1.3773570e-01
   4.8000000e+00   1.6104977e-01   1.7220567e-01   1.6698381e-01  -2.0536337e-02  -2.6509733e-02  -3.8160578e-02  -1.3988234e-01  -1.5563725e-01  -1.3695785e-01
   4.8100000e+00   1.6053261e-01   1.7191981e-01   1.6630761e-01  -2.1274089e-02  -2.6694580e-02  -3.8713007e-02  -1.3865391e-01  -1.5471914e-01  -1.3599828e-01
   4.8200000e+00   1.6031564e-01   1.7167391e-01   1.6591777e-01  -2.1471089e-02  -2.7055104e-02  -3.9315062e-02  -1.3786153e-01  -1.5357040e-01  -1.3550333e-01
   4.8300000e+00   1.6008911e-01   1.7109859e-01   1.6555766e-01  -2.1797852e-02  -2.7957683e-02  -4.0202923e-02  -1.3691756e-01  -1.5248358e-01  -1.3459242e-01
   4.8400000e+00   1.5944672e-01   1.7072420e-01   1.6517760e-01  -2.2317156e-02  -2.8507322e-02  -4.0618860e-02  -1.3609976e-01  -1.5139432e-01  -1.3363958e-01
   4.8500000e+00   1.5896541e-01   1.7031842e-01   1.6497379e-01  -2.3052788e-02  -2.9115734e-02  -4.1240689e-02  -1.3486349e-01  -1.5037993e-01  -1.3247031e-01
   4.8600000e+00   1.5851198e-01   1.7007853e-01   1.6470598e-01  -2.3262357e-02  -2.9974430e-02  -4.1842985e-02  -1.3365173e-01  -1.4953917e-01  -1.3159832e-01
   4.8700000e+00   1.5803903e-01   1.6975394e-01   1.6428151e-01  -2.3593015e-02  -3.0432718e-02  -4.2678040e-02  -1.3274063e-01  -1.4835077e-01  -1.3043454e-01
   4.8800000e+00   1.5761342e-01   1.6923424e-01   1.6391388e-01  -2.3970293e-02  -3.1113743e-02  -4.3214458e-02  -1.3177277e-01  -1.4734151e-01  -1.2941398e-01
   4.8900000e+00   1.5671030e-01   1.6885766e-01   1.6335904e-01  -2.4502161e-02  -3.1533624e-02  -4.3837553e-02  -1.3075618e-01  -1.4607079e-01  -1.2849126e-01
   4.9000000e+00   1.5628479e-01   1.6837678e-01   1.6294654e-01  -2.5276969e-02  -3.2236202e-02  -4.4388961e-02  -1.2987611e-01  -1.4511444e-01  -1.2724889e-01
   4.9100000e+00   1.5550665e-01   1.6782181e-01   1.6264969e-01  -2.5670154e-02  -3.2633342e-02  -4.4895291e-02  -1.2872738e-01  -1.4415941e-01  -1.2613680e-01
   4.9200000e+00   1.5489001e-01   1.6753432e-01   1.6212605e-01  -2.6064796e-02  -3.3027694e-02  -4.5477028e-02  -1.2789409e-01  -1.4314292e-01  -1.2507629e-01
   4.9300000e+00   1.5395919e-01   1.6737382e-01   1.6174937e-01  -2.6811901e-02  -3.3638130e-02  -4.6156213e-02  -1.2664435e-01  -1.4185081e-01  -1.2398452e-01
   4.9400000e+00   1.5367410e-01   1.6715266e-01   1.6135417e-01  -2.7419384e-02  -3.3959803e-02  -4.6521260e-02  -1.2535648e-01  -1.4087687e-01  -1.2313553e-01
   4.9500000e+00   1.5336977e-01   1.6686611e-01   1.6063956e-01  -2.7957541e-02  -3.4193652e-02  -4.6909238e-02  -1.2439180e-01  -1.3973659e-01  -1.2215286e-01
   4.9600000e+00   1.5295983e-01   1.6685526e-01   1.6036782e-01  -2.8717500e-02  -3.4611791e-02  -4.7784033e-02  -1.2353728e-01  -1.3887824e-01  -1.2109904e-01
   4.9700000e+00   1.5230155e-01   1.6641101e-01   1.5970305e-01  -2.9355350e-02  -3.5464758e-02  -4.8099484e-02  -1.2246517e-01  -1.3766131e-01  -1.2013310e-01
   4.9800000e+00   1.5183490e-01   1.6583565e-01   1.5953670e-01  -2.9885701e-02  -3.5859928e-02  -4.8785720e-02  -1.2141852e-01  -1.3672900e-01  -1.1919708e-01
   4.9900000e+00   1.5117718e-01   1.6534827e-01   1.5894491e-01  -3.0610638e-02  -3.6283466e-02  -4.9423557e-02  -1.2046612e-01  -1.3554190e-01  -1.1809974e-01
   5.0000000e+00   1.5047573e-01   1.6507036e-01   1.5851962e-01  -3.1236568e-02  -3.6852075e-02  -4.9561322e-02  -1.1932877e-01  -1.3471073e-01  -1.1733635e-01
   5.0100000e+00   1.4971582e-01   1.6452632e-01   1.5770528e-01  -3.1489059e-02  -3.7357533e-02  -4.9984301e-02  -1.1848751e-01  -1.3354712e-01  -1.1614380e-01
   5.0200000e+00   1.4878599e-01   1.6429271e-01   1.5690873e-01  -3.1859604e-02  -3.8004823e-02  -5.0591828e-02  -1.1731879e-01  -1.3270136e-01  -1.1544624e-01
   5.0300000e+00   1.4865057e-01   1.6364013e-01   1.5648481e-01  -3.2395279e-02  -3.8447571e-02  -5.0925822e-02  -1.1659796e-01  -1.3168402e-01  -1.1449015e-01
   5.0400000e+00   1.4823928e-01   1.6307938e-01   1.5562293e-01  -3.2632136e-02  -3.8661285e-02  -5.1235483e-02  -1.1537561e-01  -1.3047013e-01  -1.1381852e-01
   5.0500000e+00   1.4779581e-01   1.6246092e-01   1.5504859e-01  -3.2814282e-02  -3.9161618e-02  -5.1338165e-02  -1.1425305e-01  -1.2948454e-01  -1.1278321e-01
   5.0600000e+00   1.4724124e-01   1.6189726e-01   1.5466796e-01  -3.3136629e-02  -3.9516996e-02  -5.1974520e-02  -1.1331407e-01  -1.2859259e-01  -1.1215548e-01
   5.0700000e+00   1.4682686e-01   1.6155015e-01   1.5415744e-01  -3.3433798e-02  -4.0058874e-02  -5.2197710e-02  -1.1237816e-01  -1.2763191e-01  -1.1150571e-01
   5.0800000e+00   1.4649668e-01   1.6129464e-01   1.5364404e-01  -3.3789830e-02  -4.0617397e-02  -5.2685361e-02  -1.1134162e-01  -1.2678045e-01  -1.1030797e-01
   5.0900000e+00   1.4585795e-01   1.6067954e-01   1.5326063e-01  -3.4467618e-02  -4.0925177e-02  -5.2904783e-02  -1.1018373e-01  -1.2584488e-01  -1.0926971e-01
   5.1000000e+00   1.4544431e-01   1.6043256e-01   1.5284911e-01  -3.5006732e-02  -4.1175455e-02  -5.3049353e-02  -1.0924490e-01  -1.2495489e-01  -1.0835414e-01
   5.1100000e+00   1.4510492e-01   1.5980354e-01   1.5221913e-01  -3.5417081e-02  -4.1580008e-02  -5.3343171e-02  -1.0855753e-01  -1.2356796e-01  -1.0722531e-01
   5.1200000e+00   1.4462310e-01   1.5949188e-01   1.5160135e-01  -3.5933361e-02  -4.2092094e-02  -5.3532395e-02  -1.0755626e-01  -1.2238710e-01  -1.0626509e-01
   5.1300000e+00   1.4411550e-01   1.5928717e-01   1.5110204e-01  -3.6099730e-02  -4.2672658e-02  -5.3910438e-02  -1.0695980e-01  -1.2159342e-01  -1.0526053e-01
   5.1400000e+00   1.4329444e-01   1.5890988e-01   1.5055933e-01  -3.6339042e-02  -4.3007192e-02  -5.3972505e-02  -1.0615325e-01  -1.2078715e-01  -1.0433903e-01
   5.1500000e+00   1.4252256e-01   1.5862458e-01   1.4989469e-01  -3.6728148e-02  -4.3448696e-02  -5.4657700e-02  -1.0515901e-01  -1.1981113e-01  -1.0332984e-01
   5.1600000e+00   1.4189527e-01   1.5829740e-01   1.4923063e-01  -3.6688248e-02  -4.3866897e-02  -5.5032748e-02  -1.0409053e-01  -1.1869272e-01  -1.0233512e-01
   5.1700000e+00   1.4181338e-01   1.5771861e-01   1.4896301e-01  -3.6898586e-02  -4.4248840e-02  -5.5532939e-02  -1.0327291e-01  -1.1793918e-01  -1.0190904e-01
   5.1800000e+00   1.4136436e-01   1.5730391e-01   1.4825530e-01  -3.7314255e-02  -4.4253045e-02  -5.6000815e-02  -1.0246524e-01  -1.1704630e-01  -1.0119002e-01
   5.1900000e+00   1.4081516e-01   1.5691623e-01   1.4774372e-01  -3.7515042e-02  -4.4400394e-02  -5.6238191e-02  -1.0123384e-01  -1.1615813e-01  -1.0010715e-01
   5.2000000e+00   1.3998005e-01   1.5621971e-01   1.4716696e-01  -3.7609724e-02  -4.4874313e-02  -5.6424294e-02  -1.0006536e-01  -1.1527269e-01  -9.8757174e-02
   5.2100000e+00   1.3945608e-01   1.5566974e-01   1.4625150e-01  -3.7609241e-02  -4.5166568e-02  -5.6824974e-02  -9.9358511e-02  -1.1411471e-01  -9.8033413e-02
   5.2200000e+00   1.3912787e-01   1.5460850e-01   1.4540746e-01  -3.7969787e-02  -4.5484997e-02  -5.7320126e-02  -9.8276275e-02  -1.1323148e-01  -9.7258776e-02
   5.2300000e+00   1.3817881e-01   1.5403044e-01   1.4483402e-01  -3.8426555e-02  -4.5763023e-02  -5.7448857e-02  -9.6943356e-02  -1.1202116e-01  -9.5995285e-02
   5.2400000e+00   1.3766187e-01   1.5328462e-01   1.4436297e-01  -3.8708754e-02  -4.5525131e-02  -5.7340206e-02  -9.6261468e-02  -1.1126160e-01  -9.4800656e-02
   5.2500000e+00   1.3712477e-01   1.5276560e-01   1.4372729e-01  -3.9234856e-02  -4.5704830e-02  -5.7591699e-02  -9.5521060e-02  -1.1022447e-01  -9.3799390e-02
   5.2600000e+00   1.3638812e-01   1.5228192e-01   1.4324113e-01  -3.9358141e-02  -4.5465541e-02  -5.8003801e-02  -9.4594374e-02  -1.0933494e-01  -9.3190089e-02
   5.2700000e+00   1.3588230e-01   1.5206341e-01   1.4271686e-01  -3.9281846e-02  -4.5572465e-02  -5.8598363e-02  -9.3662779e-02  -1.0855774e-01  -9.2247774e-02
   5.2800000e+00   1.3533949e-01   1.5121663e-01   1.4223851e-01  -3.9525346e-02  -4.5691466e-02  -5.8989363e-02  -9.2548094e-02  -1.0758754e-01  -9.1662728e-02
   5.2900000e+00   1.3457384e-01   1.5055370e-01   1.4154633e-01  -3.9396854e-02  -4.6316015e-02  -5.9130161e-02  -9.1814101e-02  -1.0662479e-01  -9.0981639e-02
   5.3000000e+00   1.3399405e-01   1.5017710e-01   1.4092306e-01  -3.9468700e-02  -4.6498318e-02  -5.8948142e-02  -9.1119873e-02  -1.0567771e-01  -9.0037678e-02
   5.3100000e+00   1.3314666e-01   1.4948361e-01   1.4026029e-01  -3.9635723e-02  -4.6619849e-02  -5.9299236e-02  -9.0196507e-02  -1.0480829e-01  -8.9158461e-02
   5.3200000e+00   1.3273061e-01   1.4912288e-01   1.4015100e-01  -3.9845566e-02  -4.6641144e-02  -5.9529910e-02  -8.9149264e-02  -1.0395737e-01  -8.8692389e-02
   5.3300000e+00   1.3210932e-01   1.4856922e-01   1.3979713e-01  -3.9916436e-02  -4.6753244e-02  -5.9707343e-02  -8.8319681e-02  -1.0333731e-01  -8.7838537e-02
   5.3400000e+00   1.3116664e-01   1.4792982e-01   1.3926848e-01  -4.0256706e-02  -4.6604777e-02  -5.9777756e-02  -8.7219034e-02  -1.0287834e-01  -8.6923130e-02
   5.3500000e+00   1.3063782e-01   1.4722548e-01   1.3858250e-01  -4.0292144e-02  -4.6849795e-02  -5.9795554e-02  -8.6533805e-02  -1.0224601e-01  -8.6377207e-02
   5.3600000e+00   1.3004409e-01   1.4672824e-01   1.3811473e-01  -4.0329407e-02  -4.6825154e-02  -6.0059642e-02  -8.5728507e-02  -1.0142681e-01  -8.5548637e-02
   5.3700000e+00   1.2931050e-01   1.4626406e-01   1.3742912e-01  -4.0510088e-02  -4.7230148e-02  -6.0299704e-02  -8.5303148e-02  -1.0056202e-01  -8.4722522e-02
   5.3800000e+00   1.2913900e-01   1.4571864e-01   1.3677242e-01  -4.0170692e-02  -4.7132309e-02  -6.0436518e-02  -8.4962937e-02  -9.9727053e-02  -8.3857518e-02
   5.3900000e+00   1.2863093e-01   1.4553416e-01   1.3647375e-01  -4.0370427e-02  -4.7341425e-02  -6.0706341e-02  -8.4136041e-02  -9.8739289e-02  -8.3076152e-02
   5.4000000e+00   1.2796104e-01   1.4529768e-01   1.3596188e-01  -4.0425221e-02  -4.7550638e-02  -6.0790469e-02  -8.3485013e-02  -9.7982915e-02  -8.2174665e-02
   5.4100000e+00   1.2722042e-01   1.4431935e-01   1.3548562e-01  -4.0269124e-02  -4.7757008e-02  -6.0794133e-02  -8.2486942e-02  -9.7395863e-02  -8.1244395e-02
   5.4200000e+00   1.2666363e-01   1.4362931e-01   1.3496797e-01  -4.0480588e-02  -4.8082260e-02  -6.0921331e-02  -8.1510089e-02  -9.6508697e-02  -8.0523658e-02
   5.4300000e+00   1.2606501e-01   1.4300169e-01   1.3427177e-01  -4.0439586e-02  -4.8151217e-02  -6.1227221e-02  -8.0932522e-02  -9.5528190e-02  -7.9972966e-02
   5.4400000e+00   1.2569207e-01   1.4254655e-01   1.3378296e-01  -4.0591628e-02  -4.8266537e-02  -6.1590631e-02  -8.0139223e-02  -9.4751574e-02  -7.9151531e-02
   5.4500000e+00   1.2514255e-01   1.4180958e-01   1.3324311e-01  -4.0577158e-02  -4.8662072e-02  -6.1525290e-02  -7.9526471e-02  -9.3992368e-02  -7.8285777e-02
   5.4600000e+00   1.2463558e-01   1.4108646e-01   1.3275162e-01  -4.0478548e-02  -4.8993574e-02  -6.1853161e-02  -7.8764108e-02  -9.3036896e-02  -7.7548359e-02
   5.4700000e+00   1.2374921e-01   1.4056195e-01   1.3229168e-01  -4.0755738e-02  -4.8690287e-02  -6.2030877e-02  -7.8175765e-02  -9.2342361e-02  -7.6821136e-02
   5.4800000e+00   1.2290982e-01   1.3991508e-01   1.3160524e-01  -4.1113510e-02  -4.8801072e-02  -6.2128643e-02  -7.7376431e-02  -9.1740202e-02  -7.6173397e-02
   5.4900000e+00   1.2201106e-01   1.3931079e-01   1.3106636e-01  -4.1424577e-02  -4.8667955e-02  -6.1909403e-02  -7.6556506e-02  -9.0885572e-02  -7.5692150e-02
   5.5000000e+00   1.2169311e-01   1.3848993e-01   1.3043441e-01  -4.1424949e-02  -4.8600085e-02  -6.1924791e-02  -7.5476446e-02  -9.0019277e-02  -7.5056466e-02
   5.5100000e+00   1.2090465e-01   1.3795821e-01   1.3019330e-01  -4.1121296e-02  -4.8786282e-02  -6.1997609e-02  -7.4955142e-02  -8.9219445e-02  -7.4544685e-02
   5.5200000e+00   1.2041010e-01   1.3741712e-01   1.2964783e-01  -4.0986990e-02  -4.9190766e-02  -6.2169684e-02  -7.4199728e-02  -8.8325865e-02  -7.3624945e-02
   5.5300000e+00   1.1977181e-01   1.3675011e-01   1.2920604e-01  -4.0645608e-02  -4.9119681e-02  -6.2063946e-02  -7.3638507e-02  -8.7485499e-02  -7.3035499e-02
   5.5400000e+00   1.1954808e-01   1.3620041e-01   1.2836636e-01  -4.0601600e-02  -4.9071126e-02  -6.2059478e-02  -7.2692673e-02  -8.6672067e-02  -7.2243188e-02
   5.5500000e+00   1.1865096e-01   1.3540320e-01   1.2772195e-01  -4.0513616e-02  -4.9035794e-02  -6.2157645e-02  -7.1985484e-02  -8.5995640e-02  -7.1577267e-02
   5.5600000e+00   1.1800057e-01   1.3465673e-01   1.2702079e-01  -4.0722414e-02  -4.8862678e-02  -6.2101647e-02  -7.1496392e-02  -8.5078392e-02  -7.0980192e-02
   5.5700000e+00   1.1721711e-01   1.3409341e-01   1.2652026e-01  -4.0921798e-02  -4.9108643e-02  -6.2152672e-02  -7.0622109e-02  -8.4359303e-02  -7.0417442e-02
   5.5800000e+00   1.1658157e-01   1.3353205e-01   1.2599464e-01  -4.1251146e-02  -4.9153184e-02  -6.2488638e-02  -6.9706718e-02  -8.3711959e-02  -6.9853411e-02
   5.5900000e+00   1.1596255e-01   1.3317926e-01   1.2527590e-01  -4.1023339e-02  -4.8875796e-02  -6.2365614e-02  -6.9052552e-02  -8.2978917e-02  -6.9264414e-02
   5.6000000e+00   1.1528665e-01   1.3254220e-01   1.2467883e-01  -4.0784665e-02  -4.8808766e-02  -6.2169104e-02  -6.8607622e-02  -8.1909374e-02  -6.8363458e-02
   5.6100000e+00   1.1486988e-01   1.3202035e-01   1.2421939e-01  -4.0414775e-02  -4.8880496e-02  -6.2078579e-02  -6.8018063e-02  -8.0980976e-02  -6.7873548e-02
   5.6200000e+00   1.1403483e-01   1.3129914e-01   1.2379623e-01  -4.0241243e-02  -4.8878264e-02  -6.2338781e-02  -6.7560731e-02  -8.0424182e-02  -6.7112244e-02
   5.6300000e+00   1.1368772e-01   1.3050997e-01   1.2312344e-01  -4.0295482e-02  -4.9123483e-02  -6.2515986e-02  -6.7038988e-02  -7.9475065e-02  -6.6511977e-02
   5.6400000e+00   1.1323283e-01   1.2966640e-01   1.2258066e-01  -3.9860605e-02  -4.8984989e-02  -6.2309307e-02  -6.6391389e-02  -7.8950689e-02  -6.6098956e-02
   5.6500000e+00   1.1279537e-01   1.2902084e-01   1.2198922e-01  -3.9892548e-02  -4.9073055e-02  -6.2105878e-02  -6.5479173e-02  -7.8390233e-02  -6.5273382e-02
   5.6600000e+00   1.1204669e-01   1.2832352e-01   1.2152014e-01  -4.0009080e-02  -4.8961473e-02  -6.2147482e-02  -6.4543604e-02  -7.7527990e-02  -6.4579180e-02
   5.6700000e+00   1.1137131e-01   1.2760647e-01   1.2090881e-01  -3.9817695e-02  -4.8790351e-02  -6.2346402e-02  -6.3877269e-02  -7.7125176e-02  -6.3634272e-02
   5.6800000e+00   1.1079436e-01   1.2649870e-01   1.2022118e-01  -3.9962239e-02  -4.8790590e-02  -6.2195837e-02  -6.2851028e-02  -7.6296078e-02  -6.2823804e-02
   5.6900000e+00   1.1034501e-01   1.2576755e-01   1.1954017e-01  -3.9870097e-02  -4.8655016e-02  -6.2140782e-02  -6.2001412e-02  -7.5845178e-02  -6.2225079e-02
   5.7000000e+00   1.0950790e-01   1.2497056e-01   1.1848968e-01  -3.9759705e-02  -4.8619793e-02  -6.2018012e-02  -6.1467288e-02  -7.5138533e-02  -6.1525336e-02
   5.7100000e+00   1.0889343e-01   1.2469084e-01   1.1792412e-01  -3.9813212e-02  -4.8466777e-02  -6.1874091e-02  -6.0652721e-02  -7.4522410e-02  -6.1357307e-02
   5.7200000e+00   1.0801216e-01   1.2386778e-01   1.1731308e-01  -3.9921218e-02  -4.8410720e-02  -6.1697586e-02  -6.0315974e-02  -7.4041103e-02  -6.0545020e-02
   5.7300000e+00   1.0728043e-01   1.2341685e-01   1.1677605e-01  -3.9878531e-02  -4.8321405e-02  -6.1615691e-02  -5.9450957e-02  -7.3538496e-02  -5.9901533e-02
   5.7400000e+00   1.0649879e-01   1.2290577e-01   1.1608389e-01  -3.9705974e-02  -4.8331135e-02  -6.1805355e-02  -5.8882587e-02  -7.2800234e-02  -5.9450795e-02
   5.7500000e+00   1.0580105e-01   1.2250374e-01   1.1560153e-01  -3.9717532e-02  -4.8673240e-02  -6.1654855e-02  -5.8468558e-02  -7.2199080e-02  -5.8781028e-02
   5.7600000e+00   1.0493107e-01   1.2170379e-01   1.1491733e-01  -3.9548040e-02  -4.8520237e-02  -6.1588312e-02  -5.7903431e-02  -7.1800894e-02  -5.8371008e-02
   5.7700000e+00   1.0426687e-01   1.2116834e-01   1.1452223e-01  -3.9306447e-02  -4.8646874e-02  -6.1399647e-02  -5.7480743e-02  -7.1003929e-02  -5.7988416e-02
   5.7800000e+00   1.0389741e-01   1.2051870e-01   1.1362933e-01  -3.9104920e-02  -4.8537549e-02  -6.1312902e-02  -5.6810389e-02  -7.0530029e-02  -5.7601695e-02
   5.7900000e+00   1.0317170e-01   1.1979299e-01   1.1298001e-01  -3.9061985e-02  -4.8250192e-02  -6.0968300e-02  -5.6298926e-02  -6.9664112e-02  -5.7177134e-02
   5.8000000e+00   1.0278809e-01   1.1908217e-01   1.1250021e-01  -3.8792064e-02  -4.7923470e-02  -6.0893747e-02  -5.5782423e-02  -6.9062406e-02  -5.6567871e-02
   5.8100000e+00   1.0219803e-01   1.1824212e-01   1.1180448e-01  -3.8480593e-02  -4.7881266e-02  -6.0579267e-02  -5.5013406e-02  -6.8742449e-02  -5.6017530e-02
   5.8200000e+00   1.0163436e-01   1.1770588e-01   1.1135410e-01  -3.8187390e-02  -4.7926866e-02  -6.0491925e-02  -5.4526078e-02  -6.8384246e-02  -5.5346097e-02
   5.8300000e+00   1.0112638e-01   1.1717703e-01   1.1090592e-01  -3.7997914e-02  -4.7655615e-02  -6.0110665e-02  -5.4003579e-02  -6.7870683e-02  -5.4715246e-02
   5.8400000e+00   1.0073994e-01   1.1654471e-01   1.1030077e-01  -3.7811325e-02  -4.7896648e-02  -6.0187329e-02  -5.3328928e-02  -6.7461459e-02  -5.4442746e-02
   5.8500000e+00   9.9738575e-02   1.1601019e-01   1.0952262e-01  -3.7640960e-02  -4.7785728e-02  -5.9713650e-02  -5.2737172e-02  -6.6707798e-02  -5.3946054e-02
   5.8600000e+00   9.9346874e-02   1.1539266e-01   1.0877609e-01  -3.7541949e-02  -4.7482356e-02  -5.9478359e-02  -5.1956990e-02  -6.6168142e-02  -5.3667628e-02
   5.8700000e+00   9.8585749e-02   1.1481287e-01   1.0831882e-01  -3.7542043e-02  -4.7582306e-02  -5.9338913e-02  -5.1330508e-02  -6.5613160e-02  -5.2834341e-02
   5.8800000e+00   9.8106039e-02   1.1405145e-01   1.0766732e-01  -3.7085000e-02  -4.7444642e-02  -5.9415987e-02  -5.1057089e-02  -6.5286306e-02  -5.2246721e-02
   5.8900000e+00   9.7398157e-02   1.1335328e-01   1.0730500e-01  -3.7144200e-02  -4.7192931e-02  -5.9194249e-02  -5.0660262e-02  -6.4995876e-02  -5.1646957e-02
   5.9000000e+00   9.6915530e-02   1.1269105e-01   1.0678484e-01  -3.6828711e-02  -4.6966266e-02  -5.8779608e-02  -5.0211693e-02  -6.4751227e-02  -5.1052343e-02
   5.9100000e+00   9.6215327e-02   1.1202108e-01   1.0621704e-01  -3.6592640e-02  -4.7073807e-02  -5.8882403e-02  -4.9733586e-02  -6.3846268e-02  -5.0484738e-02
   5.9200000e+00   9.5592640e-02   1.1124190e-01   1.0543699e-01  -3.6388364e-02  -4.7158751e-02  -5.8928232e-02  -4.9307392e-02  -6.3364602e-02  -4.9606249e-02
   5.9300000e+00   9.5061575e-02   1.1071006e-01   1.0482485e-01  -3.6341519e-02  -4.7109849e-02  -5.8729699e-02  -4.8785174e-02  -6.3008423e-02  -4.9529207e-02
   5.9400000e+00   9.4568807e-02   1.1005643e-01   1.0414931e-01  -3.6547204e-02  -4.6915655e-02  -5.8365383e-02  -4.8151981e-02  -6.2386781e-02  -4.8904933e-02
   5.9500000e+00   9.3649230e-02   1.0937643e-01   1.0333947e-01  -3.6336480e-02  -4.6892552e-02  -5.8140735e-02  -4.7649470e-02  -6.1840557e-02  -4.8432022e-02
   5.9600000e+00   9.2923446e-02   1.0871364e-01   1.0270864e-01  -3.5895765e-02  -4.6810188e-02  -5.7995875e-02  -4.7134802e-02  -6.1177758e-02  -4.7993396e-02
   5.9700000e+00   9.2230592e-02   1.0819296e-01   1.0196920e-01  -3.5571363e-02  -4.6419159e-02  -5.7796294e-02  -4.6916729e-02  -6.0786652e-02  -4.7373967e-02
   5.9800000e+00   9.1638175e-02   1.0738145e-01   1.0170354e-01  -3.5741363e-02  -4.6191839e-02  -5.7957236e-02  -4.6463776e-02  -6.0313324e-02  -4.6720308e-02
   5.9900000e+00   9.0787326e-02   1.0715020e-01   1.0107638e-01  -3.5479400e-02  -4.6045502e-02  -5.7643337e-02  -4.5966704e-02  -5.9917913e-02  -4.6208885e-02
   6.0000000e+00   9.0176800e-02   1.0634854e-01   1.0056934e-01  -3.5203403e-02  -4.5856572e-02  -5.7306133e-02  -4.5472600e-02  -5.9282732e-02  -4.5872705e-02
   6.0100000e+00   8.9696674e-02   1.0594846e-01   1.0027337e-01  -3.4973898e-02  -4.5926907e-02  -5.7006160e-02  -4.5092017e-02  -5.8969302e-02  -4.5723549e-02
   6.0200000e+00   8.9024804e-02   1.0535156e-01   1.0010113e-01  -3.4668547e-02  -4.5901734e-02  -5.7074803e-02  -4.4659350e-02  -5.8452617e-02  -4.5345459e-02
   6.0300000e+00   8.8250691e-02   1.0485923e-01   9.9779958e-02  -3.4428555e-02  -4.5797986e-02  -5.6825702e-02  -4.4109401e-02  -5.7866794e-02  -4.4806684e-02
   6.0400000e+00   8.7488227e-02   1.0419997e-01   9.9211245e-02  -3.4062502e-02  -4.5507338e-02  -5.6728986e-02  -4.3555169e-02  -5.7512975e-02  -4.4268570e-02
   6.0500000e+00   8.6875691e-02   1.0352229e-01   9.8763818e-02  -3.3974891e-02  -4.5141630e-02  -5.6297665e-02  -4.3273860e-02  -5.6915583e-02  -4.3922986e-02
   6.0600000e+00   8.6443819e-02   1.0307068e-01   9.7888058e-02  -3.3952204e-02  -4.4879030e-02  -5.6009877e-02  -4.2929042e-02  -5.6529106e-02  -4.3385074e-02
   6.0700000e+00   8.5886328e-02   1.0280443e-01   9.7332398e-02  -3.3845599e-02  -4.4846508e-02  -5.5793773e-02  -4.2537487e-02  -5.6324039e-02  -4.2692753e-02
   6.0800000e+00   8.5370105e-02   1.0228474e-01   9.6989530e-02  -3.3682994e-02  -4.4711047e-02  -5.5386542e-02  -4.2176291e-02  -5.5892891e-02  -4.2494822e-02
   6.0900000e+00   8.4769614e-02   1.0169435e-01   9.6159231e-02  -3.3259977e-02  -4.4534266e-02  -5.5005825e-02  -4.1741877e-02  -5.5435448e-02  -4.2047474e-02
   6.1000000e+00   8.4147961e-02   1.0131583e-01   9.5399889e-02  -3.2903092e-02  -4.4544222e-02  -5.4797532e-02  -4.1395474e-02  -5.4920135e-02  -4.1588946e-02
   6.1100000e+00   8.3562783e-02   1.0086573e-01   9.4911546e-02  -3.2609406e-02  -4.4594908e-02  -5.4378607e-02  -4.1198298e-02  -5.4376500e-02  -4.1257042e-02
   6.1200000e+00   8.3081299e-02   1.0022902e-01   9.4405593e-02  -3.2291082e-02  -4.4462785e-02  -5.4136040e-02  -4.0607599e-02  -5.3939765e-02  -4.0935181e-02
   6.1300000e+00   8.2207156e-02   9.9773835e-02   9.3796061e-02  -3.2071924e-02  -4.4330979e-02  -5.3779910e-02  -3.9973884e-02  -5.3591490e-02  -4.0925222e-02
   6.1400000e+00   8.1682733e-02   9.9009757e-02   9.3287681e-02  -3.1641571e-02  -4.3986289e-02  -5.3641237e-02  -3.9684414e-02  -5.3155746e-02  -4.0651577e-02
   6.1500000e+00   8.1199887e-02   9.8584228e-02   9.2682064e-02  -3.1131668e-02  -4.3647188e-02  -5.3431920e-02  -3.9603391e-02  -5.2527520e-02  -4.0382582e-02
   6.1600000e+00   8.0739669e-02   9.8207509e-02   9.2041238e-02  -3.0735963e-02  -4.3353770e-02  -5.3153434e-02  -3.9384001e-02  -5.2275207e-02  -4.0281897e-02
   6.1700000e+00   7.9972603e-02   9.7517304e-02   9.1556618e-02  -3.0682920e-02  -4.3337549e-02  -5.2911259e-02  -3.8809440e-02  -5.1797596e-02  -3.9940914e-02
   6.1800000e+00   7.9156855e-02   9.7119519e-02   9.1199542e-02  -3.0202964e-02  -4.2909164e-02  -5.2627789e-02  -3.8267570e-02  -5.1493844e-02  -3.9791484e-02
   6.1900000e+00   7.8427944e-02   9.6735900e-02   9.0794350e-02  -3.0015261e-02  -4.2951721e-02  -5.2675233e-02  -3.7663391e-02  -5.0802990e-02  -3.9628720e-02
   6.2000000e+00   7.7893010e-02   9.6167290e-02   9.0260544e-02  -2.9773627e-02  -4.2735779e-02  -5.2357858e-02  -3.7356705e-02  -5.0451148e-02  -3.9289423e-02
   6.2100000e+00   7.7352293e-02   9.5620578e-02   8.9509712e-02  -2.9540239e-02  -4.2478692e-02  -5.2340371e-02  -3.7215648e-02  -5.0008139e-02  -3.8901204e-02
   6.2200000e+00   7.6582792e-02   9.5236122e-02   8.9200930e-02  -2.9514491e-02  -4.2133080e-02  -5.2211247e-02  -3.7283962e-02  -4.9775860e-02  -3.8635473e-02
   6.2300000e+00   7.6059067e-02   9.4798395e-02   8.8991029e-02  -2.9084877e-02  -4.2096168e-02  -5.1749192e-02  -3.7088715e-02  -4.9326376e-02  -3.8058179e-02
   6.2400000e+00   7.5371674e-02   9.4282770e-02   8.8188224e-02  -2.8845973e-02  -4.1627114e-02  -5.1709677e-02  -3.6768632e-02  -4.8969165e-02  -3.7742244e-02
   6.2500000e+00   7.4784902e-02   9.3699753e-02   8.7385529e-02  -2.8536682e-02  -4.1438389e-02  -5.1807526e-02  -3.5950016e-02  -4.8461212e-02  -3.7410834e-02
   6.2600000e+00   7.4416275e-02   9.3419637e-02   8.6817591e-02  -2.8200596e-02  -4.1180206e-02  -5.1403866e-02  -3.5688572e-02  -4.8044490e-02  -3.7224920e-02
   6.2700000e+00   7.3921303e-02   9.2694732e-02   8.6241001e-02  -2.8059548e-02  -4.0929090e-02  -5.1182417e-02  -3.5056705e-02  -4.7765578e-02  -3.6855454e-02
   6.2800000e+00   7.3206654e-02   9.2282408e-02   8.6056858e-02  -2.7621986e-02  -4.0775411e-02  -5.0962853e-02  -3.4688537e-02  -4.7365019e-02  -3.6424777e-02
   6.2900000e+00   7.2796095e-02   9.1882906e-02   8.5744892e-02  -2.7466403e-02  -4.0681938e-02  -5.0580769e-02  -3.4650235e-02  -4.6797713e-02  -3.5965576e-02
   6.3000000e+00   7.2203103e-02   9.1082493e-02   8.5416444e-02  -2.7039536e-02  -4.0357162e-02  -5.0300819e-02  -3.4417729e-02  -4.6653413e-02  -3.5704313e-02
   6.3100000e+00   7.1845536e-02   9.0530149e-02   8.4794392e-02  -2.6771091e-02  -4.0273758e-02  -4.9836783e-02  -3.4131845e-02  -4.6261402e-02  -3.5460633e-02
   6.3200000e+00   7.1527135e-02   9.0016661e-02   8.4071641e-02  -2.6388533e-02  -3.9985859e-02  -4.9609769e-02  -3.4025937e-02  -4.6142541e-02  -3.5236059e-02
   6.3300000e+00   7.0964717e-02   8.9270479e-02   8.3455962e-02  -2.6208485e-02  -3.9876833e-02  -4.9192313e-02  -3.3773284e-02  -4.5692937e-02  -3.5057092e-02
   6.3400000e+00   7.0363082e-02   8.8531182e-02   8.3179390e-02  -2.6104838e-02  -3.9523253e-02  -4.8840171e-02  -3.3435519e-02  -4.5561474e-02  -3.5281288e-02
   6.3500000e+00   6.9889124e-02   8.7902101e-02   8.2812982e-02  -2.5594950e-02  -3.9419733e-02  -4.8684098e-02  -3.3340306e-02  -4.5332269e-02  -3.4907704e-02
   6.3600000e+00   6.9466541e-02   8.7126440e-02   8.2045656e-02  -2.5119995e-02  -3.8981919e-02  -4.8496520e-02  -3.3051084e-02  -4.5017503e-02  -3.4535609e-02
   6.3700000e+00   6.8735018e-02   8.6618911e-02   8.1645658e-02  -2.4915932e-02  -3.8693378e-02  -4.8414397e-02  -3.2841098e-02  -4.4851677e-02  -3.4388337e-02
   6.3800000e+00   6.8231450e-02   8.6079658e-02   8.1039439e-02  -2.4631576e-02  -3.8400702e-02  -4.8317753e-02  -3.2643653e-02  -4.4519573e-02  -3.4223333e-02
   6.3900000e+00   6.7739749e-02   8.5578826e-02   8.0541259e-02  -2.4139953e-02  -3.8267258e-02  -4.8322881e-02  -3.2292709e-02  -4.4192715e-02  -3.4065787e-02
   6.4000000e+00   6.7281200e-02   8.5089855e-02   8.0106206e-02  -2.3798112e-02  -3.7982486e-02  -4.8286881e-02  -3.1859229e-02  -4.3768504e-02  -3.3837433e-02
   6.4100000e+00   6.6796840e-02   8.4548590e-02   7.9656570e-02  -2.3437645e-02  -3.7629923e-02  -4.8204114e-02  -3.1781332e-02  -4.3754174e-02  -3.3792165e-02
   6.4200000e+00   6.6411639e-02   8.3836548e-02   7.9068780e-02  -2.3378846e-02  -3.7173922e-02  -4.8104838e-02  -3.1891039e-02  -4.3604498e-02  -3.3600204e-02
   6.4300000e+00   6.5655371e-02   8.3212133e-02   7.8441323e-02  -2.3033918e-02  -3.6734893e-02  -4.7798517e-02  -3.1775805e-02  -4.3496887e-02  -3.3164212e-02
   6.4400000e+00   6.5079292e-02   8.2686401e-02   7.8138035e-02  -2.3017784e-02  -3.6429947e-02  -4.7453897e-02  -3.1758220e-02  -4.3198854e-02  -3.2920169e-02
   6.4500000e+00   6.4717950e-02   8.2327287e-02   7.7650360e-02  -2.2708891e-02  -3.6485218e-02  -4.6978675e-02  -3.1764334e-02  -4.3081867e-02  -3.2812559e-02
   6.4600000e+00   6.4249934e-02   8.1720778e-02   7.7127406e-02  -2.2095991e-02  -3.6050328e-02  -4.6647714e-02  -3.1256129e-02  -4.2699426e-02  -3.2590707e-02
   6.4700000e+00   6.3729921e-02   8.1095585e-02   7.6778939e-02  -2.1827973e-02  -3.5910933e-02  -4.6185941e-02  -3.0954589e-02  -4.2566020e-02  -3.2575784e-02
   6.4800000e+00   6.3094150e-02   8.1060498e-02   7.6391919e-02  -2.1554171e-02  -3.5620559e-02  -4.5758000e-02  -3.0960060e-02  -4.2315009e-02  -3.2584912e-02
   6.4900000e+00   6.2685644e-02   8.0437021e-02   7.6310014e-02  -2.1281815e-02  -3.5352681e-02  -4.5517953e-02  -3.0764995e-02  -4.2244789e-02  -3.2321929e-02
   6.5000000e+00   6.2399165e-02   8.0097449e-02   7.5967049e-02  -2.0899885e-02  -3.5145859e-02  -4.5142105e-02  -3.0633203e-02  -4.2419884e-02  -3.2336050e-02
   6.5100000e+00   6.1819091e-02   7.9735477e-02   7.5650129e-02  -2.0447413e-02  -3.4936411e-02  -4.4709749e-02  -3.0760896e-02  -4.2121014e-02  -3.2295028e-02
   6.5200000e+00   6.1528335e-02   7.8982633e-02   7.4918334e-02  -2.0097253e-02  -3.4624337e-02  -4.4542861e-02  -3.0413355e-02  -4.1917043e-02  -3.1839460e-02
   6.5300000e+00   6.1094677e-02   7.8796607e-02   7.4701831e-02  -1.9916456e-02  -3.4652236e-02  -4.4480803e-02  -3.0360632e-02  -4.1664793e-02  -3.1691397e-02
   6.5400000e+00   6.0636272e-02   7.7954723e-02   7.4225019e-02  -1.9269720e-02  -3.4419792e-02  -4.4287154e-02  -3.0438658e-02  -4.1242065e-02  -3.1576703e-02
   6.5500000e+00   6.0181976e-02   7.7657449e-02   7.3835826e-02  -1.9002781e-02  -3.4283002e-02  -4.4002631e-02  -3.0033302e-02  -4.0997935e-02  -3.1424600e-02
   6.5600000e+00   5.9890094e-02   7.6864877e-02   7.3413805e-02  -1.8727579e-02  -3.3977605e-02  -4.3672101e-02  -2.9980918e-02  -4.1103257e-02  -3.1027900e-02
   6.5700000e+00   5.9082894e-02   7.6685811e-02   7.2861608e-02  -1.8591148e-02  -3.3625118e-02  -4.3493111e-02  -2.9915343e-02  -4.0902069e-02  -3.0966488e-02
   6.5800000e+00   5.8660570e-02   7.6165472e-02   7.2337188e-02  -1.8136030e-02  -3.3143103e-02  -4.3277780e-02  -2.9914019e-02  -4.0710430e-02  -3.0991663e-02
   6.5900000e+00   5.8561280e-02   7.5415144e-02   7.1850126e-02  -1.7741143e-02  -3.2931576e-02  -4.2864426e-02  -2.9568513e-02  -4.0573317e-02  -3.0707136e-02
   6.6000000e+00   5.8566689e-02   7.4860836e-02   7.1471771e-02  -1.7457504e-02  -3.2700981e-02  -4.2687285e-02  -2.9439908e-02  -4.0511646e-02  -3.0460610e-02
   6.6100000e+00   5.8122635e-02   7.4597851e-02   7.1107009e-02  -1.7215591e-02  -3.2143837e-02  -4.2431249e-02  -2.9466752e-02  -4.0055315e-02  -3.0224915e-02
   6.6200000e+00   5.7607868e-02   7.4049561e-02   7.0706316e-02  -1.6784803e-02  -3.1680762e-02  -4.1926038e-02  -2.9263436e-02  -3.9809609e-02  -2.9976390e-02
   6.6300000e+00   5.7276274e-02   7.3717532e-02   7.0179108e-02  -1.6456935e-02  -3.1365654e-02  -4.1710058e-02  -2.9286470e-02  -3.9339302e-02  -2.9750397e-02
   6.6400000e+00   5.6864183e-02   7.3044623e-02   6.9642104e-02  -1.6196493e-02  -3.0891345e-02  -4.1331193e-02  -2.9261701e-02  -3.9185924e-02  -2.9774356e-02
   6.6500000e+00   5.6541929e-02   7.2814668e-02   6.9343524e-02  -1.5916093e-02  -3.0707207e-02  -4.1145891e-02  -2.9174821e-02  -3.9264897e-02  -2.9560336e-02
   6.6600000e+00   5.6257701e-02   7.2257482e-02   6.8784314e-02  -1.5491960e-02  -3.0266414e-02  -4.0821517e-02  -2.9248557e-02  -3.9070092e-02  -2.9687237e-02
   6.6700000e+00   5.5650259e-02   7.1956609e-02   6.8368431e-02  -1.5290319e-02  -2.9965044e-02  -4.0598118e-02  -2.9343901e-02  -3.8918045e-02  -2.9666094e-02
   6.6800000e+00   5.5229777e-02   7.1456870e-02   6.7889960e-02  -1.4776710e-02  -2.9525906e-02  -4.0129565e-02  -2.9120262e-02  -3.8671333e-02  -2.9562519e-02
   6.6900000e+00   5.4831117e-02   7.1101832e-02   6.7606118e-02  -1.4647528e-02  -2.9010251e-02  -3.9731279e-02  -2.9264685e-02  -3.8431745e-02  -2.9481709e-02
   6.7000000e+00   5.4541665e-02   7.0852089e-02   6.7216512e-02  -1.4517387e-02  -2.8625167e-02  -3.9095242e-02  -2.9153729e-02  -3.8265813e-02  -2.9275288e-02
   6.7100000e+00   5.4309922e-02   7.0520294e-02   6.6820992e-02  -1.4291076e-02  -2.8347550e-02  -3.8708311e-02  -2.9322830e-02  -3.8426483e-02  -2.8991236e-02
   6.7200000e+00   5.3688511e-02   7.0281199e-02   6.6435158e-02  -1.4064619e-02  -2.7917036e-02  -3.8443599e-02  -2.9055002e-02  -3.8395980e-02  -2.8674700e-02
   6.7300000e+00   5.3149219e-02   6.9701741e-02   6.6009461e-02  -1.3950545e-02  -2.7557255e-02  -3.8140705e-02  -2.9338780e-02  -3.8263752e-02  -2.8658707e-02
   6.7400000e+00   5.2904916e-02   6.9227373e-02   6.5927463e-02  -1.3722451e-02  -2.7483725e-02  -3.7864557e-02  -2.9311494e-02  -3.8072994e-02  -2.8492375e-02
   6.7500000e+00   5.2323813e-02   6.8553260e-02   6.5108105e-02  -1.3456885e-02  -2.7248250e-02  -3.7557955e-02  -2.9268911e-02  -3.7958261e-02  -2.8447141e-02
   6.7600000e+00   5.1946745e-02   6.7859718e-02   6.4661152e-02  -1.3181102e-02  -2.6965929e-02  -3.7221931e-02  -2.9389082e-02  -3.8129402e-02  -2.8043367e-02
   6.7700000e+00   5.1641652e-02   6.7296724e-02   6.4168317e-02  -1.2939063e-02  -2.6390821e-02  -3.6864730e-02  -2.9358310e-02  -3.7996318e-02  -2.7949039e-02
   6.7800000e+00   5.1180282e-02   6.6972204e-02   6.3753501e-02  -1.2693385e-02  -2.6133110e-02  -3.6661085e-02  -2.9231009e-02  -3.7690317e-02  -2.8044859e-02
   6.7900000e+00   5.0836582e-02   6.6797261e-02   6.3147613e-02  -1.2433703e-02  -2.5718891e-02  -3.6311195e-02  -2.9189238e-02  -3.7598503e-02  -2.7898081e-02
   6.8000000e+00   5.0345821e-02   6.6551840e-02   6.2713932e-02  -1.2053320e-02  -2.5335767e-02  -3.5988782e-02  -2.9241123e-02  -3.7330032e-02  -2.7760368e-02
   6.8100000e+00   5.0321191e-02   6.5986368e-02   6.2597912e-02  -1.1743587e-02  -2.5008579e-02  -3.5724218e-02  -2.9190094e-02  -3.7452969e-02  -2.7678590e-02
   6.8200000e+00   4.9851303e-02   6.5726387e-02   6.2296371e-02  -1.1488792e-02  -2.4529965e-02  -3.5361334e-02  -2.9154594e-02  -3.7367780e-02  -2.7534460e-02
   6.8300000e+00   4.9762095e-02   6.5370614e-02   6.2249226e-02  -1.1300143e-02  -2.4088277e-02  -3.5180817e-02  -2.9223501e-02  -3.7335557e-02  -2.7124294e-02
   6.8400000e+00   4.9535099e-02   6.4929070e-02   6.1811154e-02  -1.0864959e-02  -2.3864941e-02  -3.4824894e-02  -2.9252336e-02  -3.7250188e-02  -2.7123855e-02
   6.8500000e+00   4.9065960e-02   6.4856255e-02   6.1513917e-02  -1.0599662e-02  -2.3594306e-02  -3.4311595e-02  -2.9152553e-02  -3.7382488e-02  -2.6895123e-02
   6.8600000e+00   4.8977401e-02   6.4535354e-02   6.1168948e-02  -9.9857571e-03  -2.3290246e-02  -3.4003342e-02  -2.9076936e-02  -3.7351284e-02  -2.6809158e-02
   6.8700000e+00   4.8554257e-02   6.4105639e-02   6.0923426e-02  -9.6314466e-03  -2.2837352e-02  -3.3754769e-02  -2.8862945e-02  -3.7193876e-02  -2.6677013e-02
   6.8800000e+00   4.8070630e-02   6.3574403e-02   6.0613561e-02  -9.4151316e-03  -2.2358845e-02  -3.3016038e-02  -2.8620945e-02  -3.6860002e-02  -2.6653163e-02
   6.8900000e+00   4.7632554e-02   6.3415372e-02   6.0330962e-02  -9.0015296e-03  -2.1947696e-02  -3.2798710e-02  -2.8812935e-02  -3.6858032e-02  -2.6734380e-02
   6.9000000e+00   4.7406266e-02   6.2948507e-02   5.9797430e-02  -8.8004660e-03  -2.1421226e-02  -3.2573447e-02  -2.8554523e-02  -3.6733504e-02  -2.6715058e-02
   6.9100000e+00   4.7018059e-02   6.2569683e-02   5.9259367e-02  -8.5017595e-03  -2.0967418e-02  -3.2240306e-02  -2.8210306e-02  -3.6628535e-02  -2.6498462e-02
   6.9200000e+00   4.6623622e-02   6.2255015e-02   5.8907021e-02  -8.3458229e-03  -2.0784066e-02  -3.1915562e-02  -2.8128107e-02  -3.6336828e-02  -2.6806474e-02
   6.9300000e+00   4.6354611e-02   6.2003531e-02   5.8611468e-02  -8.2004731e-03  -2.0573893e-02  -3.1617858e-02  -2.8132506e-02  -3.6345344e-02  -2.6888878e-02
   6.9400000e+00   4.6146376e-02   6.1680788e-02   5.8528614e-02  -7.7721537e-03  -2.0175804e-02  -3.1267901e-02  -2.8050859e-02  -3.6298063e-02  -2.6720428e-02
   6.9500000e+00   4.5892437e-02   6.1295525e-02   5.8190745e-02  -7.3659075e-03  -1.9801311e-02  -3.1016988e-02  -2.7912653e-02  -3.6298790e-02  -2.6534905e-02
   6.9600000e+00   4.5585734e-02   6.0600337e-02   5.7702695e-02  -6.8966802e-03  -1.9573480e-02  -3.0638830e-02  -2.8064430e-02  -3.6373665e-02  -2.6361542e-02
   6.9700000e+00   4.5236955e-02   6.0397837e-02   5.7453681e-02  -6.6743977e-03  -1.9160332e-02  -3.0488870e-02  -2.8073861e-02  -3.6371463e-02  -2.6412996e-02
   6.9800000e+00   4.4920709e-02   6.0133722e-02   5.7234833e-02  -6.2754693e-03  -1.8936945e-02  -3.0289443e-02  -2.8069720e-02  -3.6315775e-02  -2.6435956e-02
   6.9900000e+00   4.4640101e-02   5.9752341e-02   5.6819331e-02  -5.9011581e-03  -1.8745212e-02  -3.0081730e-02  -2.8091821e-02  -3.6303178e-02  -2.6338229e-02
   7.0000000e+00   4.4148943e-02   5.9228665e-02   5.6385447e-02  -5.6663334e-03  -1.8193730e-02  -2.9621270e-02  -2.8183091e-02  -3.6087852e-02  -2.6180819e-02
   7.0100000e+00   4.3767705e-02   5.8821497e-02   5.6031702e-02  -5.3482591e-03  -1.7889580e-02  -2.9105649e-02  -2.8142429e-02  -3.5936030e-02  -2.5953067e-02
   7.0200000e+00   4.3470286e-02   5.8347365e-02   5.5892254e-02  -5.1298230e-03  -1.7526886e-02  -2.8518395e-02  -2.8079897e-02  -3.5953135e-02  -2.5601780e-02
   7.0300000e+00   4.3006559e-02   5.7992669e-02   5.6026630e-02  -5.2370483e-03  -1.7087283e-02  -2.8136687e-02  -2.8097156e-02  -3.5955907e-02  -2.5779157e-02
   7.0400000e+00   4.2815672e-02   5.7630665e-02   5.5811234e-02  -5.1996649e-03  -1.6370791e-02  -2.7523140e-02  -2.8312583e-02  -3.5558691e-02  -2.5932850e-02
   7.0500000e+00   4.2491206e-02   5.7155230e-02   5.5506145e-02  -4.8298342e-03  -1.6305306e-02  -2.7360430e-02  -2.8538424e-02  -3.5405062e-02  -2.5771571e-02
   7.0600000e+00   4.2008470e-02   5.6783142e-02   5.5085757e-02  -4.5468676e-03  -1.5916791e-02  -2.7266660e-02  -2.8438234e-02  -3.5345955e-02  -2.5589022e-02
   7.0700000e+00   4.1827581e-02   5.6594233e-02   5.4766306e-02  -4.3646002e-03  -1.5682545e-02  -2.6924300e-02  -2.8411617e-02  -3.5150966e-02  -2.5628855e-02
   7.0800000e+00   4.1535170e-02   5.6184454e-02   5.4293755e-02  -3.9554356e-03  -1.5536090e-02  -2.6908914e-02  -2.8549772e-02  -3.5130549e-02  -2.5556953e-02
   7.0900000e+00   4.1291040e-02   5.5864261e-02   5.4158117e-02  -3.9386633e-03  -1.4976286e-02  -2.6615402e-02  -2.8706763e-02  -3.5015993e-02  -2.5614947e-02
   7.1000000e+00   4.1035303e-02   5.5529087e-02   5.3648948e-02  -3.8140038e-03  -1.4819446e-02  -2.6290363e-02  -2.8679333e-02  -3.4985579e-02  -2.5704877e-02
   7.1100000e+00   4.0799348e-02   5.5175209e-02   5.3405967e-02  -3.4373116e-03  -1.4427819e-02  -2.5635977e-02  -2.8746903e-02  -3.4986943e-02  -2.5935723e-02
   7.1200000e+00   4.0958193e-02   5.4947042e-02   5.2920291e-02  -3.1305198e-03  -1.4211504e-02  -2.5303597e-02  -2.8781975e-02  -3.5089636e-02  -2.5994953e-02
   7.1300000e+00   4.0839818e-02   5.4676773e-02   5.2719499e-02  -2.8026926e-03  -1.3847707e-02  -2.5001299e-02  -2.8864057e-02  -3.5151660e-02  -2.5836002e-02
   7.1400000e+00   4.0587344e-02   5.4537338e-02   5.2327721e-02  -2.7620957e-03  -1.3312357e-02  -2.4665210e-02  -2.8950863e-02  -3.5150188e-02  -2.5820689e-02
   7.1500000e+00   4.0181228e-02   5.4183607e-02   5.2098649e-02  -2.4883988e-03  -1.3024996e-02  -2.4449207e-02  -2.9124669e-02  -3.5255388e-02  -2.5815697e-02
   7.1600000e+00   3.9954395e-02   5.4032104e-02   5.1484360e-02  -2.4284905e-03  -1.2869804e-02  -2.4003528e-02  -2.9135054e-02  -3.5411403e-02  -2.5865225e-02
   7.1700000e+00   3.9664733e-02   5.3737158e-02   5.1153370e-02  -2.1204501e-03  -1.2585132e-02  -2.3831023e-02  -2.9023844e-02  -3.5690121e-02  -2.6005477e-02
   7.1800000e+00   3.9407511e-02   5.3467799e-02   5.0789280e-02  -1.7998933e-03  -1.2205225e-02  -2.3540252e-02  -2.9158011e-02  -3.5719250e-02  -2.6077178e-02
   7.1900000e+00   3.9501935e-02   5.3018238e-02   5.0312447e-02  -1.3862754e-03  -1.2013187e-02  -2.3197027e-02  -2.9306802e-02  -3.6048238e-02  -2.6236981e-02
   7.2000000e+00   3.9275487e-02   5.2757809e-02   4.9959534e-02  -9.6195266e-04  -1.1907553e-02  -2.2754064e-02  -2.9252906e-02  -3.6136265e-02  -2.6167516e-02
   7.2100000e+00   3.9176098e-02   5.2428512e-02   4.9778613e-02  -6.9438963e-04  -1.1653130e-02  -2.2522191e-02  -2.9199067e-02  -3.6123593e-02  -2.6154002e-02
   7.2200000e+00   3.9293931e-02   5.2102154e-02   4.9614372e-02  -4.3287178e-04  -1.1189377e-02  -2.2039232e-02  -2.9230980e-02  -3.6205678e-02  -2.6045106e-02
   7.2300000e+00   3.8990075e-02   5.2033390e-02   4.9372518e-02  -1.7091672e-04  -1.0845636e-02  -2.1619689e-02  -2.9297712e-02  -3.6443312e-02  -2.6227592e-02
   7.2400000e+00   3.8991280e-02   5.1603104e-02   4.9114573e-02  -3.9763542e-05  -1.0598440e-02  -2.1172274e-02  -2.9164159e-02  -3.6409221e-02  -2.6411562e-02
   7.2500000e+00   3.8792506e-02   5.1522820e-02   4.8856009e-02   2.8708439e-04  -1.0173439e-02  -2.0855656e-02  -2.9311200e-02  -3.6438041e-02  -2.6611864e-02
   7.2600000e+00   3.8323639e-02   5.1368500e-02   4.8270700e-02   4.9929393e-04  -9.8569917e-03  -2.0508306e-02  -2.9502149e-02  -3.6547028e-02  -2.6682522e-02
   7.2700000e+00   3.8160836e-02   5.1178847e-02   4.7902521e-02   9.6961002e-04  -9.6033224e-03  -2.0139864e-02  -2.9530656e-02  -3.6542106e-02  -2.6612430e-02
   7.2800000e+00   3.7958345e-02   5.1055420e-02   4.7916740e-02   1.2826334e-03  -9.3365499e-03  -1.9948842e-02  -2.9664709e-02  -3.6584801e-02  -2.6587403e-02
   7.2900000e+00   3.7696584e-02   5.0750740e-02   4.7668413e-02   1.6166103e-03  -9.0058954e-03  -1.9758838e-02  -2.9617904e-02  -3.6493348e-02  -2.6731634e-02
   7.3000000e+00   3.7395031e-02   5.0452729e-02   4.7376887e-02   1.8116118e-03  -8.6021181e-03  -1.9651387e-02  -2.9597934e-02  -3.6539131e-02  -2.6988976e-02
   7.3100000e+00   3.7136363e-02   4.9970211e-02   4.7251910e-02   1.8610567e-03  -8.3193000e-03  -1.9529738e-02  -2.9847532e-02  -3.6772456e-02  -2.7047775e-02
   7.3200000e+00   3.6918595e-02   4.9832692e-02   4.7175463e-02   2.1795093e-03  -8.2100160e-03  -1.9231946e-02  -2.9755501e-02  -3.6787224e-02  -2.7057974e-02
   7.3300000e+00   3.6777286e-02   4.9393838e-02   4.6636846e-02   2.3778535e-03  -7.9950961e-03  -1.8980382e-02  -2.9683937e-02  -3.7067980e-02  -2.6927767e-02
   7.3400000e+00   3.6477150e-02   4.9171081e-02   4.6354636e-02   2.6333636e-03  -7.6812255e-03  -1.8783652e-02  -2.9793555e-02  -3.7029675e-02  -2.6809473e-02
   7.3500000e+00   3.6236548e-02   4.8923485e-02   4.5827535e-02   2.7337522e-03  -7.3051532e-03  -1.8551814e-02  -2.9894247e-02  -3.7040666e-02  -2.6852783e-02
   7.3600000e+00   3.5904727e-02   4.8975985e-02   4.5663481e-02   3.1170909e-03  -7.0811636e-03  -1.8320372e-02  -2.9965397e-02  -3.6942374e-02  -2.6926567e-02
   7.3700000e+00   3.5861203e-02   4.8865560e-02   4.5349388e-02   3.5370567e-03  -6.7112948e-03  -1.8011151e-02  -3.0066175e-02  -3.7015437e-02  -2.7133761e-02
   7.3800000e+00   3.5788581e-02   4.8652948e-02   4.5208982e-02   3.8781899e-03  -6.2108950e-03  -1.7825261e-02  -3.0275020e-02  -3.6856663e-02  -2.7062399e-02
   7.3900000e+00   3.5616576e-02   4.8583035e-02   4.5084180e-02   4.2383634e-03  -5.9420709e-03  -1.7736549e-02  -3.0435486e-02  -3.6909111e-02  -2.7290574e-02
   7.4000000e+00   3.5179840e-02   4.8508547e-02   4.4795377e-02   4.4179216e-03  -5.7245451e-03  -1.7401087e-02  -3.0386147e-02  -3.7049855e-02  -2.7333262e-02
   7.4100000e+00   3.5171285e-02   4.8092609e-02   4.4610287e-02   4.7645421e-03  -5.4181621e-03  -1.7068724e-02  -3.0696298e-02  -3.6985726e-02  -2.7340674e-02
   7.4200000e+00   3.5093991e-02   4.7593269e-02   4.4082539e-02   5.0395871e-03  -5.0597853e-03  -1.6859735e-02  -3.0664340e-02  -3.7271606e-02  -2.7435364e-02
   7.4300000e+00   3.5005925e-02   4.7384346e-02   4.4035071e-02   5.3598652e-03  -4.8519795e-03  -1.6404581e-02  -3.0566381e-02  -3.7414151e-02  -2.7504197e-02
   7.4400000e+00   3.4923302e-02   4.7160022e-02   4.3609019e-02   5.7070473e-03  -4.5590617e-03  -1.6092660e-02  -3.0575101e-02  -3.7381688e-02  -2.7654744e-02
   7.4500000e+00   3.4889874e-02   4.7013521e-02   4.3545971e-02   5.8900578e-03  -4.4465817e-03  -1.5909497e-02  -3.0790270e-02  -3.7527454e-02  -2.7777125e-02
   7.4600000e+00   3.4880060e-02   4.6534384e-02   4.3546226e-02   6.1710150e-03  -4.0853944e-03  -1.5774286e-02  -3.0847812e-02  -3.7824980e-02  -2.8075264e-02
   7.4700000e+00   3.4757726e-02   4.6411134e-02   4.3451294e-02   6.2273117e-03  -3.6731641e-03  -1.5474472e-02  -3.0743898e-02  -3.7872230e-02  -2.7963722e-02
   7.4800000e+00   3.4205247e-02   4.6411172e-02   4.3139022e-02   6.5867944e-03  -3.6203858e-03  -1.4964410e-02  -3.0816493e-02  -3.7950206e-02  -2.8004275e-02
   7.4900000e+00   3.4181410e-02   4.6159530e-02   4.2839812e-02   6.7654113e-03  -3.4044413e-03  -1.4453775e-02  -3.0987171e-02  -3.8252798e-02  -2.8074278e-02
   7.5000000e+00   3.4016557e-02   4.5986107e-02   4.2662136e-02   7.1257406e-03  -3.2443905e-03  -1.4154088e-02  -3.1060545e-02  -3.8048083e-02  -2.8154318e-02
   7.5100000e+00   3.3918216e-02   4.5769479e-02   4.2561767e-02   7.3581447e-03  -2.9763061e-03  -1.3799613e-02  -3.0942270e-02  -3.8108916e-02  -2.8430394e-02
   7.5200000e+00   3.3851455e-02   4.5211876e-02   4.2401020e-02   7.5458016e-03  -2.7241738e-03  -1.3747301e-02  -3.0981226e-02  -3.8154777e-02  -2.8545976e-02
   7.5300000e+00   3.3716823e-02   4.5203488e-02   4.2189935e-02   7.9152321e-03  -2.4738836e-03  -1.3302943e-02  -3.1207727e-02  -3.8146635e-02  -2.8542839e-02
   7.5400000e+00   3.3421653e-02   4.5113727e-02   4.1882995e-02   8.0869704e-03  -2.3932111e-03  -1.3182169e-02  -3.1395163e-02  -3.8324990e-02  -2.8620129e-02
   7.5500000e+00   3.3365787e-02   4.4833677e-02   4.1509959e-02   8.1538648e-03  -2.0957868e-03  -1.2683958e-02  -3.1442628e-02  -3.8400379e-02  -2.8781573e-02
   7.5600000e+00   3.3223810e-02   4.4746576e-02   4.1316182e-02   8.3725027e-03  -2.0281612e-03  -1.2291503e-02  -3.1782252e-02  -3.8551724e-02  -2.9015243e-02
   7.5700000e+00   3.3135549e-02   4.4559892e-02   4.1136638e-02   8.5538518e-03  -1.7332681e-03  -1.2175270e-02  -3.1944280e-02  -3.8651029e-02  -2.9233932e-02
   7.5800000e+00   3.2929793e-02   4.4489735e-02   4.1127137e-02   8.8693381e-03  -1.5919559e-03  -1.1954203e-02  -3.2235685e-02  -3.8739153e-02  -2.9221505e-02
   7.5900000e+00   3.2817478e-02   4.4409434e-02   4.0882568e-02   8.7499017e-03  -1.3452879e-03  -1.1596367e-02  -3.2012965e-02  -3.8831879e-02  -2.9468796e-02
   7.6000000e+00   3.2700861e-02   4.4458731e-02   4.0795646e-02   8.9023374e-03  -1.0373062e-03  -1.1467731e-02  -3.2332853e-02  -3.9002951e-02  -2.9489656e-02
   7.6100000e+00   3.2662926e-02   4.4268236e-02   4.0501542e-02   9.3486017e-03  -7.1742706e-04  -1.1050277e-02  -3.2625537e-02  -3.9238441e-02  -2.9680851e-02
   7.6200000e+00   3.2599245e-02   4.4176502e-02   4.0496699e-02   9.5538958e-03  -6.1642488e-04  -1.0836895e-02  -3.2512904e-02  -3.9515408e-02  -2.9766310e-02
   7.6300000e+00   3.2612200e-02   4.4137138e-02   4.0253854e-02   9.8750501e-03  -5.8798596e-04  -1.0666389e-02  -3.2491219e-02  -3.9517504e-02  -2.9884899e-02
   7.6400000e+00   3.2303693e-02   4.4111611e-02   3.9796116e-02   1.0161235e-02  -4.7608707e-04  -1.0287852e-02  -3.2492704e-02  -3.9593513e-02  -3.0013718e-02
   7.6500000e+00   3.2236277e-02   4.4036004e-02   3.9586066e-02   1.0415962e-02  -1.3854928e-04  -1.0096104e-02  -3.2515468e-02  -3.9852802e-02  -3.0178110e-02
   7.6600000e+00   3.2188927e-02   4.4036998e-02   3.9475708e-02   1.0439914e-02   2.4238726e-04  -9.5724593e-03  -3.2595734e-02  -3.9989384e-02  -3.0155289e-02
   7.6700000e+00   3.1926278e-02   4.3894462e-02   3.9540561e-02   1.0814765e-02   4.9669503e-04  -9.3223147e-03  -3.2842188e-02  -3.9967891e-02  -3.0543451e-02
   7.6800000e+00   3.1667864e-02   4.3488266e-02   3.9526416e-02   1.0926290e-02   7.7285797e-04  -8.9818621e-03  -3.2983452e-02  -4.0083804e-02  -3.0740724e-02
   7.6900000e+00   3.1576366e-02   4.3297683e-02   3.9337260e-02   1.1186422e-02   1.0516554e-03  -8.7352226e-03  -3.2817699e-02  -4.0150330e-02  -3.0888326e-02
   7.7000000e+00   3.1372484e-02   4.3181517e-02   3.9536976e-02   1.1405316e-02   1.2117808e-03  -8.3291396e-03  -3.2877282e-02  -4.0387348e-02  -3.1162347e-02
   7.7100000e+00   3.1282106e-02   4.2642075e-02   3.9389984e-02   1.1732262e-02   1.3697893e-03  -8.0428788e-03  -3.3136672e-02  -4.0513476e-02  -3.1316292e-02
   7.7200000e+00   3.1158357e-02   4.2692617e-02   3.9291406e-02   1.2022166e-02   1.6299144e-03  -7.6923550e-03  -3.3428122e-02  -4.0638977e-02  -3.1482871e-02
   7.7300000e+00   3.0931179e-02   4.2684796e-02   3.9272627e-02   1.1999804e-02   1.8011976e-03  -7.5670176e-03  -3.3559583e-02  -4.0906070e-02  -3.1540037e-02
   7.7400000e+00   3.0581324e-02   4.2605122e-02   3.9286971e-02   1.2292144e-02   2.0712689e-03  -7.2909749e-03  -3.3799251e-02  -4.1171796e-02  -3.1847669e-02
   7.7500000e+00   3.0395913e-02   4.2405160e-02   3.9046980e-02   1.2498799e-02   2.3477946e-03  -6.9893621e-03  -3.4133149e-02  -4.1368914e-02  -3.1836847e-02
   7.7600000e+00   3.0155579e-02   4.2209859e-02   3.9012431e-02   1.2455592e-02   2.5519074e-03  -6.8753265e-03  -3.4134555e-02  -4.1351609e-02  -3.1851564e-02
   7.7700000e+00   3.0100591e-02   4.2233897e-02   3.8831853e-02   1.2622185e-02   2.7892355e-03  -6.6169645e-03  -3.4305608e-02  -4.1589224e-02  -3.1961669e-02
   7.7800000e+00   2.9999089e-02   4.2254649e-02   3.8774041e-02   1.3000096e-02   2.9476325e-03  -6.4688399e-03  -3.4486292e-02  -4.1618361e-02  -3.1828230e-02
   7.7900000e+00   2.9973329e-02   4.2302167e-02   3.8976877e-02   1.3268792e-02   3.4482575e-03  -6.3944869e-03  -3.4804666e-02  -4.1922867e-02  -3.1931181e-02
   7.8000000e+00   2.9901259e-02   4.2212502e-02   3.8817681e-02   1.3593263e-02   3.8781870e-03  -6.1350623e-03  -3.5105968e-02  -4.2028591e-02  -3.2200030e-02
   7.8100000e+00   2.9889784e-02   4.2187526e-02   3.8794390e-02   1.3452830e-02   4.1698813e-03  -6.1684825e-03  -3.5376388e-02  -4.2051704e-02  -3.2474418e-02
   7.8200000e+00   2.9672105e-02   4.2098433e-02   3.8634662e-02   1.3651265e-02   4.5322307e-03  -6.1381306e-03  -3.5378542e-02  -4.2106390e-02  -3.2797437e-02
   7.8300000e+00   2.9566073e-02   4.2133879e-02   3.8553224e-02   1.3716039e-02   4.7768061e-03  -5.7439104e-03  -3.5428359e-02  -4.2036591e-02  -3.3109878e-02
   7.8400000e+00   2.9510978e-02   4.2046180e-02   3.8403007e-02   1.3835390e-02   4.9529743e-03  -5.4897494e-03  -3.5373163e-02  -4.2015260e-02  -3.3213042e-02
   7.8500000e+00   2.9705784e-02   4.1918742e-02   3.8430576e-02   1.3932292e-02   5.1285574e-03  -5.3342237e-03  -3.5546773e-02  -4.1904578e-02  -3.3483994e-02
   7.8600000e+00   2.9665210e-02   4.1888756e-02   3.8542836e-02   1.4370818e-02   5.3823805e-03  -5.1664248e-03  -3.5750268e-02  -4.1907354e-02  -3.3523334e-02
   7.8700000e+00   2.9641003e-02   4.1912078e-02   3.8512847e-02   1.4487967e-02   5.6339721e-03  -4.7924995e-03  -3.5915734e-02  -4.2101208e-02  -3.3764226e-02
   7.8800000e+00   2.9762568e-02   4.1812923e-02   3.8256586e-02   1.4560152e-02   5.6833995e-03  -4.5955931e-03  -3.6198550e-02  -4.2252455e-02  -3.3746881e-02
   7.8900000e+00   2.9716786e-02   4.1697934e-02   3.8073498e-02   1.4521051e-02   5.9476742e-03  -4.5141691e-03  -3.6402506e-02  -4.2276469e-02  -3.3971395e-02
   7.9000000e+00   2.9603505e-02   4.1607026e-02   3.7966714e-02   1.4650251e-02   6.3169420e-03  -4.3876177e-03  -3.6468911e-02  -4.2377716e-02  -3.4350079e-02
   7.9100000e+00   2.9321525e-02   4.1476195e-02   3.7849600e-02   1.4795214e-02   6.5353259e-03  -4.3202233e-03  -3.6511760e-02  -4.2549940e-02  -3.4705485e-02
   7.9200000e+00   2.9109279e-02   4.1286859e-02   3.7744623e-02   1.5048800e-02   6.6433236e-03  -4.1198972e-03  -3.6609235e-02  -4.2709186e-02  -3.4779718e-02
   7.9300000e+00   2.8897335e-02   4.1177831e-02   3.7628836e-02   1.5121069e-02   6.9833355e-03  -3.9260135e-03  -3.6681548e-02  -4.2855320e-02  -3.4769919e-02
   7.9400000e+00   2.8842691e-02   4.1165284e-02   3.7797801e-02   1.5306988e-02   6.9770528e-03  -3.9393710e-03  -3.6701354e-02  -4.2841023e-02  -3.4924354e-02
   7.9500000e+00   2.8541275e-02   4.1119935e-02   3.7936031e-02   1.5760172e-02   7.2669090e-03  -3.6538620e-03  -3.6898075e-02  -4.3008870e-02  -3.4952612e-02
   7.9600000e+00   2.8371985e-02   4.1089670e-02   3.7663434e-02   1.5936464e-02   7.3173901e-03  -3.3468403e-03  -3.7002791e-02  -4.3277388e-02  -3.5226841e-02
   7.9700000e+00   2.8308894e-02   4.0944234e-02   3.7595389e-02   1.6080125e-02   7.4030200e-03  -3.2358619e-03  -3.7128097e-02  -4.3459852e-02  -3.5233815e-02
   7.9800000e+00   2.8411762e-02   4.0953556e-02   3.7554448e-02   1.6240459e-02   7.6637647e-03  -3.1530800e-03  -3.7078112e-02  -4.3549237e-02  -3.5391328e-02
   7.9900000e+00   2.8438458e-02   4.0675134e-02   3.7470673e-02   1.6303298e-02   7.7964251e-03  -2.9030862e-03  -3.7306033e-02  -4.3410170e-02  -3.5399334e-02
   8.0000000e+00   2.8363084e-02   4.0532109e-02   3.6937790e-02   1.6528310e-02   8.0868905e-03  -2.6758379e-03  -3.7309062e-02  -4.3372317e-02  -3.5602449e-02
   8.0100000e+00   2.8622808e-02   4.0431879e-02   3.6877920e-02   1.6654247e-02   8.2946940e-03  -2.3911222e-03  -3.7456026e-02  -4.3354006e-02  -3.5649586e-02
   8.0200000e+00   2.8639953e-02   4.0440682e-02   3.7143925e-02   1.6853609e-02   8.5936000e-03  -2.0147732e-03  -3.7649053e-02  -4.3485734e-02  -3.5813878e-02
   8.0300000e+00   2.8501057e-02   4.0402334e-02   3.7370992e-02   1.7113750e-02   8.8431255e-03  -1.7538081e-03  -3.7938938e-02  -4.3779736e-02  -3.6108109e-02
   8.0400000e+00   2.8687179e-02   4.0396528e-02   3.7377407e-02   1.7528971e-02   8.9270951e-03  -1.5610108e-03  -3.7981985e-02  -4.4140877e-02  -3.6065856e-02
   8.0500000e+00   2.8652511e-02   4.0167845e-02   3.7451576e-02   1.7791441e-02   9.0586524e-03  -1.3654295e-03  -3.8175578e-02  -4.4189866e-02  -3.6125971e-02
   8.0600000e+00   2.8679146e-02   4.0085170e-02   3.7207377e-02   1.8011408e-02   9.2401178e-03  -1.3160806e-03  -3.8393341e-02  -4.4194501e-02  -3.6282963e-02
   8.0700000e+00   2.8578182e-02   3.9852430e-02   3.7053404e-02   1.8130832e-02   9.5881534e-03  -1.1177318e-03  -3.8555460e-02  -4.4210067e-02  -3.6469317e-02
   8.0800000e+00   2.8570189e-02   3.9705986e-02   3.7012626e-02   1.8050316e-02   9.9447104e-03  -1.2764224e-03  -3.8650261e-02  -4.4336195e-02  -3.6354654e-02
   8.0900000e+00   2.8421461e-02   3.9527078e-02   3.7079967e-02   1.8209403e-02   9.9483829e-03  -1.1813776e-03  -3.8820419e-02  -4.4800070e-02  -3.6663608e-02
   8.1000000e+00   2.8331889e-02   3.9385403e-02   3.6837726e-02   1.8341388e-02   9.8676636e-03  -1.2659104e-03  -3.9139746e-02  -4.4938646e-02  -3.6832193e-02
   8.1100000e+00   2.8153161e-02   3.9165842e-02   3.6903670e-02   1.8549283e-02   1.0050566e-02  -8.5222137e-04  -3.9235936e-02  -4.5225319e-02  -3.6995088e-02
   8.1200000e+00   2.8070582e-02   3.9143430e-02   3.7031422e-02   1.8626684e-02   1.0212161e-02  -8.0741794e-04  -3.9526165e-02  -4.5336207e-02  -3.7267046e-02
   8.1300000e+00   2.8392690e-02   3.9052400e-02   3.6950436e-02   1.8715295e-02   1.0287951e-02  -6.7815005e-04  -3.9651712e-02  -4.5371124e-02  -3.7490958e-02
   8.1400000e+00   2.8400001e-02   3.8996373e-02   3.6953895e-02   1.8809195e-02   1.0299030e-02  -6.8255091e-04  -3.9850707e-02  -4.5827825e-02  -3.7738120e-02
   8.1500000e+00   2.8678367e-02   3.8986389e-02   3.7042685e-02   1.8997302e-02   1.0333912e-02  -6.2795512e-04  -3.9908473e-02  -4.6111597e-02  -3.7939703e-02
   8.1600000e+00   2.8665686e-02   3.8897017e-02   3.6870525e-02   1.9206024e-02   1.0681491e-02  -6.7198304e-04  -4.0013093e-02  -4.6050796e-02  -3.8127328e-02
   8.1700000e+00   2.8514446e-02   3.8633207e-02   3.6954174e-02   1.9285235e-02   1.1126833e-02  -6.6906296e-04  -4.0164526e-02  -4.6155168e-02  -3.8474448e-02
   8.1800000e+00   2.8479384e-02   3.8646446e-02   3.6903931e-02   1.9386449e-02   1.1159044e-02  -6.2593800e-04  -4.0452087e-02  -4.6088188e-02  -3.8494089e-02
   8.1900000e+00   2.8656071e-02   3.8790560e-02   3.6843186e-02   1.9504461e-02   1.1465495e-02  -4.0150784e-04  -4.0677346e-02  -4.6226254e-02  -3.8778996e-02
   8.2000000e+00   2.8621900e-02   3.8802347e-02   3.6795030e-02   1.9732848e-02   1.1618098e-02  -3.7661592e-04  -4.1001013e-02  -4.6415069e-02  -3.9058991e-02
   8.2100000e+00   2.8515094e-02   3.8644499e-02   3.6859456e-02   2.0000685e-02   1.1887467e-02  -2.7303111e-04  -4.1054957e-02  -4.6409418e-02  -3.9021607e-02
   8.2200000e+00   2.8590521e-02   3.8633303e-02   3.6803601e-02   2.0255984e-02   1.2069005e-02   3.8098902e-05  -4.1514565e-02  -4.6448571e-02  -3.9281407e-02
   8.2300000e+00   2.8646302e-02   3.8482506e-02   3.6822033e-02   2.0568541e-02   1.2175397e-02   6.4445898e-05  -4.1794908e-02  -4.6648870e-02  -3.9516047e-02
   8.2400000e+00   2.8592710e-02   3.8085079e-02   3.6722080e-02   2.0724176e-02   1.2360884e-02   1.7236954e-04  -4.1995811e-02  -4.6646937e-02  -3.9686689e-02
   8.2500000e+00   2.8662708e-02   3.8135778e-02   3.6750507e-02   2.0557477e-02   1.2547346e-02   2.9003900e-04  -4.2356282e-02  -4.6752590e-02  -3.9745829e-02
   8.2600000e+00   2.8738674e-02   3.8211474e-02   3.6676911e-02   2.0867290e-02   1.2592388e-02   3.1178735e-04  -4.2310554e-02  -4.6972788e-02  -3.9742943e-02
   8.2700000e+00   2.8931235e-02   3.8239855e-02   3.6722124e-02   2.0887532e-02   1.2838323e-02   3.0383026e-04  -4.2644270e-02  -4.7251205e-02  -3.9881236e-02
   8.2800000e+00   2.8792894e-02   3.8069514e-02   3.6664272e-02   2.1038764e-02   1.3011234e-02   3.5685329e-04  -4.2701392e-02  -4.7382410e-02  -3.9973572e-02
   8.2900000e+00   2.8827413e-02   3.7818568e-02   3.6600153e-02   2.1287077e-02   1.3136365e-02   4.7352228e-04  -4.2897567e-02  -4.7526457e-02  -4.0044924e-02
   8.3000000e+00   2.8963078e-02   3.7840938e-02   3.6768621e-02   2.1228690e-02   1.3506412e-02   6.3818835e-04  -4.3216409e-02  -4.7874365e-02  -4.0334861e-02
   8.3100000e+00   2.8947806e-02   3.7779804e-02   3.6647435e-02   2.1377998e-02   1.3679420e-02   6.9754271e-04  -4.2949924e-02  -4.8116789e-02  -4.0479857e-02
   8.3200000e+00   2.8903541e-02   3.7744100e-02   3.6453330e-02   2.1463797e-02   1.3947714e-02   7.8694228e-04  -4.3116352e-02  -4.8413074e-02  -4.0460705e-02
   8.3300000e+00   2.8847029e-02   3.7995287e-02   3.6559395e-02   2.1448598e-02   1.4148183e-02   1.0251020e-03  -4.3244185e-02  -4.8572311e-02  -4.0473799e-02
   8.3400000e+00   2.8810448e-02   3.7990038e-02   3.6602145e-02   2.1774285e-02   1.4333328e-02   1.2033990e-03  -4.3272316e-02  -4.8835339e-02  -4.0657581e-02
   8.3500000e+00   2.8999210e-02   3.7917153e-02   3.6827943e-02   2.1721273e-02   1.4546433e-02   1.4164330e-03  -4.3386653e-02  -4.8723748e-02  -4.0840580e-02
   8.3600000e+00   2.8797124e-02   3.7928480e-02   3.6598994e-02   2.1976025e-02   1.4742269e-02   1.4633889e-03  -4.3738451e-02  -4.8874212e-02  -4.0995080e-02
   8.3700000e+00   2.8712810e-02   3.7794983e-02   3.6567393e-02   2.2066102e-02   1.4924895e-02   1.5311533e-03  -4.3910738e-02  -4.8910361e-02  -4.1292730e-02
   8.3800000e+00   2.8644433e-02   3.7896032e-02   3.6479036e-02   2.2047792e-02   1.4806491e-02   1.5562363e-03  -4.4142541e-02  -4.9110019e-02  -4.1228862e-02
   8.3900000e+00   2.8618185e-02   3.7979402e-02   3.6512397e-02   2.2549400e-02   1.4970400e-02   1.7085900e-03  -4.4457760e-02  -4.9308227e-02  -4.1334563e-02
   8.4000000e+00   2.8804859e-02   3.8135648e-02   3.6414388e-02   2.2525491e-02   1.5069841e-02   1.7261240e-03  -4.4767414e-02  -4.9361160e-02  -4.1301882e-02
   8.4100000e+00   2.8783063e-02   3.8228695e-02   3.6402033e-02   2.2568831e-02   1.5144822e-02   1.7068517e-03  -4.4916526e-02  -4.9431980e-02  -4.1599426e-02
   8.4200000e+00   2.8988472e-02   3.8235684e-02   3.6592712e-02   2.2749586e-02   1.5221143e-02   1.7031497e-03  -4.5096520e-02  -4.9485223e-02  -4.1824552e-02
   8.4300000e+00   2.9026820e-02   3.8245686e-02   3.6550165e-02   2.2994208e-02   1.5323124e-02   1.6960048e-03  -4.5139630e-02  -4.9670614e-02  -4.1977981e-02
   8.4400000e+00   2.8987467e-02   3.8308780e-02   3.6650539e-02   2.3021704e-02   1.5760737e-02   1.8459838e-03  -4.5119868e-02  -4.9804281e-02  -4.2093264e-02
   8.4500000e+00   2.8959667e-02   3.8431551e-02   3.6768899e-02   2.3124330e-02   1.5859565e-02   1.9652535e-03  -4.5332552e-02  -4.9954633e-02  -4.2187544e-02
   8.4600000e+00   2.9246122e-02   3.8541569e-02   3.6779758e-02   2.3235041e-02   1.6190996e-02   2.3255539e-03  -4.5460962e-02  -5.0180633e-02  -4.2214698e-02
   8.4700000e+00   2.9177474e-02   3.8651135e-02   3.6889489e-02   2.3348271e-02   1.6589431e-02   2.6369393e-03  -4.5632753e-02  -5.0347916e-02  -4.2240692e-02
   8.4800000e+00   2.9106181e-02   3.8543415e-02   3.6963666e-02   2.3262622e-02   1.6769936e-02   2.7365856e-03  -4.5756559e-02  -5.0678412e-02  -4.2415737e-02
   8.4900000e+00   2.9319139e-02   3.8731007e-02   3.7129048e-02   2.3523410e-02   1.6860938e-02   2.8532653e-03  -4.5888371e-02  -5.1115368e-02  -4.2443198e-02
   8.5000000e+00   2.9417480e-02   3.8648261e-02   3.7172384e-02   2.3607489e-02   1.6975241e-02   2.8546834e-03  -4.6133932e-02  -5.1479287e-02  -4.2554539e-02
   8.5100000e+00   2.9290836e-02   3.8536119e-02   3.7448618e-02   2.3788125e-02   1.7147067e-02   2.8882938e-03  -4.6121538e-02  -5.1477828e-02  -4.2674571e-02
   8.5200000e+00   2.9181325e-02   3.8739743e-02   3.7531402e-02   2.3856042e-02   1.7112082e-02   2.7977919e-03  -4.6202779e-02  -5.1540998e-02  -4.2930154e-02
   8.5300000e+00   2.9145388e-02   3.8849878e-02   3.7531619e-02   2.4008542e-02   1.7114678e-02   3.0265812e-03  -4.6259672e-02  -5.1720645e-02  -4.3050489e-02
   8.5400000e+00   2.9245988e-02   3.9137071e-02   3.7441053e-02   2.4246717e-02   1.7495045e-02   3.0867169e-03  -4.6230696e-02  -5.1810457e-02  -4.2782632e-02
   8.5500000e+00   2.9302981e-02   3.9167631e-02   3.7632757e-02   2.4514347e-02   1.7582622e-02   3.1701059e-03  -4.6373481e-02  -5.1893369e-02  -4.2848963e-02
   8.5600000e+00   2.9395090e-02   3.9197095e-02   3.7569897e-02   2.4761058e-02   1.7775371e-02   3.3031767e-03  -4.6440952e-02  -5.2015055e-02  -4.2902196e-02
   8.5700000e+00   2.9341761e-02   3.9271717e-02   3.7672745e-02   2.4905076e-02   1.7791403e-02   3.2475556e-03  -4.6644338e-02  -5.2346781e-02  -4.3057204e-02
   8.5800000e+00   2.9301484e-02   3.9165416e-02   3.7733279e-02   2.5047629e-02   1.7815209e-02   3.3928095e-03  -4.6999799e-02  -5.2573107e-02  -4.3038479e-02
   8.5900000e+00   2.9348860e-02   3.9112749e-02   3.7612065e-02   2.5258979e-02   1.8096327e-02   3.5275408e-03  -4.7163527e-02  -5.2621594e-02  -4.3034198e-02
   8.6000000e+00   2.9192648e-02   3.9029988e-02   3.7462346e-02   2.5338180e-02   1.8328742e-02   3.6501275e-03  -4.7153448e-02  -5.2749088e-02  -4.3203144e-02
   8.6100000e+00   2.9323769e-02   3.9025716e-02   3.7507409e-02   2.5470542e-02   1.8380335e-02   3.6084731e-03  -4.7408386e-02  -5.3048756e-02  -4.3367740e-02
   8.6200000e+00   2.9271499e-02   3.8875332e-02   3.7430919e-02   2.5556063e-02   1.8378951e-02   3.7723762e-03  -4.7284334e-02  -5.3107683e-02  -4.3654699e-02
   8.6300000e+00   2.9207037e-02   3.8844924e-02   3.7761723e-02   2.5689018e-02   1.8570961e-02   3.8526263e-03  -4.7418843e-02  -5.3186542e-02  -4.3705711e-02
   8.6400000e+00   2.9038294e-02   3.8917826e-02   3.7841319e-02   2.6015389e-02   1.8640413e-02   3.8307904e-03  -4.7619540e-02  -5.3234480e-02  -4.4044531e-02
   8.6500000e+00   2.9170505e-02   3.9156441e-02   3.7598674e-02   2.6185000e-02   1.8692118e-02   3.9773989e-03  -4.7729998e-02  -5.3431954e-02  -4.4148193e-02
   8.6600000e+00   2.9277161e-02   3.9262927e-02   3.7557572e-02   2.6172443e-02   1.8817894e-02   3.8138197e-03  -4.7934990e-02  -5.3430801e-02  -4.4167252e-02
   8.6700000e+00   2.9382607e-02   3.9166013e-02   3.7470067e-02   2.6218390e-02   1.8736766e-02   3.9506344e-03  -4.8000466e-02  -5.3465386e-02  -4.4294789e-02
   8.6800000e+00   2.9613739e-02   3.8955738e-02   3.7537759e-02   2.6169435e-02   1.8834462e-02   3.9934811e-03  -4.7950629e-02  -5.3471364e-02  -4.4545590e-02
   8.6900000e+00   2.9644171e-02   3.9079182e-02   3.7525925e-02   2.6515666e-02   1.8920649e-02   4.2219108e-03  -4.8041462e-02  -5.3749729e-02  -4.4513145e-02
   8.7000000e+00   2.9830385e-02   3.9129002e-02   3.7559555e-02   2.6604115e-02   1.9152651e-02   4.4213174e-03  -4.8162636e-02  -5.3805453e-02  -4.4623855e-02
   8.7100000e+00   2.9785624e-02   3.9028172e-02   3.7846940e-02   2.6622391e-02   1.9327084e-02   4.6526390e-03  -4.8370684e-02  -5.3775489e-02  -4.4766828e-02
   8.7200000e+00   2.9682802e-02   3.8919260e-02   3.7821389e-02   2.6360017e-02   1.9576657e-02   4.8715179e-03  -4.8605955e-02  -5.3985196e-02  -4.4962862e-02
   8.7300000e+00   2.9621559e-02   3.8997728e-02   3.7876501e-02   2.6605557e-02   1.9576576e-02   4.9772861e-03  -4.8959269e-02  -5.4124255e-02  -4.5087396e-02
   8.7400000e+00   2.9570204e-02   3.8965405e-02   3.7739411e-02   2.6746924e-02   1.9703242e-02   4.9995889e-03  -4.8913009e-02  -5.4466387e-02  -4.5258547e-02
   8.7500000e+00   2.9580311e-02   3.9018539e-02   3.7708816e-02   2.6654102e-02   1.9527031e-02   4.8388294e-03  -4.8967941e-02  -5.4606684e-02  -4.5246405e-02
   8.7600000e+00   2.9700041e-02   3.9132198e-02   3.7704296e-02   2.6680581e-02   1.9771817e-02   4.7624999e-03  -4.9100917e-02  -5.4795381e-02  -4.5286520e-02
   8.7700000e+00   2.9820779e-02   3.9233130e-02   3.7770682e-02   2.6717988e-02   1.9955583e-02   5.0145955e-03  -4.9133424e-02  -5.4880922e-02  -4.5330834e-02
   8.7800000e+00   3.0028262e-02   3.9284013e-02   3.7559222e-02   2.6876884e-02   1.9884171e-02   5.1105770e-03  -4.9340338e-02  -5.4988921e-02  -4.5522317e-02
   8.7900000e+00   3.0361869e-02   3.9396086e-02   3.7717955e-02   2.6940370e-02   1.9922154e-02   5.2926725e-03  -4.9429590e-02  -5.4847211e-02  -4.5726978e-02
   8.8000000e+00   3.0466259e-02   3.9405497e-02   3.7728701e-02   2.7109258e-02   2.0223927e-02   5.5218580e-03  -4.9625493e-02  -5.4937223e-02  -4.5769141e-02
   8.8100000e+00   3.0500734e-02   3.9485059e-02   3.7729925e-02   2.7305956e-02   2.0343356e-02   5.6762694e-03  -4.9665227e-02  -5.5042611e-02  -4.6079348e-02
   8.8200000e+00   3.0670231e-02   3.9735969e-02   3.7815638e-02   2.7580943e-02   2.0548833e-02   5.6887893e-03  -4.9903424e-02  -5.5133360e-02  -4.6311849e-02
   8.8300000e+00   3.0607189e-02   3.9622901e-02   3.7950484e-02   2.7701615e-02   2.0442437e-02   5.8362595e-03  -4.9922468e-02  -5.5300767e-02  -4.6455952e-02
   8.8400000e+00   3.0687508e-02   3.9386555e-02   3.7977872e-02   2.7841924e-02   2.0538958e-02   5.9718571e-03  -5.0111063e-02  -5.5620631e-02  -4.6642570e-02
   8.8500000e+00   3.0661051e-02   3.9412265e-02   3.8004699e-02   2.7905253e-02   2.0609935e-02   5.9402601e-03  -5.0266724e-02  -5.5525212e-02  -4.6681192e-02
   8.8600000e+00   3.0727217e-02   3.9275474e-02   3.8018543e-02   2.8012339e-02   2.0571898e-02   5.7521708e-03  -5.0526539e-02  -5.5549125e-02  -4.6954158e-02
   8.8700000e+00   3.0778004e-02   3.9436373e-02   3.7908404e-02   2.8313569e-02   2.0781577e-02   5.7739907e-03  -5.0716538e-02  -5.5796142e-02  -4.6900195e-02
   8.8800000e+00   3.0666949e-02   3.9545015e-02   3.8099747e-02   2.8424764e-02   2.0870814e-02   5.7319781e-03  -5.0831438e-02  -5.6017497e-02  -4.6920324e-02
   8.8900000e+00   3.0610829e-02   3.9610255e-02   3.8168275e-02   2.8778303e-02   2.1198709e-02   5.7758777e-03  -5.0960009e-02  -5.6245572e-02  -4.7095675e-02
   8.9000000e+00   3.0768237e-02   3.9719838e-02   3.8272296e-02   2.8766417e-02   2.1184135e-02   5.8568243e-03  -5.1269040e-02  -5.6454904e-02  -4.7011194e-02
   8.9100000e+00   3.0764408e-02   3.9973398e-02   3.8236983e-02   2.8779548e-02   2.1102638e-02   5.7342785e-03  -5.1268249e-02  -5.6503056e-02  -4.7163211e-02
   8.9200000e+00   3.0742416e-02   3.9971133e-02   3.8136924e-02   2.8804668e-02   2.1150412e-02   5.8220955e-03  -5.1292600e-02  -5.6755006e-02  -4.7234877e-02
   8.9300000e+00   3.0828174e-02   3.9909789e-02   3.8069849e-02   2.8782552e-02   2.1172262e-02   6.0510106e-03  -5.1580470e-02  -5.6804599e-02  -4.7335149e-02
   8.9400000e+00   3.1016725e-02   4.0054570e-02   3.8212381e-02   2.8959110e-02   2.1340057e-02   5.8412948e-03  -5.1569789e-02  -5.7059222e-02  -4.7573770e-02
   8.9500000e+00   3.1191589e-02   4.0063096e-02   3.8410482e-02   2.9122348e-02   2.1667902e-02   5.8050490e-03  -5.1591590e-02  -5.7173054e-02  -4.7683770e-02
   8.9600000e+00   3.1123285e-02   4.0122677e-02   3.8588819e-02   2.9112435e-02   2.1680250e-02   5.7187902e-03  -5.1648390e-02  -5.7241694e-02  -4.7762568e-02
   8.9700000e+00   3.1364800e-02   4.0168691e-02   3.8521911e-02   2.9234826e-02   2.1735678e-02   5.7743393e-03  -5.1865670e-02  -5.7368199e-02  -4.7903806e-02
   8.9800000e+00   3.1520976e-02   4.0058290e-02   3.8651054e-02   2.9454740e-02   2.1832451e-02   5.9188661e-03  -5.2037309e-02  -5.7599628e-02  -4.7886056e-02
   8.9900000e+00   3.1457104e-02   4.0098995e-02   3.8670014e-02   2.9436195e-02   2.1669457e-02   5.8594267e-03  -5.2053347e-02  -5.7533591e-02  -4.8079046e-02
   9.0000000e+00   3.1658528e-02   4.0081746e-02   3.8827381e-02   2.9528287e-02   2.1713878e-02   6.0821049e-03  -5.2338874e-02  -5.7541248e-02  -4.8327491e-02
   9.0100000e+00   3.1677838e-02   4.0080024e-02   3.8762908e-02   2.9420653e-02   2.1808402e-02   6.3301010e-03  -5.2215189e-02  -5.7676131e-02  -4.8502646e-02
   9.0200000e+00   3.1864007e-02   4.0197707e-02   3.9004407e-02   2.9469714e-02   2.1919928e-02   6.6343758e-03  -5.2347137e-02  -5.7817136e-02  -4.8598175e-02
   9.0300000e+00   3.1777993e-02   4.0271450e-02   3.9078410e-02   2.9464061e-02   2.2276859e-02   6.6416594e-03  -5.2626959e-02  -5.7959797e-02  -4.8649071e-02
   9.0400000e+00   3.1924758e-02   4.0185105e-02   3.9139994e-02   2.9514530e-02   2.2360618e-02   6.6916022e-03  -5.2865132e-02  -5.8121832e-02  -4.8726245e-02
   9.0500000e+00   3.1862132e-02   4.0454064e-02   3.9139454e-02   2.9473459e-02   2.2619118e-02   6.6575438e-03  -5.2999605e-02  -5.8452579e-02  -4.8990890e-02
   9.0600000e+00   3.1858079e-02   4.0498738e-02   3.9253440e-02   2.9424311e-02   2.2574210e-02   6.6694862e-03  -5.3064402e-02  -5.8388412e-02  -4.9148952e-02
   9.0700000e+00   3.1759444e-02   4.0657930e-02   3.9369647e-02   2.9453514e-02   2.2607069e-02   6.6731644e-03  -5.2976127e-02  -5.8538522e-02  -4.9177915e-02
   9.0800000e+00   3.1872067e-02   4.0757604e-02   3.9438303e-02   2.9377645e-02   2.2721837e-02   6.7523723e-03  -5.3282895e-02  -5.8726667e-02  -4.9079773e-02
   9.0900000e+00   3.1879777e-02   4.0802545e-02   3.9650522e-02   2.9479906e-02   2.3091549e-02   6.7005967e-03  -5.3551753e-02  -5.8774626e-02  -4.9210605e-02
   9.1000000e+00   3.2066773e-02   4.0863214e-02   3.9711941e-02   2.9386359e-02   2.3326212e-02   6.6890090e-03  -5.3911475e-02  -5.8973587e-02  -4.9417752e-02
   9.1100000e+00   3.2282555e-02   4.1048092e-02   3.9923283e-02   2.9581682e-02   2.3287197e-02   6.8459105e-03  -5.4210764e-02  -5.9008239e-02  -4.9555013e-02
   9.1200000e+00   3.2293828e-02   4.1165528e-02   4.0179822e-02   2.9780971e-02   2.3496873e-02   6.8271292e-03  -5.4415924e-02  -5.9085117e-02  -4.9571381e-02
   9.1300000e+00   3.2249437e-02   4.1135495e-02   4.0145493e-02   2.9864673e-02   2.3544168e-02   7.1592727e-03  -5.4363714e-02  -5.9018407e-02  -4.9501929e-02
   9.1400000e+00   3.2194767e-02   4.1193663e-02   4.0102600e-02   2.9895773e-02   2.3557205e-02   7.2313313e-03  -5.4404392e-02  -5.8999098e-02  -4.9431701e-02
   9.1500000e+00   3.2070232e-02   4.0950439e-02   4.0120395e-02   2.9783011e-02   2.3567148e-02   7.2163184e-03  -5.4254023e-02  -5.9030526e-02  -4.9654612e-02
   9.1600000e+00   3.2068151e-02   4.1266433e-02   4.0243135e-02   2.9667854e-02   2.3319546e-02   7.4109294e-03  -5.4330627e-02  -5.9115875e-02  -4.9855752e-02
   9.1700000e+00   3.2131200e-02   4.1200808e-02   4.0124170e-02   2.9509500e-02   2.3384117e-02   7.4141377e-03  -5.4397822e-02  -5.9258256e-02  -4.9908317e-02
   9.1800000e+00   3.2163935e-02   4.1318875e-02   4.0211392e-02   2.9465646e-02   2.3334295e-02   7.2775376e-03  -5.4363833e-02  -5.9449376e-02  -4.9837690e-02
   9.1900000e+00   3.2006008e-02   4.1412334e-02   4.0125654e-02   2.9585050e-02   2.3205790e-02   7.3535241e-03  -5.4367494e-02  -5.9329674e-02  -4.9728687e-02
   9.2000000e+00   3.2277576e-02   4.1474775e-02   4.0322842e-02   2.9420232e-02   2.3435436e-02   7.6132529e-03  -5.4550450e-02  -5.9348695e-02  -5.0052062e-02
   9.2100000e+00   3.2222060e-02   4.1510257e-02   4.0638534e-02   2.9627401e-02   2.3568430e-02   7.5886017e-03  -5.4463347e-02  -5.9642749e-02  -5.0128636e-02
   9.2200000e+00   3.2330631e-02   4.1622123e-02   4.0577329e-02   2.9555917e-02   2.3690694e-02   7.6380839e-03  -5.4721125e-02  -5.9931955e-02  -5.0243491e-02
   9.2300000e+00   3.2431769e-02   4.1662420e-02   4.0582493e-02   2.9520272e-02   2.3428224e-02   7.6441889e-03  -5.4889977e-02  -5.9967923e-02  -5.0410276e-02
   9.2400000e+00   3.2405221e-02   4.1547905e-02   4.0648043e-02   2.9391703e-02   2.3469688e-02   7.8319660e-03  -5.5002404e-02  -6.0145267e-02  -5.0738095e-02
   9.2500000e+00   3.2499450e-02   4.1775038e-02   4.0616635e-02   2.9416735e-02   2.3590887e-02   7.9429118e-03  -5.5001512e-02  -6.0211636e-02  -5.1029188e-02
   9.2600000e+00   3.2669174e-02   4.1853636e-02   4.0724040e-02   2.9504710e-02   2.3576780e-02   7.9085717e-03  -5.5069324e-02  -6.0298158e-02  -5.1202887e-02
   9.2700000e+00   3.2746911e-02   4.2086596e-02   4.1020589e-02   2.9648270e-02   2.3606537e-02   8.0246401e-03  -5.5068193e-02  -6.0382163e-02  -5.1283015e-02
   9.2800000e+00   3.2733101e-02   4.2177333e-02   4.1017921e-02   2.9820514e-02   2.3689557e-02   8.0664390e-03  -5.5357359e-02  -6.0460457e-02  -5.1425844e-02
   9.2900000e+00   3.2841766e-02   4.2281471e-02   4.1196895e-02   2.9869555e-02   2.3862799e-02   8.1345809e-03  -5.5265459e-02  -6.0555592e-02  -5.1430050e-02
   9.3000000e+00   3.2880914e-02   4.2461088e-02   4.1268314e-02   2.9727652e-02   2.3803675e-02   7.9770852e-03  -5.5326596e-02  -6.0712934e-02  -5.1424236e-02
   9.3100000e+00   3.2678061e-02   4.2541593e-02   4.1142696e-02   2.9730316e-02   2.3723600e-02   7.9362182e-03  -5.5246034e-02  -6.0804007e-02  -5.1501113e-02
   9.3200000e+00   3.2788765e-02   4.2574769e-02   4.1339981e-02   2.9668823e-02   2.3706352e-02   8.0836273e-03  -5.5207529e-02  -6.0933540e-02  -5.1742398e-02
   9.3300000e+00   3.3066122e-02   4.2567094e-02   4.1559336e-02   2.9750981e-02   2.3717702e-02   8.1955782e-03  -5.5388302e-02  -6.0969237e-02  -5.1813864e-02
   9.3400000e+00   3.3146764e-02   4.2658397e-02   4.1564821e-02   3.0060244e-02   2.3645093e-02   8.2418926e-03  -5.5428295e-02  -6.1168531e-02  -5.2074679e-02
   9.3500000e+00   3.3266125e-02   4.2640498e-02   4.1674382e-02   3.0122919e-02   2.3841728e-02   8.3007909e-03  -5.5596091e-02  -6.1178664e-02  -5.2150217e-02
   9.3600000e+00   3.3243056e-02   4.2632367e-02   4.1882544e-02   3.0204311e-02   2.3758594e-02   8.3390434e-03  -5.5737686e-02  -6.1188971e-02  -5.2348499e-02
   9.3700000e+00   3.3285379e-02   4.2790452e-02   4.1976586e-02   3.0286043e-02   2.3694485e-02   8.2498241e-03  -5.5740258e-02  -6.1383156e-02  -5.2550358e-02
   9.3800000e+00   3.3264242e-02   4.2938730e-02   4.2225298e-02   3.0384201e-02   2.3510513e-02   8.3527278e-03  -5.5886675e-02  -6.1402690e-02  -5.2799023e-02
   9.3900000e+00   3.3372466e-02   4.2880960e-02   4.2324563e-02   3.0564085e-02   2.3607166e-02   8.3873179e-03  -5.5962105e-02  -6.1693274e-02  -5.2884252e-02
   9.4000000e+00   3.3439756e-02   4.2905932e-02   4.2190012e-02   3.0627691e-02   2.3502002e-02   8.4994134e-03  -5.6053880e-02  -6.1829036e-02  -5.2756814e-02
   9.4100000e+00   3.3505550e-02   4.2801947e-02   4.2338158e-02   3.0701806e-02   2.3525729e-02   8.5374590e-03  -5.5925599e-02  -6.1910935e-02  -5.3078315e-02
   9.4200000e+00   3.3569857e-02   4.2839541e-02   4.2482378e-02   3.0585419e-02   2.3838505e-02   8.6801965e-03  -5.6003647e-02  -6.1911029e-02  -5.3301129e-02
   9.4300000e+00   3.3579880e-02   4.2903173e-02   4.2488543e-02   3.0462390e-02   2.3882637e-02   8.6862533e-03  -5.5936561e-02  -6.2061118e-02  -5.3505042e-02
   9.4400000e+00   3.3465094e-02   4.2966449e-02   4.2601195e-02   3.0513508e-02   2.3974159e-02   8.6856453e-03  -5.6028859e-02  -6.2418993e-02  -5.3473385e-02
   9.4500000e+00   3.3425264e-02   4.3202852e-02   4.2612403e-02   3.0464801e-02   2.4143476e-02   8.6181172e-03  -5.6347516e-02  -6.2579108e-02  -5.3559792e-02
   9.4600000e+00   3.3530841e-02   4.3346341e-02   4.2700999e-02   3.0619921e-02   2.4202416e-02   8.6165893e-03  -5.6599624e-02  -6.2679177e-02  -5.3686038e-02
   9.4700000e+00   3.3419719e-02   4.3474568e-02   4.2795635e-02   3.0630109e-02   2.4299029e-02   8.6866872e-03  -5.6607107e-02  -6.3015972e-02  -5.3878431e-02
   9.4800000e+00   3.3584150e-02   4.3494012e-02   4.2799470e-02   3.0587873e-02   2.4254085e-02   8.5664829e-03  -5.6809257e-02  -6.3033714e-02  -5.3835762e-02
   9.4900000e+00   3.3629254e-02   4.3441405e-02   4.2814544e-02   3.0559012e-02   2.4233971e-02   8.3870863e-03  -5.6642212e-02  -6.3008285e-02  -5.3839285e-02
   9.5000000e+00   3.3671034e-02   4.3540192e-02   4.3102000e-02   3.0449813e-02   2.4399611e-02   8.3834088e-03  -5.6719956e-02  -6.3121254e-02  -5.3943956e-02
   9.5100000e+00   3.3902716e-02   4.3627444e-02   4.3277302e-02   3.0566938e-02   2.4577826e-02   8.2598982e-03  -5.6769190e-02  -6.3274324e-02  -5.3994577e-02
   9.5200000e+00   3.3974375e-02   4.3809657e-02   4.3356379e-02   3.0636718e-02   2.4652092e-02   8.3230089e-03  -5.6999400e-02  -6.3241844e-02  -5.3960703e-02
   9.5300000e+00   3.4019308e-02   4.3885929e-02   4.3501987e-02   3.0700832e-02   2.4716469e-02   8.3775358e-03  -5.6766122e-02  -6.3172542e-02  -5.4128318e-02
   9.5400000e+00   3.3978433e-02   4.3920947e-02   4.3502614e-02   3.0679375e-02   2.4564548e-02   8.2904857e-03  -5.7163377e-02  -6.3427174e-02  -5.4301160e-02
   9.5500000e+00   3.4054597e-02   4.4042871e-02   4.3644800e-02   3.0550747e-02   2.4487074e-02   8.2599110e-03  -5.7125600e-02  -6.3381475e-02  -5.4513151e-02
   9.5600000e+00   3.4198408e-02   4.4108483e-02   4.3699921e-02   3.0301905e-02   2.4579444e-02   8.1684654e-03  -5.7325391e-02  -6.3375128e-02  -5.4693468e-02
   9.5700000e+00   3.4495500e-02   4.4233408e-02   4.3679471e-02   3.0272659e-02   2.4566774e-02   8.0158971e-03  -5.7397137e-02  -6.3447819e-02  -5.4742977e-02
   9.5800000e+00   3.4713252e-02   4.4288932e-02   4.3900143e-02   3.0435178e-02   2.4680940e-02   7.9197742e-03  -5.7509329e-02  -6.3698349e-02  -5.4694366e-02
   9.5900000e+00   3.4711217e-02   4.4362120e-02   4.4025409e-02   3.0449500e-02   2.4674534e-02   8.0338004e-03  -5.7630563e-02  -6.3667883e-02  -5.4609429e-02
   9.6000000e+00   3.4582605e-02   4.4481322e-02   4.4179821e-02   3.0495974e-02   2.4605367e-02   8.1300245e-03  -5.7773693e-02  -6.3838432e-02  -5.4854918e-02
   9.6100000e+00   3.4700572e-02   4.4544043e-02   4.4103773e-02   3.0528367e-02   2.4871457e-02   8.1064309e-03  -5.7780377e-02  -6.4008364e-02  -5.4984212e-02
   9.6200000e+00   3.4803858e-02   4.4738629e-02   4.4171226e-02   3.0459112e-02   2.4888154e-02   8.0252802e-03  -5.8044568e-02  -6.4204496e-02  -5.5080954e-02
   9.6300000e+00   3.4798046e-02   4.4666877e-02   4.4205966e-02   3.0403707e-02   2.4817387e-02   7.9540104e-03  -5.8045294e-02  -6.4468193e-02  -5.5109990e-02
   9.6400000e+00   3.4974211e-02   4.4752457e-02   4.4108495e-02   3.0309210e-02   2.4874548e-02   7.8635453e-03  -5.8314430e-02  -6.4495021e-02  -5.5551113e-02
   9.6500000e+00   3.4967203e-02   4.4746632e-02   4.4308541e-02   3.0315203e-02   2.4692925e-02   8.0034416e-03  -5.8347851e-02  -6.4501578e-02  -5.5448375e-02
   9.6600000e+00   3.5065580e-02   4.4706005e-02   4.4432409e-02   3.0253726e-02   2.4775733e-02   7.8822811e-03  -5.8390464e-02  -6.4353186e-02  -5.5600255e-02
   9.6700000e+00   3.5110363e-02   4.4578665e-02   4.4521641e-02   3.0265148e-02   2.4716037e-02   7.9829874e-03  -5.8298349e-02  -6.4409862e-02  -5.5639992e-02
   9.6800000e+00   3.5262128e-02   4.4710376e-02   4.4472339e-02   3.0284573e-02   2.4637901e-02   7.9862510e-03  -5.8403290e-02  -6.4448939e-02  -5.5721530e-02
   9.6900000e+00   3.5443287e-02   4.4792247e-02   4.4605908e-02   3.0501395e-02   2.4859317e-02   7.8340580e-03  -5.8340540e-02  -6.4438748e-02  -5.5880338e-02
   9.7000000e+00   3.5540455e-02   4.4786079e-02   4.4754244e-02   3.0449943e-02   2.4705059e-02   8.0636674e-03  -5.8509997e-02  -6.4499090e-02  -5.5881282e-02
   9.7100000e+00   3.5590079e-02   4.4723859e-02   4.4872308e-02   3.0379198e-02   2.4526107e-02   8.1597999e-03  -5.8601993e-02  -6.4510959e-02  -5.6009151e-02
   9.7200000e+00   3.5688063e-02   4.4677762e-02   4.4803001e-02   3.0260329e-02   2.4501963e-02   8.1452643e-03  -5.8787676e-02  -6.4556338e-02  -5.6132158e-02
   9.7300000e+00   3.5722310e-02   4.4747323e-02   4.4921298e-02   3.0175723e-02   2.4568804e-02   8.3141085e-03  -5.8858857e-02  -6.4580682e-02  -5.6163233e-02
   9.7400000e+00   3.5808801e-02   4.4958219e-02   4.5146740e-02   3.0319057e-02   2.4595726e-02   8.3943592e-03  -5.8810535e-02  -6.4583884e-02  -5.6196668e-02
   9.7500000e+00   3.5873886e-02   4.5144846e-02   4.5214791e-02   3.0455969e-02   2.4636947e-02   8.5079726e-03  -5.8986305e-02  -6.4553137e-02  -5.6203035e-02
   9.7600000e+00   3.5980522e-02   4.5137683e-02   4.5254812e-02   3.0423288e-02   2.4633436e-02   8.6735705e-03  -5.8827036e-02  -6.4820383e-02  -5.6085660e-02
   9.7700000e+00   3.6237832e-02   4.5407658e-02   4.5211529e-02   3.0290112e-02   2.4654486e-02   8.8338096e-03  -5.8919085e-02  -6.4899043e-02  -5.6073798e-02
   9.7800000e+00   3.6219982e-02   4.5415638e-02   4.5180841e-02   3.0285646e-02   2.4766279e-02   8.5320417e-03  -5.8924060e-02  -6.5151890e-02  -5.6092954e-02
   9.7900000e+00   3.6057363e-02   4.5404029e-02   4.5203420e-02   3.0130319e-02   2.4500795e-02   8.6871219e-03  -5.8918736e-02  -6.5319959e-02  -5.6138921e-02
   9.8000000e+00   3.6292302e-02   4.5466300e-02   4.5067254e-02   3.0150181e-02   2.4487803e-02   8.5475240e-03  -5.8922188e-02  -6.5483611e-02  -5.6160359e-02
   9.8100000e+00   3.6320570e-02   4.5559178e-02   4.5155334e-02   3.0270183e-02   2.4343288e-02   8.5068015e-03  -5.8908744e-02  -6.5590045e-02  -5.6271674e-02
   9.8200000e+00   3.6424708e-02   4.5514585e-02   4.5129480e-02   3.0155074e-02   2.4387345e-02   8.5802491e-03  -5.8881007e-02  -6.5823997e-02  -5.6403086e-02
   9.8300000e+00   3.6616602e-02   4.5488805e-02   4.5001321e-02   3.0223186e-02   2.4395475e-02   8.4248992e-03  -5.8814561e-02  -6.5899384e-02  -5.6345387e-02
   9.8400000e+00   3.6626612e-02   4.5505177e-02   4.5015363e-02   3.0289474e-02   2.4419899e-02   8.3793904e-03  -5.8946805e-02  -6.6119513e-02  -5.6393949e-02
   9.8500000e+00   3.6784857e-02   4.5703059e-02   4.5166694e-02   3.0067377e-02   2.4582759e-02   8.5610978e-03  -5.8941958e-02  -6.6045091e-02  -5.6458295e-02
   9.8600000e+00   3.6849236e-02   4.6020674e-02   4.5347571e-02   2.9909461e-02   2.4462084e-02   8.4357581e-03  -5.8901103e-02  -6.6294300e-02  -5.6575732e-02
   9.8700000e+00   3.6860788e-02   4.6193856e-02   4.5361436e-02   3.0108758e-02   2.4464754e-02   8.4002166e-03  -5.9040113e-02  -6.6365326e-02  -5.6736521e-02
   9.8800000e+00   3.7064591e-02   4.6139267e-02   4.5447982e-02   3.0224301e-02   2.4679509e-02   8.3435886e-03  -5.9178809e-02  -6.6331839e-02  -5.6849055e-02
   9.8900000e+00   3.7439590e-02   4.6317620e-02   4.5577831e-02   3.0400772e-02   2.4749530e-02   8.3244096e-03  -5.9254456e-02  -6.6437906e-02  -5.6932053e-02
   9.9000000e+00   3.7415466e-02   4.6581064e-02   4.5617513e-02   3.0247390e-02   2.4877384e-02   8.5318986e-03  -5.9129482e-02  -6.6401470e-02  -5.6961614e-02
   9.9100000e+00   3.7359654e-02   4.6654809e-02   4.5587405e-02   3.0497988e-02   2.4682326e-02   8.4905922e-03  -5.9201023e-02  -6.6677991e-02  -5.7089262e-02
   9.9200000e+00   3.7529567e-02   4.6551817e-02   4.5737745e-02   3.0642502e-02   2.4493209e-02   8.4823772e-03  -5.9403940e-02  -6.6605735e-02  -5.7278807e-02
   9.9300000e+00   3.7593132e-02   4.6704570e-02   4.5860230e-02   3.0680491e-02   2.4494640e-02   8.5406332e-03  -5.9507708e-02  -6.6628865e-02  -5.7551022e-02
   9.9400000e+00   3.7404417e-02   4.6755407e-02   4.6135677e-02   3.0561657e-02   2.4638933e-02   8.5451333e-03  -5.9395053e-02  -6.6659905e-02  -5.7662678e-02
   9.9500000e+00   3.7226955e-02   4.6849227e-02   4.6436672e-02   3.0344497e-02   2.4827953e-02   8.5549952e-03  -5.9407594e-02  -6.6773204e-02  -5.7854940e-02
   9.9600000e+00   3.7295530e-02   4.6813976e-02   4.6297939e-02   3.0327960e-02   2.4867591e-02   8.6505110e-03  -5.9513265e-02  -6.6766321e-02  -5.7949449e-02
   9.9700000e+00   3.7392723e-02   4.6877066e-02   4.6481352e-02   3.0410231e-02   2.4840715e-02   8.5334903e-03  -5.9641429e-02  -6.7026142e-02  -5.8073023e-02
   9.9800000e+00   3.7623882e-02   4.6874255e-02   4.6539522e-02   3.0362146e-02   2.4752739e-02   8.6325119e-03  -5.9696067e-02  -6.7029649e-02  -5.8189496e-02
   9.9900000e+00   3.7731140e-02   4.6848075e-02   4.6657939e-02   3.0234335e-02   2.4779875e-02   8.7233051e-03  -5.9646209e-02  -6.7127854e-02  -5.8091761e-02
   1.0000000e+01   3.7849459e-02   4.6724784e-02   4.6891460e-02   3.0241324e-02   2.4813864e-02   8.8341829e-03  -5.9815887e-02  -6.7097259e-02  -5.8152704e-02


==> data/case_study2_real.dat <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.0000000e-02  -1.9802825e-02   8.4007199e-03   9.9790273e-01
   2.0000000e-02  -3.9214300e-02   1.6772776e-02   9.9561381e-01
   3.0000000e-02  -5.8238912e-02   2.5115152e-02   9.9313764e-01
   4.0000000e-02  -7.6881136e-02   3.3426851e-02   9.9047860e-01
   5.0000000e-02  -9.5145431e-02   4.1706888e-02   9.8764109e-01
   6.0000000e-02  -1.1303624e-01   4.9954290e-02   9.8462947e-01
   7.0000000e-02  -1.3055799e-01   5.8168099e-02   9.8144811e-01
   8.0000000e-02  -1.4771510e-01   6.6347363e-02   9.7810137e-01
   9.0000000e-02  -1.6451184e-01   7.4490844e-02   9.7459357e-01
   1.0000000e-01  -1.8095258e-01   8.2597531e-02   9.7092906e-01
   1.1000000e-01  -1.9704176e-01   9.0666620e-02   9.6711213e-01
   1.2000000e-01  -2.1278378e-01   9.8697308e-02   9.6314701e-01
   1.3000000e-01  -2.2818302e-01   1.0668880e-01   9.5903787e-01
   1.4000000e-01  -2.4324383e-01   1.1464029e-01   9.5478883e-01
   1.5000000e-01  -2.5797054e-01   1.2255100e-01   9.5040394e-01
   1.6000000e-01  -2.7236745e-01   1.3042014e-01   9.4588719e-01
   1.7000000e-01  -2.8643884e-01   1.3824691e-01   9.4124251e-01
   1.8000000e-01  -3.0018894e-01   1.4603055e-01   9.3647378e-01
   1.9000000e-01  -3.1362199e-01   1.5377027e-01   9.3158481e-01
   2.0000000e-01  -3.2674217e-01   1.6146529e-01   9.2657934e-01
   2.1000000e-01  -3.3955366e-01   1.6911485e-01   9.2146107e-01
   2.2000000e-01  -3.5206061e-01   1.7671817e-01   9.1623364e-01
   2.3000000e-01  -3.6426711e-01   1.8427450e-01   9.1090060e-01
   2.4000000e-01  -3.7617728e-01   1.9178307e-01   9.0546547e-01
   2.5000000e-01  -3.8779516e-01   1.9924311e-01   8.9993170e-01
   2.6000000e-01  -3.9912481e-01   2.0665389e-01   8.9430268e-01
   2.7000000e-01  -4.1017022e-01   2.1401465e-01   8.8858174e-01
   2.8000000e-01  -4.2093539e-01   2.2132463e-01   8.8277214e-01
   2.9000000e-01  -4.3142427e-01   2.2858309e-01   8.7687710e-01
   3.0000000e-01  -4.4164080e-01   2.3578930e-01   8.7089977e-01
   3.1000000e-01  -4.5158888e-01   2.4294252e-01   8.6484322e-01
   3.2000000e-01  -4.6127239e-01   2.5004200e-01   8.5871049e-01
   3.3000000e-01  -4.7069520e-01   2.5708702e-01   8.5250455e-01
   3.4000000e-01  -4.7986111e-01   2.6407686e-01   8.4622830e-01
   3.5000000e-01  -4.8877395e-01   2.7101078e-01   8.3988459e-01
   3.6000000e-01  -4.9743747e-01   2.7788807e-01   8.3347621e-01
   3.7000000e-01  -5.0585543e-01   2.8470801e-01   8.2700588e-01
   3.8000000e-01  -5.1403156e-01   2.9146989e-01   8.2047627e-01
   3.9000000e-01  -5.2196955e-01   2.9817298e-01   8.1388998e-01
   4.0000000e-01  -5.2967341e-01   3.0481653e-01   8.0725017e-01
   4.1000000e-01  -5.3714747e-01   3.1139981e-01   8.0056049e-01
   4.2000000e-01  -5.4439511e-01   3.1792241e-01   7.9382291e-01
   4.3000000e-01  -5.5141964e-01   3.2438392e-01   7.8703931e-01
   4.4000000e-01  -5.5822434e-01   3.3078394e-01   7.8021153e-01
   4.5000000e-01  -5.6481246e-01   3.3712208e-01   7.7334141e-01
   4.6000000e-01  -5.7118723e-01   3.4339795e-01   7.6643076e-01
   4.7000000e-01  -5.7735183e-01   3.4961117e-01   7.5948137e-01
   4.8000000e-01  -5.8330943e-01   3.5576136e-01   7.5249502e-01
   4.9000000e-01  -5.8906316e-01   3.6184815e-01   7.4547346e-01
   5.0000000e-01  -5.9461614e-01   3.6787118e-01   7.3841841e-01
   5.1000000e-01  -5.9997143e-01   3.7383008e-01   7.3133160e-01
   5.2000000e-01  -6.0513209e-01   3.7972450e-01   7.2421471e-01
   5.3000000e-01  -6.1010114e-01   3.8555408e-01   7.1706942e-01
   5.4000000e-01  -6.1488156e-01   3.9131849e-01   7.0989737e-01
   5.5000000e-01  -6.1947631e-01   3.9701737e-01   7.0270019e-01
   5.6000000e-01  -6.2388834e-01   4.0265041e-01   6.9547950e-01
   5.7000000e-01  -6.2812053e-01   4.0821726e-01   6.8823688e-01
   5.8000000e-01  -6.3217577e-01   4.1371762e-01   6.8097391e-01
   5.9000000e-01  -6.3605690e-01   4.1915114e-01   6.7369213e-01
   6.0000000e-01  -6.3976673e-01   4.2451754e-01   6.6639307e-01
   6.1000000e-01  -6.4330806e-01   4.2981649e-01   6.5907825e-01
   6.2000000e-01  -6.4668363e-01   4.3504769e-01   6.5174915e-01
   6.3000000e-01  -6.4989618e-01   4.4021085e-01   6.4440724e-01
   6.4000000e-01  -6.5294841e-01   4.4530568e-01   6.3705397e-01
   6.5000000e-01  -6.5584299e-01   4.5033189e-01   6.2969077e-01
   6.6000000e-01  -6.5858256e-01   4.5528920e-01   6.2231904e-01
   6.7000000e-01  -6.6116972e-01   4.6017733e-01   6.1494017e-01
   6.8000000e-01  -6.6360707e-01   4.6499602e-01   6.0755553e-01
   6.9000000e-01  -6.6589717e-01   4.6974499e-01   6.0016647e-01
   7.0000000e-01  -6.6804252e-01   4.7442400e-01   5.9277432e-01
   7.1000000e-01  -6.7004564e-01   4.7903278e-01   5.8538037e-01
   7.2000000e-01  -6.7190899e-01   4.8357109e-01   5.7798593e-01
   7.3000000e-01  -6.7363500e-01   4.8803868e-01   5.7059224e-01
   7.4000000e-01  -6.7522609e-01   4.9243532e-01   5.6320057e-01
   7.5000000e-01  -6.7668463e-01   4.9676077e-01   5.5581213e-01
   7.6000000e-01  -6.7801298e-01   5.0101481e-01   5.4842813e-01
   7.7000000e-01  -6.7921346e-01   5.0519721e-01   5.4104976e-01
   7.8000000e-01  -6.8028837e-01   5.0930776e-01   5.3367818e-01
   7.9000000e-01  -6.8123995e-01   5.1334625e-01   5.2631453e-01
   8.0000000e-01  -6.8207046e-01   5.1731247e-01   5.1895995e-01
   8.1000000e-01  -6.8278210e-01   5.2120622e-01   5.1161553e-01
   8.2000000e-01  -6.8337704e-01   5.2502730e-01   5.0428236e-01
   8.3000000e-01  -6.8385743e-01   5.2877553e-01   4.9696151e-01
   8.4000000e-01  -6.8422540e-01   5.3245071e-01   4.8965401e-01
   8.5000000e-01  -6.8448317e-01   5.3605285e-01   4.8236078e-01
   8.6000000e-01  -6.8463293e-01   5.3958229e-01   4.7508236e-01
   8.7000000e-01  -6.8467636e-01   5.4303920e-01   4.6781929e-01
   8.8000000e-01  -6.8461509e-01   5.4642374e-01   4.6057212e-01
   8.9000000e-01  -6.8445078e-01   5.4973607e-01   4.5334139e-01
   9.0000000e-01  -6.8418506e-01   5.5297638e-01   4.4612764e-01
   9.1000000e-01  -6.8381953e-01   5.5614483e-01   4.3893142e-01
   9.2000000e-01  -6.8335580e-01   5.5924161e-01   4.3175327e-01
   9.3000000e-01  -6.8279545e-01   5.6226690e-01   4.2459374e-01
   9.4000000e-01  -6.8214008e-01   5.6522090e-01   4.1745335e-01
   9.5000000e-01  -6.8139123e-01   5.6810379e-01   4.1033267e-01
   9.6000000e-01  -6.8055047e-01   5.7091578e-01   4.0323222e-01
   9.7000000e-01  -6.7961934e-01   5.7365706e-01   3.9615255e-01
   9.8000000e-01  -6.7859935e-01   5.7632786e-01   3.8909420e-01
   9.9000000e-01  -6.7749203e-01   5.7892837e-01   3.8205770e-01
   1.0000000e+00  -6.7629887e-01   5.8145881e-01   3.7504359e-01
   1.0100000e+00  -6.7502137e-01   5.8391942e-01   3.6805242e-01
   1.0200000e+00  -6.7366101e-01   5.8631040e-01   3.6108471e-01
   1.0300000e+00  -6.7221924e-01   5.8863199e-01   3.5414102e-01
   1.0400000e+00  -6.7069752e-01   5.9088443e-01   3.4722186e-01
   1.0500000e+00  -6.6909728e-01   5.9306796e-01   3.4032778e-01
   1.0600000e+00  -6.6741996e-01   5.9518281e-01   3.3345931e-01
   1.0700000e+00  -6.6566697e-01   5.9722923e-01   3.2661700e-01
   1.0800000e+00  -6.6383971e-01   5.9920749e-01   3.1980136e-01
   1.0900000e+00  -6.6193957e-01   6.0111782e-01   3.1301293e-01
   1.1000000e+00  -6.5996792e-01   6.0296051e-01   3.0625226e-01
   1.1100000e+00  -6.5792614e-01   6.0473580e-01   2.9951986e-01
   1.1200000e+00  -6.5581556e-01   6.0644397e-01   2.9281628e-01
   1.1300000e+00  -6.5363752e-01   6.0808529e-01   2.8614204e-01
   1.1400000e+00  -6.5139337e-01   6.0966005e-01   2.7949767e-01
   1.1500000e+00  -6.4908440e-01   6.1116853e-01   2.7288370e-01
   1.1600000e+00  -6.4671192e-01   6.1261101e-01   2.6630067e-01
   1.1700000e+00  -6.4427721e-01   6.1398778e-01   2.5974910e-01
   1.1800000e+00  -6.4178156e-01   6.1529915e-01   2.5322951e-01
   1.1900000e+00  -6.3922622e-01   6.1654541e-01   2.4674245e-01
   1.2000000e+00  -6.3661245e-01   6.1772687e-01   2.4028843e-01
   1.2100000e+00  -6.3394149e-01   6.1884384e-01   2.3386798e-01
   1.2200000e+00  -6.3121455e-01   6.1989663e-01   2.2748163e-01
   1.2300000e+00  -6.2843286e-01   6.2088556e-01   2.2112990e-01
   1.2400000e+00  -6.2559760e-01   6.2181096e-01   2.1481332e-01
   1.2500000e+00  -6.2270998e-01   6.2267316e-01   2.0853241e-01
   1.2600000e+00  -6.1977117e-01   6.2347247e-01   2.0228770e-01
   1.2700000e+00  -6.1678232e-01   6.2420925e-01   1.9607970e-01
   1.2800000e+00  -6.1374459e-01   6.2488384e-01   1.8990895e-01
   1.2900000e+00  -6.1065912e-01   6.2549657e-01   1.8377597e-01
   1.3000000e+00  -6.0752703e-01   6.2604780e-01   1.7768127e-01
   1.3100000e+00  -6.0434943e-01   6.2653788e-01   1.7162537e-01
   1.3200000e+00  -6.0112742e-01   6.2696718e-01   1.6560881e-01
   1.3300000e+00  -5.9786210e-01   6.2733605e-01   1.5963209e-01
   1.3400000e+00  -5.9455453e-01   6.2764486e-01   1.5369574e-01
   1.3500000e+00  -5.9120577e-01   6.2789399e-01   1.4780027e-01
   1.3600000e+00  -5.8781688e-01   6.2808380e-01   1.4194621e-01
   1.3700000e+00  -5.8438890e-01   6.2821470e-01   1.3613406e-01
   1.3800000e+00  -5.8092284e-01   6.2828705e-01   1.3036434e-01
   1.3900000e+00  -5.7741941e-01   6.2830147e-01   1.2463646e-01
   1.4000000e+00  -5.7387940e-01   6.2825861e-01   1.1895010e-01
   1.4100000e+00  -5.7030371e-01   6.2815904e-01   1.1330549e-01
   1.4200000e+00  -5.6669324e-01   6.2800335e-01   1.0770283e-01
   1.4300000e+00  -5.6304891e-01   6.2779211e-01   1.0214234e-01
   1.4400000e+00  -5.5937159e-01   6.2752589e-01   9.6624225e-02
   1.4500000e+00  -5.5566217e-01   6.2720528e-01   9.1148678e-02
   1.4600000e+00  -5.5192154e-01   6.2683084e-01   8.5715900e-02
   1.4700000e+00  -5.4815057e-01   6.2640313e-01   8.0326084e-02
   1.4800000e+00  -5.4435012e-01   6.2592274e-01   7.4979420e-02
   1.4900000e+00  -5.4052107e-01   6.2539023e-01   6.9676094e-02
   1.5000000e+00  -5.3666426e-01   6.2480616e-01   6.4416288e-02
   1.5100000e+00  -5.3278055e-01   6.2417110e-01   5.9200181e-02
   1.5200000e+00  -5.2887077e-01   6.2348561e-01   5.4027945e-02
   1.5300000e+00  -5.2493577e-01   6.2275026e-01   4.8899753e-02
   1.5400000e+00  -5.2097638e-01   6.2196560e-01   4.3815771e-02
   1.5500000e+00  -5.1699342e-01   6.2113219e-01   3.8776161e-02
   1.5600000e+00  -5.1298771e-01   6.2025059e-01   3.3781083e-02
   1.5700000e+00  -5.0896007e-01   6.1932136e-01   2.8830691e-02
   1.5800000e+00  -5.0491130e-01   6.1834505e-01   2.3925138e-02
   1.5900000e+00  -5.0084221e-01   6.1732222e-01   1.9064571e-02
   1.6000000e+00  -4.9675359e-01   6.1625341e-01   1.4249134e-02
   1.6100000e+00  -4.9264622e-01   6.1513917e-01   9.4789657e-03
   1.6200000e+00  -4.8852089e-01   6.1398006e-01   4.7542034e-03
   1.6300000e+00  -4.8437839e-01   6.1277663e-01   7.4978972e-05
   1.6400000e+00  -4.8021947e-01   6.1152941e-01  -4.5585791e-03
   1.6500000e+00  -4.7604490e-01   6.1023895e-01  -9.1463461e-03
   1.6600000e+00  -4.7185544e-01   6.0890580e-01  -1.3688201e-02
   1.6700000e+00  -4.6765185e-01   6.0753049e-01  -1.8184028e-02
   1.6800000e+00  -4.6343486e-01   6.0611357e-01  -2.2633713e-02
   1.6900000e+00  -4.5920523e-01   6.0465557e-01  -2.7037146e-02
   1.7000000e+00  -4.5496367e-01   6.0315704e-01  -3.1394223e-02
   1.7100000e+00  -4.5071093e-01   6.0161850e-01  -3.5704841e-02
   1.7200000e+00  -4.4644773e-01   6.0004050e-01  -3.9968903e-02
   1.7300000e+00  -4.4217477e-01   5.9842356e-01  -4.4186315e-02
   1.7400000e+00  -4.3789277e-01   5.9676822e-01  -4.8356987e-02
   1.7500000e+00  -4.3360243e-01   5.9507501e-01  -5.2480832e-02
   1.7600000e+00  -4.2930445e-01   5.9334445e-01  -5.6557767e-02
   1.7700000e+00  -4.2499952e-01   5.9157707e-01  -6.0587715e-02
   1.7800000e+00  -4.2068833e-01   5.8977340e-01  -6.4570599e-02
   1.7900000e+00  -4.1637156e-01   5.8793395e-01  -6.8506350e-02
   1.8000000e+00  -4.1204987e-01   5.8605927e-01  -7.2394900e-02
   1.8100000e+00  -4.0772394e-01   5.8414986e-01  -7.6236185e-02
   1.8200000e+00  -4.0339442e-01   5.8220624e-01  -8.0030145e-02
   1.8300000e+00  -3.9906198e-01   5.8022894e-01  -8.3776726e-02
   1.8400000e+00  -3.9472725e-01   5.7821847e-01  -8.7475875e-02
   1.8500000e+00  -3.9039089e-01   5.7617534e-01  -9.1127544e-02
   1.8600000e+00  -3.8605352e-01   5.7410007e-01  -9.4731689e-02
   1.8700000e+00  -3.8171579e-01   5.7199318e-01  -9.8288270e-02
   1.8800000e+00  -3.7737830e-01   5.6985517e-01  -1.0179725e-01
   1.8900000e+00  -3.7304169e-01   5.6768655e-01  -1.0525859e-01
   1.9000000e+00  -3.6870657e-01   5.6548783e-01  -1.0867228e-01
   1.9100000e+00  -3.6437353e-01   5.6325952e-01  -1.1203827e-01
   1.9200000e+00  -3.6004318e-01   5.6100212e-01  -1.1535655e-01
   1.9300000e+00  -3.5571612e-01   5.5871615e-01  -1.1862711e-01
   1.9400000e+00  -3.5139293e-01   5.5640209e-01  -1.2184993e-01
   1.9500000e+00  -3.4707419e-01   5.5406046e-01  -1.2502501e-01
   1.9600000e+00  -3.4276046e-01   5.5169194e-01  -1.2815270e-01
   1.9700000e+00  -3.3845229e-01   5.4929716e-01  -1.3123323e-01
   1.9800000e+00  -3.3415020e-01   5.4687669e-01  -1.3426674e-01
   1.9900000e+00  -3.2985470e-01   5.4443107e-01  -1.3725338e-01
   2.0000000e+00  -3.2556631e-01   5.4196087e-01  -1.4019328e-01
   2.0100000e+00  -3.2128555e-01   5.3946664e-01  -1.4308660e-01
   2.0200000e+00  -3.1701291e-01   5.3694892e-01  -1.4593348e-01
   2.0300000e+00  -3.1274888e-01   5.3440825e-01  -1.4873407e-01
   2.0400000e+00  -3.0849396e-01   5.3184518e-01  -1.5148854e-01
   2.0500000e+00  -3.0424863e-01   5.2926023e-01  -1.5419704e-01
   2.0600000e+00  -3.0001337e-01   5.2665393e-01  -1.5685972e-01
   2.0700000e+00  -2.9578864e-01   5.2402681e-01  -1.5947676e-01
   2.0800000e+00  -2.9157492e-01   5.2137938e-01  -1.6204832e-01
   2.0900000e+00  -2.8737266e-01   5.1871216e-01  -1.6457457e-01
   2.1000000e+00  -2.8318231e-01   5.1602566e-01  -1.6705567e-01
   2.1100000e+00  -2.7900432e-01   5.1332038e-01  -1.6949182e-01
   2.1200000e+00  -2.7483913e-01   5.1059683e-01  -1.7188317e-01
   2.1300000e+00  -2.7068718e-01   5.0785550e-01  -1.7422991e-01
   2.1400000e+00  -2.6654889e-01   5.0509688e-01  -1.7653222e-01
   2.1500000e+00  -2.6242468e-01   5.0232146e-01  -1.7879030e-01
   2.1600000e+00  -2.5831497e-01   4.9952972e-01  -1.8100432e-01
   2.1700000e+00  -2.5422017e-01   4.9672215e-01  -1.8317447e-01
   2.1800000e+00  -2.5014068e-01   4.9389921e-01  -1.8530096e-01
   2.1900000e+00  -2.4607690e-01   4.9106137e-01  -1.8738397e-01
   2.2000000e+00  -2.4202922e-01   4.8820910e-01  -1.8942371e-01
   2.2100000e+00  -2.3799802e-01   4.8534287e-01  -1.9142037e-01
   2.2200000e+00  -2.3398368e-01   4.8246311e-01  -1.9337416e-01
   2.2300000e+00  -2.2998658e-01   4.7957030e-01  -1.9528529e-01
   2.2400000e+00  -2.2600708e-01   4.7666486e-01  -1.9715397e-01
   2.2500000e+00  -2.2204554e-01   4.7374725e-01  -1.9898040e-01
   2.2600000e+00  -2.1810231e-01   4.7081791e-01  -2.0076481e-01
   2.2700000e+00  -2.1417775e-01   4.6787726e-01  -2.0250741e-01
   2.2800000e+00  -2.1027219e-01   4.6492573e-01  -2.0420843e-01
   2.2900000e+00  -2.0638597e-01   4.6196375e-01  -2.0586808e-01
   2.3000000e+00  -2.0251942e-01   4.5899174e-01  -2.0748659e-01
   2.3100000e+00  -1.9867286e-01   4.5601011e-01  -2.0906419e-01
   2.3200000e+00  -1.9484660e-01   4.5301928e-01  -2.1060111e-01
   2.3300000e+00  -1.9104097e-01   4.5001964e-01  -2.1209759e-01
   2.3400000e+00  -1.8725626e-01   4.4701161e-01  -2.1355386e-01
   2.3500000e+00  -1.8349277e-01   4.4399557e-01  -2.1497017e-01
   2.3600000e+00  -1.7975079e-01   4.4097193e-01  -2.1634675e-01
   2.3700000e+00  -1.7603062e-01   4.3794106e-01  -2.1768385e-01
   2.3800000e+00  -1.7233252e-01   4.3490335e-01  -2.1898171e-01
   2.3900000e+00  -1.6865678e-01   4.3185919e-01  -2.2024060e-01
   2.4000000e+00  -1.6500366e-01   4.2880894e-01  -2.2146075e-01
   2.4100000e+00  -1.6137342e-01   4.2575297e-01  -2.2264244e-01
   2.4200000e+00  -1.5776632e-01   4.2269166e-01  -2.2378591e-01
   2.4300000e+00  -1.5418260e-01   4.1962535e-01  -2.2489142e-01
   2.4400000e+00  -1.5062252e-01   4.1655441e-01  -2.2595925e-01
   2.4500000e+00  -1.4708630e-01   4.1347920e-01  -2.2698965e-01
   2.4600000e+00  -1.4357419e-01   4.1040005e-01  -2.2798289e-01
   2.4700000e+00  -1.4008663e-01   4.0731739e-01  -2.2893905e-01
   2.4800000e+00  -1.3662383e-01   4.0423162e-01  -2.2985842e-01
   2.4900000e+00  -1.3318594e-01   4.0114311e-01  -2.3074135e-01
   2.5000000e+00  -1.2977309e-01   3.9805223e-01  -2.3158822e-01
   2.5100000e+00  -1.2638541e-01   3.9495935e-01  -2.3239938e-01
   2.5200000e+00  -1.2302302e-01   3.9186483e-01  -2.3317520e-01
   2.5300000e+00  -1.1968604e-01   3.8876903e-01  -2.3391603e-01
   2.5400000e+00  -1.1637460e-01   3.8567230e-01  -2.3462223e-01
   2.5500000e+00  -1.1308880e-01   3.8257499e-01  -2.3529415e-01
   2.5600000e+00  -1.0982875e-01   3.7947744e-01  -2.3593215e-01
   2.5700000e+00  -1.0659457e-01   3.7638001e-01  -2.3653658e-01
   2.5800000e+00  -1.0338636e-01   3.7328301e-01  -2.3710779e-01
   2.5900000e+00  -1.0020422e-01   3.7018678e-01  -2.3764612e-01
   2.6000000e+00  -9.7048241e-02   3.6709166e-01  -2.3815193e-01
   2.6100000e+00  -9.3918522e-02   3.6399796e-01  -2.3862556e-01
   2.6200000e+00  -9.0815150e-02   3.6090600e-01  -2.3906735e-01
   2.6300000e+00  -8.7738213e-02   3.5781610e-01  -2.3947765e-01
   2.6400000e+00  -8.4687792e-02   3.5472856e-01  -2.3985679e-01
   2.6500000e+00  -8.1663969e-02   3.5164370e-01  -2.4020511e-01
   2.6600000e+00  -7.8666817e-02   3.4856181e-01  -2.4052295e-01
   2.6700000e+00  -7.5696410e-02   3.4548319e-01  -2.4081065e-01
   2.6800000e+00  -7.2752815e-02   3.4240813e-01  -2.4106854e-01
   2.6900000e+00  -6.9836099e-02   3.3933692e-01  -2.4129695e-01
   2.7000000e+00  -6.6946323e-02   3.3626985e-01  -2.4149621e-01
   2.7100000e+00  -6.4083545e-02   3.3320720e-01  -2.4166666e-01
   2.7200000e+00  -6.1247820e-02   3.3014923e-01  -2.4180860e-01
   2.7300000e+00  -5.8439198e-02   3.2709623e-01  -2.4192239e-01
   2.7400000e+00  -5.5657728e-02   3.2404846e-01  -2.4200832e-01
   2.7500000e+00  -5.2903453e-02   3.2100618e-01  -2.4206674e-01
   2.7600000e+00  -5.0176414e-02   3.1796964e-01  -2.4209795e-01
   2.7700000e+00  -4.7476649e-02   3.1493911e-01  -2.4210229e-01
   2.7800000e+00  -4.4804190e-02   3.1191484e-01  -2.4208006e-01
   2.7900000e+00  -4.2159068e-02   3.0889706e-01  -2.4203158e-01
   2.8000000e+00  -3.9541309e-02   3.0588602e-01  -2.4195716e-01
   2.8100000e+00  -3.6950936e-02   3.0288195e-01  -2.4185712e-01
   2.8200000e+00  -3.4387970e-02   2.9988509e-01  -2.4173177e-01
   2.8300000e+00  -3.1852424e-02   2.9689567e-01  -2.4158141e-01
   2.8400000e+00  -2.9344313e-02   2.9391390e-01  -2.4140636e-01
   2.8500000e+00  -2.6863645e-02   2.9094001e-01  -2.4120692e-01
   2.8600000e+00  -2.4410426e-02   2.8797422e-01  -2.4098339e-01
   2.8700000e+00  -2.1984656e-02   2.8501672e-01  -2.4073608e-01
   2.8800000e+00  -1.9586336e-02   2.8206774e-01  -2.4046529e-01
   2.8900000e+00  -1.7215459e-02   2.7912747e-01  -2.4017131e-01
   2.9000000e+00  -1.4872018e-02   2.7619610e-01  -2.3985444e-01
   2.9100000e+00  -1.2555999e-02   2.7327384e-01  -2.3951499e-01
   2.9200000e+00  -1.0267388e-02   2.7036087e-01  -2.3915324e-01
   2.9300000e+00  -8.0061642e-03   2.6745738e-01  -2.3876948e-01
   2.9400000e+00  -5.7723060e-03   2.6456354e-01  -2.3836401e-01
   2.9500000e+00  -3.5657870e-03   2.6167953e-01  -2.3793712e-01
   2.9600000e+00  -1.3865774e-03   2.5880553e-01  -2.3748910e-01
   2.9700000e+00   7.6535604e-04   2.5594170e-01  -2.3702022e-01
   2.9800000e+00   2.8900501e-03   2.5308820e-01  -2.3653078e-01
   2.9900000e+00   4.9875451e-03   2.5024519e-01  -2.3602105e-01
   3.0000000e+00   7.0578847e-03   2.4741283e-01  -2.3549133e-01
   3.0100000e+00   9.1011163e-03   2.4459126e-01  -2.3494188e-01
   3.0200000e+00   1.1117291e-02   2.4178064e-01  -2.3437299e-01
   3.0300000e+00   1.3106462e-02   2.3898110e-01  -2.3378493e-01
   3.0400000e+00   1.5068689e-02   2.3619279e-01  -2.3317798e-01
   3.0500000e+00   1.7004032e-02   2.3341582e-01  -2.3255240e-01
   3.0600000e+00   1.8912556e-02   2.3065034e-01  -2.3190849e-01
   3.0700000e+00   2.0794332e-02   2.2789670e-01  -2.3124665e-01
   3.0800000e+00   2.2649484e-02   2.2515514e-01  -2.3056730e-01
   3.0900000e+00   2.4478144e-02   2.2242579e-01  -2.2987075e-01
   3.1000000e+00   2.6280448e-02   2.1970880e-01  -2.2915732e-01
   3.1100000e+00   2.8056531e-02   2.1700428e-01  -2.2842732e-01
   3.1200000e+00   2.9806529e-02   2.1431237e-01  -2.2768107e-01
   3.1300000e+00   3.1530579e-02   2.1163319e-01  -2.2691888e-01
   3.1400000e+00   3.3228816e-02   2.0896687e-01  -2.2614106e-01
   3.1500000e+00   3.4901377e-02   2.0631352e-01  -2.2534790e-01
   3.1600000e+00   3.6548401e-02   2.0367326e-01  -2.2453972e-01
   3.1700000e+00   3.8170023e-02   2.0104621e-01  -2.2371681e-01
   3.1800000e+00   3.9766384e-02   1.9843247e-01  -2.2287947e-01
   3.1900000e+00   4.1337619e-02   1.9583217e-01  -2.2202800e-01
   3.2000000e+00   4.2883870e-02   1.9324540e-01  -2.2116267e-01
   3.2100000e+00   4.4405274e-02   1.9067228e-01  -2.2028379e-01
   3.2200000e+00   4.5901971e-02   1.8811290e-01  -2.1939163e-01
   3.2300000e+00   4.7374101e-02   1.8556738e-01  -2.1848649e-01
   3.2400000e+00   4.8821804e-02   1.8303579e-01  -2.1756864e-01
   3.2500000e+00   5.0245221e-02   1.8051825e-01  -2.1663836e-01
   3.2600000e+00   5.1644492e-02   1.7801485e-01  -2.1569592e-01
   3.2700000e+00   5.3019759e-02   1.7552567e-01  -2.1474159e-01
   3.2800000e+00   5.4371165e-02   1.7305081e-01  -2.1377566e-01
   3.2900000e+00   5.5698850e-02   1.7059035e-01  -2.1279837e-01
   3.3000000e+00   5.7002957e-02   1.6814438e-01  -2.1181001e-01
   3.3100000e+00   5.8283629e-02   1.6571298e-01  -2.1081082e-01
   3.3200000e+00   5.9541010e-02   1.6329622e-01  -2.0980107e-01
   3.3300000e+00   6.0775242e-02   1.6089418e-01  -2.0878101e-01
   3.3400000e+00   6.1986471e-02   1.5850695e-01  -2.0775090e-01
   3.3500000e+00   6.3174839e-02   1.5613458e-01  -2.0671098e-01
   3.3600000e+00   6.4340492e-02   1.5377716e-01  -2.0566151e-01
   3.3700000e+00   6.5483576e-02   1.5143474e-01  -2.0460273e-01
   3.3800000e+00   6.6604234e-02   1.4910740e-01  -2.0353489e-01
   3.3900000e+00   6.7702613e-02   1.4679519e-01  -2.0245822e-01
   3.4000000e+00   6.8778860e-02   1.4449817e-01  -2.0137295e-01
   3.4100000e+00   6.9833121e-02   1.4221641e-01  -2.0027933e-01
   3.4200000e+00   7.0865542e-02   1.3994995e-01  -1.9917759e-01
   3.4300000e+00   7.1876271e-02   1.3769886e-01  -1.9806795e-01
   3.4400000e+00   7.2865456e-02   1.3546317e-01  -1.9695065e-01
   3.4500000e+00   7.3833245e-02   1.3324294e-01  -1.9582590e-01
   3.4600000e+00   7.4779785e-02   1.3103822e-01  -1.9469392e-01
   3.4700000e+00   7.5705227e-02   1.2884905e-01  -1.9355494e-01
   3.4800000e+00   7.6609719e-02   1.2667547e-01  -1.9240917e-01
   3.4900000e+00   7.7493410e-02   1.2451751e-01  -1.9125682e-01
   3.5000000e+00   7.8356451e-02   1.2237521e-01  -1.9009810e-01
   3.5100000e+00   7.9198991e-02   1.2024862e-01  -1.8893323e-01
   3.5200000e+00   8.0021182e-02   1.1813775e-01  -1.8776240e-01
   3.5300000e+00   8.0823174e-02   1.1604263e-01  -1.8658581e-01
   3.5400000e+00   8.1605119e-02   1.1396330e-01  -1.8540367e-01
   3.5500000e+00   8.2367168e-02   1.1189978e-01  -1.8421617e-01
   3.5600000e+00   8.3109474e-02   1.0985209e-01  -1.8302351e-01
   3.5700000e+00   8.3832189e-02   1.0782024e-01  -1.8182588e-01
   3.5800000e+00   8.4535466e-02   1.0580426e-01  -1.8062346e-01
   3.5900000e+00   8.5219459e-02   1.0380416e-01  -1.7941645e-01
   3.6000000e+00   8.5884320e-02   1.0181995e-01  -1.7820502e-01
   3.6100000e+00   8.6530204e-02   9.9851645e-02  -1.7698935e-01
   3.6200000e+00   8.7157265e-02   9.7899245e-02  -1.7576963e-01
   3.6300000e+00   8.7765658e-02   9.5962759e-02  -1.7454602e-01
   3.6400000e+00   8.8355541e-02   9.4042196e-02  -1.7331872e-01
   3.6500000e+00   8.8927112e-02   9.2137650e-02  -1.7208803e-01
   3.6600000e+00   8.9480570e-02   9.0249138e-02  -1.7085417e-01
   3.6700000e+00   9.0016102e-02   8.8376647e-02  -1.6961735e-01
   3.6800000e+00   9.0533897e-02   8.6520162e-02  -1.6837774e-01
   3.6900000e+00   9.1034140e-02   8.4679667e-02  -1.6713552e-01
   3.7000000e+00   9.1517018e-02   8.2855146e-02  -1.6589087e-01
   3.7100000e+00   9.1982715e-02   8.1046581e-02  -1.6464398e-01
   3.7200000e+00   9.2431415e-02   7.9253953e-02  -1.6339501e-01
   3.7300000e+00   9.2863299e-02   7.7477244e-02  -1.6214414e-01
   3.7400000e+00   9.3278551e-02   7.5716433e-02  -1.6089155e-01
   3.7500000e+00   9.3677350e-02   7.3971499e-02  -1.5963740e-01
   3.7600000e+00   9.4059876e-02   7.2242419e-02  -1.5838186e-01
   3.7700000e+00   9.4426307e-02   7.0529171e-02  -1.5712509e-01
   3.7800000e+00   9.4776820e-02   6.8831731e-02  -1.5586726e-01
   3.7900000e+00   9.5111593e-02   6.7150074e-02  -1.5460854e-01
   3.8000000e+00   9.5430801e-02   6.5484175e-02  -1.5334908e-01
   3.8100000e+00   9.5734618e-02   6.3834005e-02  -1.5208903e-01
   3.8200000e+00   9.6023217e-02   6.2199539e-02  -1.5082856e-01
   3.8300000e+00   9.6296772e-02   6.0580747e-02  -1.4956782e-01
   3.8400000e+00   9.6555452e-02   5.8977600e-02  -1.4830695e-01
   3.8500000e+00   9.6799430e-02   5.7390067e-02  -1.4704612e-01
   3.8600000e+00   9.7028874e-02   5.5818118e-02  -1.4578546e-01
   3.8700000e+00   9.7243952e-02   5.4261720e-02  -1.4452512e-01
   3.8800000e+00   9.7444832e-02   5.2720840e-02  -1.4326524e-01
   3.8900000e+00   9.7631680e-02   5.1195443e-02  -1.4200597e-01
   3.9000000e+00   9.7804662e-02   4.9685496e-02  -1.4074744e-01
   3.9100000e+00   9.7963942e-02   4.8190962e-02  -1.3948980e-01
   3.9200000e+00   9.8109682e-02   4.6711804e-02  -1.3823317e-01
   3.9300000e+00   9.8242046e-02   4.5247985e-02  -1.3697769e-01
   3.9400000e+00   9.8361195e-02   4.3799465e-02  -1.3572349e-01
   3.9500000e+00   9.8467289e-02   4.2366207e-02  -1.3447071e-01
   3.9600000e+00   9.8560487e-02   4.0948168e-02  -1.3321945e-01
   3.9700000e+00   9.8640947e-02   3.9545308e-02  -1.3196986e-01
   3.9800000e+00   9.8708827e-02   3.8157584e-02  -1.3072206e-01
   3.9900000e+00   9.8764283e-02   3.6784953e-02  -1.2947616e-01
   4.0000000e+00   9.8807469e-02   3.5427372e-02  -1.2823228e-01
   4.0100000e+00   9.8838541e-02   3.4084794e-02  -1.2699055e-01
   4.0200000e+00   9.8857651e-02   3.2757175e-02  -1.2575107e-01
   4.0300000e+00   9.8864952e-02   3.1444466e-02  -1.2451396e-01
   4.0400000e+00   9.8860594e-02   3.0146621e-02  -1.2327933e-01
   4.0500000e+00   9.8844728e-02   2.8863590e-02  -1.2204728e-01
   4.0600000e+00   9.8817503e-02   2.7595325e-02  -1.2081793e-01
   4.0700000e+00   9.8779067e-02   2.6341774e-02  -1.1959138e-01
   4.0800000e+00   9.8729566e-02   2.5102885e-02  -1.1836773e-01
   4.0900000e+00   9.8669148e-02   2.3878608e-02  -1.1714708e-01
   4.1000000e+00   9.8597957e-02   2.2668887e-02  -1.1592953e-01
   4.1100000e+00   9.8516137e-02   2.1473670e-02  -1.1471517e-01
   4.1200000e+00   9.8423831e-02   2.0292900e-02  -1.1350411e-01
   4.1300000e+00   9.8321181e-02   1.9126523e-02  -1.1229643e-01
   4.1400000e+00   9.8208329e-02   1.7974480e-02  -1.1109222e-01
   4.1500000e+00   9.8085414e-02   1.6836714e-02  -1.0989157e-01
   4.1600000e+00   9.7952574e-02   1.5713167e-02  -1.0869457e-01
   4.1700000e+00   9.7809949e-02   1.4603778e-02  -1.0750130e-01
   4.1800000e+00   9.7657675e-02   1.3508486e-02  -1.0631185e-01
   4.1900000e+00   9.7495888e-02   1.2427231e-02  -1.0512628e-01
   4.2000000e+00   9.7324723e-02   1.1359950e-02  -1.0394469e-01
   4.2100000e+00   9.7144315e-02   1.0306603e-02  -1.0276718e-01
   4.2200000e+00   9.6954816e-02   9.2671952e-03  -1.0159390e-01
   4.2300000e+00   9.6756380e-02   8.2416473e-03  -1.0042494e-01
   4.2400000e+00   9.6549161e-02   7.2298730e-03  -9.9260375e-02
   4.2500000e+00   9.6333311e-02   6.2317865e-03  -9.8100270e-02
   4.2600000e+00   9.6108980e-02   5.2473022e-03  -9.6944697e-02
   4.2700000e+00   9.5876319e-02   4.2763345e-03  -9.5793724e-02
   4.2800000e+00   9.5635476e-02   3.3187980e-03  -9.4647418e-02
   4.2900000e+00   9.5386597e-02   2.3746076e-03  -9.3505845e-02
   4.3000000e+00   9.5129828e-02   1.4436782e-03  -9.2369071e-02
   4.3100000e+00   9.4865315e-02   5.2592497e-04  -9.1237160e-02
   4.3200000e+00   9.4593199e-02  -3.7873675e-04  -9.0110174e-02
   4.3300000e+00   9.4313623e-02  -1.2703915e-03  -8.8988176e-02
   4.3400000e+00   9.4026727e-02  -2.1491236e-03  -8.7871225e-02
   4.3500000e+00   9.3732650e-02  -3.0150173e-03  -8.6759382e-02
   4.3600000e+00   9.3431530e-02  -3.8681567e-03  -8.5652704e-02
   4.3700000e+00   9.3123504e-02  -4.7086254e-03  -8.4551249e-02
   4.3800000e+00   9.2808707e-02  -5.5365073e-03  -8.3455073e-02
   4.3900000e+00   9.2487273e-02  -6.3518858e-03  -8.2364231e-02
   4.4000000e+00   9.2159335e-02  -7.1548444e-03  -8.1278776e-02
   4.4100000e+00   9.1825023e-02  -7.9454662e-03  -8.0198762e-02
   4.4200000e+00   9.1484468e-02  -8.7238342e-03  -7.9124239e-02
   4.4300000e+00   9.1137799e-02  -9.4900312e-03  -7.8055258e-02
   4.4400000e+00   9.0785143e-02  -1.0244140e-02  -7.6991869e-02
   4.4500000e+00   9.0426626e-02  -1.0986243e-02  -7.5934120e-02
   4.4600000e+00   9.0062374e-02  -1.1716423e-02  -7.4882057e-02
   4.4700000e+00   8.9692509e-02  -1.2434761e-02  -7.3835727e-02
   4.4800000e+00   8.9317153e-02  -1.3141341e-02  -7.2795174e-02
   4.4900000e+00   8.8936429e-02  -1.3836243e-02  -7.1760442e-02
   4.5000000e+00   8.8550454e-02  -1.4519550e-02  -7.0731574e-02
   4.5100000e+00   8.8159349e-02  -1.5191342e-02  -6.9708610e-02
   4.5200000e+00   8.7763229e-02  -1.5851702e-02  -6.8691591e-02
   4.5300000e+00   8.7362210e-02  -1.6500710e-02  -6.7680557e-02
   4.5400000e+00   8.6956407e-02  -1.7138447e-02  -6.6675544e-02
   4.5500000e+00   8.6545933e-02  -1.7764995e-02  -6.5676591e-02
   4.5600000e+00   8.6130899e-02  -1.8380434e-02  -6.4683732e-02
   4.5700000e+00   8.5711417e-02  -1.8984845e-02  -6.3697002e-02
   4.5800000e+00   8.5287595e-02  -1.9578307e-02  -6.2716435e-02
   4.5900000e+00   8.4859541e-02  -2.0160901e-02  -6.1742063e-02
   4.6000000e+00   8.4427361e-02  -2.0732708e-02  -6.0773917e-02
   4.6100000e+00   8.3991162e-02  -2.1293806e-02  -5.9812028e-02
   4.6200000e+00   8.3551047e-02  -2.1844276e-02  -5.8856423e-02
   4.6300000e+00   8.3107118e-02  -2.2384198e-02  -5.7907132e-02
   4.6400000e+00   8.2659477e-02  -2.2913649e-02  -5.6964180e-02
   4.6500000e+00   8.2208224e-02  -2.3432711e-02  -5.6027594e-02
   4.6600000e+00   8.1753458e-02  -2.3941461e-02  -5.5097397e-02
   4.6700000e+00   8.1295276e-02  -2.4439978e-02  -5.4173613e-02
   4.6800000e+00   8.0833775e-02  -2.4928342e-02  -5.3256264e-02
   4.6900000e+00   8.0369049e-02  -2.5406631e-02  -5.2345371e-02
   4.7000000e+00   7.9901191e-02  -2.5874923e-02  -5.1440954e-02
   4.7100000e+00   7.9430294e-02  -2.6333296e-02  -5.0543031e-02
   4.7200000e+00   7.8956450e-02  -2.6781828e-02  -4.9651621e-02
   4.7300000e+00   7.8479747e-02  -2.7220598e-02  -4.8766740e-02
   4.7400000e+00   7.8000273e-02  -2.7649682e-02  -4.7888402e-02
   4.7500000e+00   7.7518117e-02  -2.8069159e-02  -4.7016623e-02
   4.7600000e+00   7.7033363e-02  -2.8479105e-02  -4.6151416e-02
   4.7700000e+00   7.6546095e-02  -2.8879599e-02  -4.5292792e-02
   4.7800000e+00   7.6056398e-02  -2.9270716e-02  -4.4440762e-02
   4.7900000e+00   7.5564353e-02  -2.9652534e-02  -4.3595337e-02
   4.8000000e+00   7.5070040e-02  -3.0025130e-02  -4.2756523e-02
   4.8100000e+00   7.4573539e-02  -3.0388580e-02  -4.1924330e-02
   4.8200000e+00   7.4074927e-02  -3.0742960e-02  -4.1098763e-02
   4.8300000e+00   7.3574281e-02  -3.1088346e-02  -4.0279828e-02
   4.8400000e+00   7.3071677e-02  -3.1424815e-02  -3.9467528e-02
   4.8500000e+00   7.2567187e-02  -3.1752443e-02  -3.8661867e-02
   4.8600000e+00   7.2060886e-02  -3.2071304e-02  -3.7862846e-02
   4.8700000e+00   7.1552844e-02  -3.2381475e-02  -3.7070466e-02
   4.8800000e+00   7.1043209e-02  -3.2683066e-02  -3.6284764e-02
   4.8900000e+00   7.0532123e-02  -3.2976191e-02  -3.5505765e-02
   4.9000000e+00   7.0019667e-02  -3.3260941e-02  -3.4733465e-02
   4.9100000e+00   6.9505920e-02  -3.3537404e-02  -3.3967856e-02
   4.9200000e+00   6.8990961e-02  -3.3805669e-02  -3.3208932e-02
   4.9300000e+00   6.8474869e-02  -3.4065825e-02  -3.2456686e-02
   4.9400000e+00   6.7957720e-02  -3.4317959e-02  -3.1711110e-02
   4.9500000e+00   6.7439591e-02  -3.4562160e-02  -3.0972197e-02
   4.9600000e+00   6.6920557e-02  -3.4798513e-02  -3.0239938e-02
   4.9700000e+00   6.6400693e-02  -3.5027105e-02  -2.9514325e-02
   4.9800000e+00   6.5880071e-02  -3.5248022e-02  -2.8795349e-02
   4.9900000e+00   6.5358766e-02  -3.5461350e-02  -2.8083000e-02
   5.0000000e+00   6.4836848e-02  -3.5667172e-02  -2.7377269e-02
   5.0100000e+00   6.4314390e-02  -3.5865573e-02  -2.6678145e-02
   5.0200000e+00   6.3791460e-02  -3.6056638e-02  -2.5985617e-02
   5.0300000e+00   6.3268128e-02  -3.6240448e-02  -2.5299676e-02
   5.0400000e+00   6.2744462e-02  -3.6417087e-02  -2.4620309e-02
   5.0500000e+00   6.2220530e-02  -3.6586638e-02  -2.3947505e-02
   5.0600000e+00   6.1696399e-02  -3.6749181e-02  -2.3281252e-02
   5.0700000e+00   6.1172134e-02  -3.6904798e-02  -2.2621537e-02
   5.0800000e+00   6.0647800e-02  -3.7053569e-02  -2.1968348e-02
   5.0900000e+00   6.0123461e-02  -3.7195576e-02  -2.1321670e-02
   5.1000000e+00   5.9599179e-02  -3.7330897e-02  -2.0681492e-02
   5.1100000e+00   5.9075018e-02  -3.7459611e-02  -2.0047798e-02
   5.1200000e+00   5.8551038e-02  -3.7581798e-02  -1.9420574e-02
   5.1300000e+00   5.8027300e-02  -3.7697535e-02  -1.8799805e-02
   5.1400000e+00   5.7503863e-02  -3.7806900e-02  -1.8185476e-02
   5.1500000e+00   5.6980786e-02  -3.7909970e-02  -1.7577572e-02
   5.1600000e+00   5.6458127e-02  -3.8006821e-02  -1.6976077e-02
   5.1700000e+00   5.5935943e-02  -3.8097530e-02  -1.6380974e-02
   5.1800000e+00   5.5414289e-02  -3.8182172e-02  -1.5792247e-02
   5.1900000e+00   5.4893221e-02  -3.8260823e-02  -1.5209878e-02
   5.2000000e+00   5.4372793e-02  -3.8333556e-02  -1.4633850e-02
   5.2100000e+00   5.3853059e-02  -3.8400446e-02  -1.4064145e-02
   5.2200000e+00   5.3334070e-02  -3.8461566e-02  -1.3500745e-02
   5.2300000e+00   5.2815879e-02  -3.8516989e-02  -1.2943632e-02
   5.2400000e+00   5.2298536e-02  -3.8566789e-02  -1.2392785e-02
   5.2500000e+00   5.1782091e-02  -3.8611035e-02  -1.1848186e-02
   5.2600000e+00   5.1266593e-02  -3.8649801e-02  -1.1309816e-02
   5.2700000e+00   5.0752091e-02  -3.8683157e-02  -1.0777653e-02
   5.2800000e+00   5.0238631e-02  -3.8711174e-02  -1.0251677e-02
   5.2900000e+00   4.9726259e-02  -3.8733921e-02  -9.7318675e-03
   5.3000000e+00   4.9215022e-02  -3.8751468e-02  -9.2182029e-03
   5.3100000e+00   4.8704963e-02  -3.8763883e-02  -8.7106615e-03
   5.3200000e+00   4.8196126e-02  -3.8771236e-02  -8.2092212e-03
   5.3300000e+00   4.7688555e-02  -3.8773593e-02  -7.7138594e-03
   5.3400000e+00   4.7182291e-02  -3.8771023e-02  -7.2245532e-03
   5.3500000e+00   4.6677375e-02  -3.8763592e-02  -6.7412795e-03
   5.3600000e+00   4.6173848e-02  -3.8751366e-02  -6.2640145e-03
   5.3700000e+00   4.5671748e-02  -3.8734412e-02  -5.7927341e-03
   5.3800000e+00   4.5171114e-02  -3.8712794e-02  -5.3274141e-03
   5.3900000e+00   4.4671983e-02  -3.8686578e-02  -4.8680295e-03
   5.4000000e+00   4.4174393e-02  -3.8655827e-02  -4.4145551e-03
   5.4100000e+00   4.3678379e-02  -3.8620606e-02  -3.9669654e-03
   5.4200000e+00   4.3183975e-02  -3.8580977e-02  -3.5252343e-03
   5.4300000e+00   4.2691217e-02  -3.8537004e-02  -3.0893356e-03
   5.4400000e+00   4.2200136e-02  -3.8488748e-02  -2.6592425e-03
   5.4500000e+00   4.1710784e-02  -3.8436275e-02  -2.2349427e-03
   5.4600000e+00   4.1223227e-02  -3.8379657e-02  -1.8164324e-03
   5.4700000e+00   4.0737497e-02  -3.8318963e-02  -1.4036756e-03
   5.4800000e+00   4.0253623e-02  -3.8254261e-02  -9.9663548e-04
   5.4900000e+00   3.9771637e-02  -3.8185621e-02  -5.9527554e-04
   5.5000000e+00   3.9291568e-02  -3.8113109e-02  -1.9955919e-04
   5.5100000e+00   3.8813444e-02  -3.8036793e-02   1.9055002e-04
   5.5200000e+00   3.8337295e-02  -3.7956739e-02   5.7508850e-04
   5.5300000e+00   3.7863147e-02  -3.7873012e-02   9.5409252e-04
   5.5400000e+00   3.7391029e-02  -3.7785680e-02   1.3275983e-03
   5.5500000e+00   3.6920968e-02  -3.7694805e-02   1.6956420e-03
   5.5600000e+00   3.6452989e-02  -3.7600452e-02   2.0582597e-03
   5.5700000e+00   3.5987120e-02  -3.7502685e-02   2.4154874e-03
   5.5800000e+00   3.5523386e-02  -3.7401567e-02   2.7673608e-03
   5.5900000e+00   3.5061812e-02  -3.7297160e-02   3.1139160e-03
   5.6000000e+00   3.4602422e-02  -3.7189527e-02   3.4551885e-03
   5.6100000e+00   3.4145241e-02  -3.7078727e-02   3.7912141e-03
   5.6200000e+00   3.3690292e-02  -3.6964823e-02   4.1220283e-03
   5.6300000e+00   3.3237599e-02  -3.6847873e-02   4.4476666e-03
   5.6400000e+00   3.2787184e-02  -3.6727939e-02   4.7681644e-03
   5.6500000e+00   3.2339069e-02  -3.6605078e-02   5.0835570e-03
   5.6600000e+00   3.1893277e-02  -3.6479349e-02   5.3938798e-03
   5.6700000e+00   3.1449827e-02  -3.6350810e-02   5.6991678e-03
   5.6800000e+00   3.1008742e-02  -3.6219518e-02   5.9994561e-03
   5.6900000e+00   3.0570041e-02  -3.6085530e-02   6.2947798e-03
   5.7000000e+00   3.0133744e-02  -3.5948902e-02   6.5851737e-03
   5.7100000e+00   2.9699870e-02  -3.5809690e-02   6.8706728e-03
   5.7200000e+00   2.9268439e-02  -3.5667948e-02   7.1513117e-03
   5.7300000e+00   2.8839467e-02  -3.5523731e-02   7.4271252e-03
   5.7400000e+00   2.8412975e-02  -3.5377092e-02   7.6981478e-03
   5.7500000e+00   2.7988978e-02  -3.5228085e-02   7.9644141e-03
   5.7600000e+00   2.7567493e-02  -3.5076763e-02   8.2259585e-03
   5.7700000e+00   2.7148538e-02  -3.4923177e-02   8.4828153e-03
   5.7800000e+00   2.6732127e-02  -3.4767380e-02   8.7350188e-03
   5.7900000e+00   2.6318276e-02  -3.4609421e-02   8.9826033e-03
   5.8000000e+00   2.5907001e-02  -3.4449352e-02   9.2256028e-03
   5.8100000e+00   2.5498315e-02  -3.4287222e-02   9.4640514e-03
   5.8200000e+00   2.5092233e-02  -3.4123080e-02   9.6979830e-03
   5.8300000e+00   2.4688768e-02  -3.3956975e-02   9.9274315e-03
   5.8400000e+00   2.4287933e-02  -3.3788955e-02   1.0152431e-02
   5.8500000e+00   2.3889741e-02  -3.3619067e-02   1.0373014e-02
   5.8600000e+00   2.3494203e-02  -3.3447359e-02   1.0589216e-02
   5.8700000e+00   2.3101332e-02  -3.3273877e-02   1.0801069e-02
   5.8800000e+00   2.2711138e-02  -3.3098666e-02   1.1008607e-02
   5.8900000e+00   2.2323631e-02  -3.2921771e-02   1.1211863e-02
   5.9000000e+00   2.1938822e-02  -3.2743238e-02   1.1410871e-02
   5.9100000e+00   2.1556721e-02  -3.2563110e-02   1.1605664e-02
   5.9200000e+00   2.1177337e-02  -3.2381431e-02   1.1796275e-02
   5.9300000e+00   2.0800678e-02  -3.2198243e-02   1.1982738e-02
   5.9400000e+00   2.0426752e-02  -3.2013589e-02   1.2165084e-02
   5.9500000e+00   2.0055567e-02  -3.1827511e-02   1.2343347e-02
   5.9600000e+00   1.9687131e-02  -3.1640049e-02   1.2517560e-02
   5.9700000e+00   1.9321450e-02  -3.1451245e-02   1.2687756e-02
   5.9800000e+00   1.8958529e-02  -3.1261138e-02   1.2853966e-02
   5.9900000e+00   1.8598376e-02  -3.1069768e-02   1.3016225e-02
   6.0000000e+00   1.8240995e-02  -3.0877173e-02   1.3174564e-02
   6.0100000e+00   1.7886391e-02  -3.0683392e-02   1.3329015e-02
   6.0200000e+00   1.7534569e-02  -3.0488463e-02   1.3479611e-02
   6.0300000e+00   1.7185531e-02  -3.0292422e-02   1.3626385e-02
   6.0400000e+00   1.6839282e-02  -3.0095307e-02   1.3769368e-02
   6.0500000e+00   1.6495824e-02  -2.9897152e-02   1.3908592e-02
   6.0600000e+00   1.6155159e-02  -2.9697994e-02   1.4044090e-02
   6.0700000e+00   1.5817290e-02  -2.9497868e-02   1.4175893e-02
   6.0800000e+00   1.5482218e-02  -2.9296807e-02   1.4304034e-02
   6.0900000e+00   1.5149944e-02  -2.9094846e-02   1.4428543e-02
   6.1000000e+00   1.4820467e-02  -2.8892017e-02   1.4549453e-02
   6.1100000e+00   1.4493794e-02  -2.8688362e-02   1.4666800e-02
   6.1200000e+00   1.4169945e-02  -2.8483954e-02   1.4780637e-02
   6.1300000e+00   1.3848919e-02  -2.8278835e-02   1.4891003e-02
   6.1400000e+00   1.3530714e-02  -2.8073039e-02   1.4997937e-02
   6.1500000e+00   1.3215326e-02  -2.7866601e-02   1.5101477e-02
   6.1600000e+00   1.2902753e-02  -2.7659557e-02   1.5201659e-02
   6.1700000e+00   1.2592991e-02  -2.7451941e-02   1.5298520e-02
   6.1800000e+00   1.2286036e-02  -2.7243787e-02   1.5392098e-02
   6.1900000e+00   1.1981884e-02  -2.7035128e-02   1.5482430e-02
   6.2000000e+00   1.1680533e-02  -2.6825998e-02   1.5569551e-02
   6.2100000e+00   1.1381976e-02  -2.6616429e-02   1.5653498e-02
   6.2200000e+00   1.1086212e-02  -2.6406454e-02   1.5734307e-02
   6.2300000e+00   1.0793234e-02  -2.6196105e-02   1.5812014e-02
   6.2400000e+00   1.0503039e-02  -2.5985414e-02   1.5886653e-02
   6.2500000e+00   1.0215621e-02  -2.5774411e-02   1.5958262e-02
   6.2600000e+00   9.9309770e-03  -2.5563128e-02   1.6026874e-02
   6.2700000e+00   9.6491006e-03  -2.5351596e-02   1.6092525e-02
   6.2800000e+00   9.3699871e-03  -2.5139844e-02   1.6155249e-02
   6.2900000e+00   9.0936310e-03  -2.4927903e-02   1.6215080e-02
   6.3000000e+00   8.8200269e-03  -2.4715801e-02   1.6272054e-02
   6.3100000e+00   8.5491693e-03  -2.4503567e-02   1.6326203e-02
   6.3200000e+00   8.2810523e-03  -2.4291231e-02   1.6377562e-02
   6.3300000e+00   8.0156699e-03  -2.4078820e-02   1.6426165e-02
   6.3400000e+00   7.7530161e-03  -2.3866362e-02   1.6472043e-02
   6.3500000e+00   7.4930845e-03  -2.3653885e-02   1.6515232e-02
   6.3600000e+00   7.2358689e-03  -2.3441416e-02   1.6555762e-02
   6.3700000e+00   6.9813625e-03  -2.3228980e-02   1.6593668e-02
   6.3800000e+00   6.7295587e-03  -2.3016606e-02   1.6628982e-02
   6.3900000e+00   6.4804505e-03  -2.2804318e-02   1.6661735e-02
   6.4000000e+00   6.2340309e-03  -2.2592141e-02   1.6691960e-02
   6.4100000e+00   5.9902927e-03  -2.2380102e-02   1.6719688e-02
   6.4200000e+00   5.7492286e-03  -2.2168225e-02   1.6744952e-02
   6.4300000e+00   5.5108309e-03  -2.1956534e-02   1.6767782e-02
   6.4400000e+00   5.2750920e-03  -2.1745053e-02   1.6788209e-02
   6.4500000e+00   5.0420041e-03  -2.1533806e-02   1.6806264e-02
   6.4600000e+00   4.8115591e-03  -2.1322815e-02   1.6821979e-02
   6.4700000e+00   4.5837490e-03  -2.1112105e-02   1.6835382e-02
   6.4800000e+00   4.3585653e-03  -2.0901696e-02   1.6846506e-02
   6.4900000e+00   4.1359996e-03  -2.0691612e-02   1.6855378e-02
   6.5000000e+00   3.9160433e-03  -2.0481873e-02   1.6862030e-02
   6.5100000e+00   3.6986876e-03  -2.0272502e-02   1.6866491e-02
   6.5200000e+00   3.4839235e-03  -2.0063518e-02   1.6868790e-02
   6.5300000e+00   3.2717419e-03  -1.9854943e-02   1.6868956e-02
   6.5400000e+00   3.0621337e-03  -1.9646796e-02   1.6867017e-02
   6.5500000e+00   2.8550892e-03  -1.9439098e-02   1.6863004e-02
   6.5600000e+00   2.6505990e-03  -1.9231867e-02   1.6856943e-02
   6.5700000e+00   2.4486533e-03  -1.9025123e-02   1.6848864e-02
   6.5800000e+00   2.2492423e-03  -1.8818883e-02   1.6838794e-02
   6.5900000e+00   2.0523558e-03  -1.8613167e-02   1.6826761e-02
   6.6000000e+00   1.8579837e-03  -1.8407993e-02   1.6812792e-02
   6.6100000e+00   1.6661155e-03  -1.8203376e-02   1.6796914e-02
   6.6200000e+00   1.4767408e-03  -1.7999335e-02   1.6779156e-02
   6.6300000e+00   1.2898489e-03  -1.7795886e-02   1.6759543e-02
   6.6400000e+00   1.1054290e-03  -1.7593045e-02   1.6738102e-02
   6.6500000e+00   9.2346991e-04  -1.7390829e-02   1.6714860e-02
   6.6600000e+00   7.4396063e-04  -1.7189252e-02   1.6689843e-02
   6.6700000e+00   5.6688979e-04  -1.6988330e-02   1.6663076e-02
   6.6800000e+00   3.9224593e-04  -1.6788078e-02   1.6634586e-02
   6.6900000e+00   2.2002327e-04  -1.6588517e-02   1.6604400e-02
   6.7000000e+00   5.0217675e-05  -1.6389677e-02   1.6572551e-02
   6.7100000e+00  -1.1718636e-04  -1.6191571e-02   1.6539067e-02
   6.7200000e+00  -2.8220451e-04  -1.5994212e-02   1.6503976e-02
   6.7300000e+00  -4.4485241e-04  -1.5797612e-02   1.6467307e-02
   6.7400000e+00  -6.0514564e-04  -1.5601785e-02   1.6429088e-02
   6.7500000e+00  -7.6309977e-04  -1.5406744e-02   1.6389346e-02
   6.7600000e+00  -9.1873030e-04  -1.5212499e-02   1.6348110e-02
   6.7700000e+00  -1.0720527e-03  -1.5019065e-02   1.6305406e-02
   6.7800000e+00  -1.2230825e-03  -1.4826452e-02   1.6261261e-02
   6.7900000e+00  -1.3718350e-03  -1.4634672e-02   1.6215703e-02
   6.8000000e+00  -1.5183257e-03  -1.4443736e-02   1.6168757e-02
   6.8100000e+00  -1.6625698e-03  -1.4253657e-02   1.6120451e-02
   6.8200000e+00  -1.8045827e-03  -1.4064444e-02   1.6070809e-02
   6.8300000e+00  -1.9443795e-03  -1.3876110e-02   1.6019859e-02
   6.8400000e+00  -2.0819757e-03  -1.3688664e-02   1.5967625e-02
   6.8500000e+00  -2.2173863e-03  -1.3502117e-02   1.5914133e-02
   6.8600000e+00  -2.3506264e-03  -1.3316480e-02   1.5859408e-02
   6.8700000e+00  -2.4817113e-03  -1.3131762e-02   1.5803475e-02
   6.8800000e+00  -2.6106560e-03  -1.2947973e-02   1.5746358e-02
   6.8900000e+00  -2.7374754e-03  -1.2765122e-02   1.5688082e-02
   6.9000000e+00  -2.8621848e-03  -1.2583220e-02   1.5628671e-02
   6.9100000e+00  -2.9847989e-03  -1.2402276e-02   1.5568149e-02
   6.9200000e+00  -3.1053328e-03  -1.2222298e-02   1.5506540e-02
   6.9300000e+00  -3.2238013e-03  -1.2043296e-02   1.5443867e-02
   6.9400000e+00  -3.3402193e-03  -1.1865277e-02   1.5380152e-02
   6.9500000e+00  -3.4546016e-03  -1.1688251e-02   1.5315420e-02
   6.9600000e+00  -3.5669630e-03  -1.1512225e-02   1.5249693e-02
   6.9700000e+00  -3.6773182e-03  -1.1337208e-02   1.5182993e-02
   6.9800000e+00  -3.7856821e-03  -1.1163207e-02   1.5115342e-02
   6.9900000e+00  -3.8920691e-03  -1.0990230e-02   1.5046763e-02
   7.0000000e+00  -3.9964941e-03  -1.0818284e-02   1.4977277e-02
   7.0100000e+00  -4.0989715e-03  -1.0647377e-02   1.4906905e-02
   7.0200000e+00  -4.1995160e-03  -1.0477515e-02   1.4835670e-02
   7.0300000e+00  -4.2981420e-03  -1.0308705e-02   1.4763591e-02
   7.0400000e+00  -4.3948641e-03  -1.0140953e-02   1.4690690e-02
   7.0500000e+00  -4.4896968e-03  -9.9742672e-03   1.4616987e-02
   7.0600000e+00  -4.5826543e-03  -9.8086522e-03   1.4542502e-02
   7.0700000e+00  -4.6737513e-03  -9.6441142e-03   1.4467256e-02
   7.0800000e+00  -4.7630018e-03  -9.4806590e-03   1.4391268e-02
   7.0900000e+00  -4.8504204e-03  -9.3182921e-03   1.4314558e-02
   7.1000000e+00  -4.9360212e-03  -9.1570189e-03   1.4237145e-02
   7.1100000e+00  -5.0198185e-03  -8.9968444e-03   1.4159049e-02
   7.1200000e+00  -5.1018266e-03  -8.8377735e-03   1.4080287e-02
   7.1300000e+00  -5.1820594e-03  -8.6798109e-03   1.4000879e-02
   7.1400000e+00  -5.2605312e-03  -8.5229611e-03   1.3920843e-02
   7.1500000e+00  -5.3372561e-03  -8.3672284e-03   1.3840197e-02
   7.1600000e+00  -5.4122482e-03  -8.2126169e-03   1.3758959e-02
   7.1700000e+00  -5.4855213e-03  -8.0591303e-03   1.3677147e-02
   7.1800000e+00  -5.5570896e-03  -7.9067725e-03   1.3594777e-02
   7.1900000e+00  -5.6269669e-03  -7.7555468e-03   1.3511868e-02
   7.2000000e+00  -5.6951672e-03  -7.6054564e-03   1.3428435e-02
   7.2100000e+00  -5.7617043e-03  -7.4565045e-03   1.3344497e-02
   7.2200000e+00  -5.8265921e-03  -7.3086938e-03   1.3260068e-02
   7.2300000e+00  -5.8898444e-03  -7.1620271e-03   1.3175166e-02
   7.2400000e+00  -5.9514748e-03  -7.0165066e-03   1.3089805e-02
   7.2500000e+00  -6.0114972e-03  -6.8721347e-03   1.3004003e-02
   7.2600000e+00  -6.0699253e-03  -6.7289133e-03   1.2917774e-02
   7.2700000e+00  -6.1267726e-03  -6.5868443e-03   1.2831134e-02
   7.2800000e+00  -6.1820528e-03  -6.4459292e-03   1.2744097e-02
   7.2900000e+00  -6.2357795e-03  -6.3061695e-03   1.2656678e-02
   7.3000000e+00  -6.2879661e-03  -6.1675663e-03   1.2568892e-02
   7.3100000e+00  -6.3386263e-03  -6.0301206e-03   1.2480753e-02
   7.3200000e+00  -6.3877734e-03  -5.8938331e-03   1.2392275e-02
   7.3300000e+00  -6.4354210e-03  -5.7587046e-03   1.2303472e-02
   7.3400000e+00  -6.4815877e-03  -5.6247409e-03   1.2214368e-02
   7.3500000e+00  -6.5262935e-03  -5.4919465e-03   1.2124988e-02
   7.3600000e+00  -6.5695546e-03  -5.3603204e-03   1.2035347e-02
   7.3700000e+00  -6.6113870e-03  -5.2298615e-03   1.1945460e-02
   7.3800000e+00  -6.6518064e-03  -5.1005686e-03   1.1855341e-02
   7.3900000e+00  -6.6908289e-03  -4.9724405e-03   1.1765004e-02
   7.4000000e+00  -6.7284699e-03  -4.8454758e-03   1.1674464e-02
   7.4100000e+00  -6.7647452e-03  -4.7196733e-03   1.1583735e-02
   7.4200000e+00  -6.7996702e-03  -4.5950315e-03   1.1492831e-02
   7.4300000e+00  -6.8332604e-03  -4.4715488e-03   1.1401765e-02
   7.4400000e+00  -6.8655310e-03  -4.3492238e-03   1.1310551e-02
   7.4500000e+00  -6.8964973e-03  -4.2280548e-03   1.1219203e-02
   7.4600000e+00  -6.9261745e-03  -4.1080400e-03   1.1127734e-02
   7.4700000e+00  -6.9545774e-03  -3.9891777e-03   1.1036156e-02
   7.4800000e+00  -6.9817211e-03  -3.8714661e-03   1.0944484e-02
   7.4900000e+00  -7.0076204e-03  -3.7549033e-03   1.0852729e-02
   7.5000000e+00  -7.0322900e-03  -3.6394873e-03   1.0760904e-02
   7.5100000e+00  -7.0557446e-03  -3.5252160e-03   1.0669022e-02
   7.5200000e+00  -7.0779986e-03  -3.4120874e-03   1.0577095e-02
   7.5300000e+00  -7.0990666e-03  -3.3000993e-03   1.0485135e-02
   7.5400000e+00  -7.1189629e-03  -3.1892495e-03   1.0393154e-02
   7.5500000e+00  -7.1377017e-03  -3.0795355e-03   1.0301164e-02
   7.5600000e+00  -7.1552973e-03  -2.9709552e-03   1.0209176e-02
   7.5700000e+00  -7.1717635e-03  -2.8635059e-03   1.0117202e-02
   7.5800000e+00  -7.1871145e-03  -2.7571853e-03   1.0025254e-02
   7.5900000e+00  -7.2013641e-03  -2.6519908e-03   9.9333422e-03
   7.6000000e+00  -7.2145260e-03  -2.5479196e-03   9.8414777e-03
   7.6100000e+00  -7.2266140e-03  -2.4449691e-03   9.7496715e-03
   7.6200000e+00  -7.2376416e-03  -2.3431366e-03   9.6579342e-03
   7.6300000e+00  -7.2476222e-03  -2.2424192e-03   9.5662764e-03
   7.6400000e+00  -7.2565693e-03  -2.1428139e-03   9.4747083e-03
   7.6500000e+00  -7.2644962e-03  -2.0443178e-03   9.3832401e-03
   7.6600000e+00  -7.2714159e-03  -1.9469279e-03   9.2918818e-03
   7.6700000e+00  -7.2773418e-03  -1.8506410e-03   9.2006434e-03
   7.6800000e+00  -7.2822866e-03  -1.7554540e-03   9.1095344e-03
   7.6900000e+00  -7.2862634e-03  -1.6613636e-03   9.0185645e-03
   7.7000000e+00  -7.2892849e-03  -1.5683665e-03   8.9277429e-03
   7.7100000e+00  -7.2913638e-03  -1.4764594e-03   8.8370788e-03
   7.7200000e+00  -7.2925128e-03  -1.3856387e-03   8.7465814e-03
   7.7300000e+00  -7.2927444e-03  -1.2959011e-03   8.6562594e-03
   7.7400000e+00  -7.2920710e-03  -1.2072428e-03   8.5661217e-03
   7.7500000e+00  -7.2905048e-03  -1.1196602e-03   8.4761766e-03
   7.7600000e+00  -7.2880582e-03  -1.0331497e-03   8.3864327e-03
   7.7700000e+00  -7.2847432e-03  -9.4770749e-04   8.2968981e-03
   7.7800000e+00  -7.2805719e-03  -8.6332965e-04   8.2075810e-03
   7.7900000e+00  -7.2755563e-03  -7.8001230e-04   8.1184891e-03
   7.8000000e+00  -7.2697081e-03  -6.9775147e-04   8.0296303e-03
   7.8100000e+00  -7.2630391e-03  -6.1654310e-04   7.9410121e-03
   7.8200000e+00  -7.2555610e-03  -5.3638308e-04   7.8526420e-03
   7.8300000e+00  -7.2472852e-03  -4.5726722e-04   7.7645271e-03
   7.8400000e+00  -7.2382233e-03  -3.7919127e-04   7.6766745e-03
   7.8500000e+00  -7.2283866e-03  -3.0215092e-04   7.5890913e-03
   7.8600000e+00  -7.2177864e-03  -2.2614179e-04   7.5017841e-03
   7.8700000e+00  -7.2064338e-03  -1.5115941e-04   7.4147595e-03
   7.8800000e+00  -7.1943399e-03  -7.7199284e-05   7.3280240e-03
   7.8900000e+00  -7.1815156e-03  -4.2568122e-06   7.2415839e-03
   7.9000000e+00  -7.1679719e-03   6.7672653e-05   7.1554452e-03
   7.9100000e+00  -7.1537195e-03   1.3859383e-04   7.0696139e-03
   7.9200000e+00  -7.1387710e-03   2.0850906e-04   6.9841002e-03
   7.9300000e+00  -7.1231402e-03   2.7742134e-04   6.8989148e-03
   7.9400000e+00  -7.1068390e-03   3.4533718e-04   6.8140630e-03
   7.9500000e+00  -7.0898795e-03   4.1226310e-04   6.7295503e-03
   7.9600000e+00  -7.0722734e-03   4.7820558e-04   6.6453819e-03
   7.9700000e+00  -7.0540325e-03   5.4317110e-04   6.5615629e-03
   7.9800000e+00  -7.0351683e-03   6.0716613e-04   6.4780984e-03
   7.9900000e+00  -7.0156924e-03   6.7019710e-04   6.3949935e-03
   8.0000000e+00  -6.9956162e-03   7.3227046e-04   6.3122529e-03
   8.0100000e+00  -6.9749510e-03   7.9339261e-04   6.2298816e-03
   8.0200000e+00  -6.9537079e-03   8.5356998e-04   6.1478842e-03
   8.0300000e+00  -6.9318982e-03   9.1280895e-04   6.0662654e-03
   8.0400000e+00  -6.9095328e-03   9.7111588e-04   5.9850297e-03
   8.0500000e+00  -6.8866226e-03   1.0284972e-03   5.9041816e-03
   8.0600000e+00  -6.8631784e-03   1.0849591e-03   5.8237256e-03
   8.0700000e+00  -6.8392109e-03   1.1405081e-03   5.7436658e-03
   8.0800000e+00  -6.8147307e-03   1.1951504e-03   5.6640064e-03
   8.0900000e+00  -6.7897483e-03   1.2488923e-03   5.5847517e-03
   8.1000000e+00  -6.7642742e-03   1.3017402e-03   5.5059056e-03
   8.1100000e+00  -6.7383185e-03   1.3537002e-03   5.4274722e-03
   8.1200000e+00  -6.7118915e-03   1.4047788e-03   5.3494551e-03
   8.1300000e+00  -6.6850033e-03   1.4549820e-03   5.2718583e-03
   8.1400000e+00  -6.6576638e-03   1.5043162e-03   5.1946854e-03
   8.1500000e+00  -6.6298830e-03   1.5527875e-03   5.1179400e-03
   8.1600000e+00  -6.6016707e-03   1.6004022e-03   5.0416257e-03
   8.1700000e+00  -6.5730365e-03   1.6471664e-03   4.9657457e-03
   8.1800000e+00  -6.5439900e-03   1.6930864e-03   4.8903036e-03
   8.1900000e+00  -6.5145407e-03   1.7381682e-03   4.8153026e-03
   8.2000000e+00  -6.4846979e-03   1.7824181e-03   4.7407457e-03
   8.2100000e+00  -6.4544711e-03   1.8258421e-03   4.6666362e-03
   8.2200000e+00  -6.4238692e-03   1.8684464e-03   4.5929769e-03
   8.2300000e+00  -6.3929015e-03   1.9102370e-03   4.5197709e-03
   8.2400000e+00  -6.3615769e-03   1.9512202e-03   4.4470208e-03
   8.2500000e+00  -6.3299042e-03   1.9914018e-03   4.3747296e-03
   8.2600000e+00  -6.2978923e-03   2.0307881e-03   4.3028997e-03
   8.2700000e+00  -6.2655497e-03   2.0693850e-03   4.2315339e-03
   8.2800000e+00  -6.2328852e-03   2.1071986e-03   4.1606344e-03
   8.2900000e+00  -6.1999070e-03   2.1442349e-03   4.0902038e-03
   8.3000000e+00  -6.1666237e-03   2.1804998e-03   4.0202444e-03
   8.3100000e+00  -6.1330435e-03   2.2159994e-03   3.9507583e-03
   8.3200000e+00  -6.0991745e-03   2.2507397e-03   3.8817476e-03
   8.3300000e+00  -6.0650248e-03   2.2847266e-03   3.8132145e-03
   8.3400000e+00  -6.0306024e-03   2.3179660e-03   3.7451609e-03
   8.3500000e+00  -5.9959151e-03   2.3504639e-03   3.6775887e-03
   8.3600000e+00  -5.9609707e-03   2.3822261e-03   3.6104995e-03
   8.3700000e+00  -5.9257768e-03   2.4132587e-03   3.5438952e-03
   8.3800000e+00  -5.8903410e-03   2.4435675e-03   3.4777774e-03
   8.3900000e+00  -5.8546708e-03   2.4731583e-03   3.4121475e-03
   8.4000000e+00  -5.8187734e-03   2.5020370e-03   3.3470070e-03
   8.4100000e+00  -5.7826563e-03   2.5302094e-03   3.2823572e-03
   8.4200000e+00  -5.7463264e-03   2.5576815e-03   3.2181995e-03
   8.4300000e+00  -5.7097908e-03   2.5844589e-03   3.1545349e-03
   8.4400000e+00  -5.6730566e-03   2.6105475e-03   3.0913647e-03
   8.4500000e+00  -5.6361305e-03   2.6359531e-03   3.0286897e-03
   8.4600000e+00  -5.5990193e-03   2.6606814e-03   2.9665109e-03
   8.4700000e+00  -5.5617296e-03   2.6847382e-03   2.9048292e-03
   8.4800000e+00  -5.5242680e-03   2.7081293e-03   2.8436452e-03
   8.4900000e+00  -5.4866409e-03   2.7308604e-03   2.7829596e-03
   8.5000000e+00  -5.4488547e-03   2.7529371e-03   2.7227731e-03
   8.5100000e+00  -5.4109155e-03   2.7743652e-03   2.6630860e-03
   8.5200000e+00  -5.3728296e-03   2.7951504e-03   2.6038988e-03
   8.5300000e+00  -5.3346029e-03   2.8152983e-03   2.5452118e-03
   8.5400000e+00  -5.2962414e-03   2.8348146e-03   2.4870253e-03
   8.5500000e+00  -5.2577534e-03   2.8537060e-03   2.4293407e-03
   8.5600000e+00  -5.2191503e-03   2.8719812e-03   2.3721608e-03
   8.5700000e+00  -5.1804387e-03   2.8896470e-03   2.3154853e-03
   8.5800000e+00  -5.1416247e-03   2.9067103e-03   2.2593136e-03
   8.5900000e+00  -5.1027148e-03   2.9231777e-03   2.2036452e-03
   8.6000000e+00  -5.0637149e-03   2.9390558e-03   2.1484796e-03
   8.6100000e+00  -5.0246311e-03   2.9543514e-03   2.0938160e-03
   8.6200000e+00  -4.9854695e-03   2.9690711e-03   2.0396540e-03
   8.6300000e+00  -4.9462360e-03   2.9832213e-03   1.9859927e-03
   8.6400000e+00  -4.9069364e-03   2.9968087e-03   1.9328316e-03
   8.6500000e+00  -4.8675766e-03   3.0098396e-03   1.8801699e-03
   8.6600000e+00  -4.8281622e-03   3.0223205e-03   1.8280068e-03
   8.6700000e+00  -4.7886989e-03   3.0342579e-03   1.7763417e-03
   8.6800000e+00  -4.7491923e-03   3.0456580e-03   1.7251736e-03
   8.6900000e+00  -4.7096479e-03   3.0565272e-03   1.6745018e-03
   8.7000000e+00  -4.6700712e-03   3.0668717e-03   1.6243254e-03
   8.7100000e+00  -4.6304674e-03   3.0766978e-03   1.5746435e-03
   8.7200000e+00  -4.5908421e-03   3.0860117e-03   1.5254551e-03
   8.7300000e+00  -4.5512003e-03   3.0948194e-03   1.4767595e-03
   8.7400000e+00  -4.5115472e-03   3.1031272e-03   1.4285555e-03
   8.7500000e+00  -4.4718880e-03   3.1109410e-03   1.3808422e-03
   8.7600000e+00  -4.4322276e-03   3.1182670e-03   1.3336185e-03
   8.7700000e+00  -4.3925711e-03   3.1251110e-03   1.2868834e-03
   8.7800000e+00  -4.3529233e-03   3.1314790e-03   1.2406359e-03
   8.7900000e+00  -4.3132890e-03   3.1373770e-03   1.1948747e-03
   8.8000000e+00  -4.2736730e-03   3.1428107e-03   1.1495988e-03
   8.8100000e+00  -4.2340799e-03   3.1477860e-03   1.1048069e-03
   8.8200000e+00  -4.1945145e-03   3.1523088e-03   1.0604980e-03
   8.8300000e+00  -4.1549812e-03   3.1563846e-03   1.0166707e-03
   8.8400000e+00  -4.1154845e-03   3.1600192e-03   9.7332385e-04
   8.8500000e+00  -4.0760287e-03   3.1632183e-03   9.3045611e-04
   8.8600000e+00  -4.0366184e-03   3.1659875e-03   8.8806618e-04
   8.8700000e+00  -3.9972576e-03   3.1683324e-03   8.4615273e-04
   8.8800000e+00  -3.9579506e-03   3.1702584e-03   8.0471439e-04
   8.8900000e+00  -3.9187016e-03   3.1717711e-03   7.6374977e-04
   8.9000000e+00  -3.8795145e-03   3.1728759e-03   7.2325744e-04
   8.9100000e+00  -3.8403934e-03   3.1735783e-03   6.8323596e-04
   8.9200000e+00  -3.8013422e-03   3.1738835e-03   6.4368384e-04
   8.9300000e+00  -3.7623648e-03   3.1737970e-03   6.0459957e-04
   8.9400000e+00  -3.7234648e-03   3.1733240e-03   5.6598162e-04
   8.9500000e+00  -3.6846461e-03   3.1724698e-03   5.2782843e-04
   8.9600000e+00  -3.6459123e-03   3.1712396e-03   4.9013840e-04
   8.9700000e+00  -3.6072669e-03   3.1696384e-03   4.5290991e-04
   8.9800000e+00  -3.5687135e-03   3.1676716e-03   4.1614132e-04
   8.9900000e+00  -3.5302554e-03   3.1653440e-03   3.7983094e-04
   9.0000000e+00  -3.4918961e-03   3.1626609e-03   3.4397708e-04
   9.0100000e+00  -3.4536389e-03   3.1596271e-03   3.0857799e-04
   9.0200000e+00  -3.4154868e-03   3.1562476e-03   2.7363193e-04
   9.0300000e+00  -3.3774433e-03   3.1525274e-03   2.3913709e-04
   9.0400000e+00  -3.3395112e-03   3.1484714e-03   2.0509166e-04
   9.0500000e+00  -3.3016936e-03   3.1440843e-03   1.7149380e-04
   9.0600000e+00  -3.2639935e-03   3.1393709e-03   1.3834163e-04
   9.0700000e+00  -3.2264138e-03   3.1343361e-03   1.0563325e-04
   9.0800000e+00  -3.1889572e-03   3.1289845e-03   7.3366721e-05
   9.0900000e+00  -3.1516265e-03   3.1233208e-03   4.1540094e-05
   9.1000000e+00  -3.1144243e-03   3.1173496e-03   1.0151379e-05
   9.1100000e+00  -3.0773534e-03   3.1110755e-03  -2.0801439e-05
   9.1200000e+00  -3.0404161e-03   3.1045031e-03  -5.1320404e-05
   9.1300000e+00  -3.0036155e-03   3.0976371e-03  -8.1407285e-05
   9.1400000e+00  -2.9669571e-03   3.0904836e-03  -1.1106265e-04
   9.1500000e+00  -2.9304436e-03   3.0830478e-03  -1.4028901e-04
   9.1600000e+00  -2.8940774e-03   3.0753347e-03  -1.6908918e-04
   9.1700000e+00  -2.8578607e-03   3.0673495e-03  -1.9746597e-04
   9.1800000e+00  -2.8217956e-03   3.0590971e-03  -2.2542220e-04
   9.1900000e+00  -2.7858842e-03   3.0505823e-03  -2.5296065e-04
   9.2000000e+00  -2.7501288e-03   3.0418102e-03  -2.8008413e-04
   9.2100000e+00  -2.7145313e-03   3.0327856e-03  -3.0679542e-04
   9.2200000e+00  -2.6790939e-03   3.0235132e-03  -3.3309731e-04
   9.2300000e+00  -2.6438185e-03   3.0139978e-03  -3.5899257e-04
   9.2400000e+00  -2.6087071e-03   3.0042441e-03  -3.8448396e-04
   9.2500000e+00  -2.5737615e-03   2.9942568e-03  -4.0957425e-04
   9.2600000e+00  -2.5389838e-03   2.9840406e-03  -4.3426620e-04
   9.2700000e+00  -2.5043757e-03   2.9735999e-03  -4.5856255e-04
   9.2800000e+00  -2.4699391e-03   2.9629395e-03  -4.8246605e-04
   9.2900000e+00  -2.4356758e-03   2.9520637e-03  -5.0597942e-04
   9.3000000e+00  -2.4015875e-03   2.9409770e-03  -5.2910541e-04
   9.3100000e+00  -2.3676758e-03   2.9296838e-03  -5.5184673e-04
   9.3200000e+00  -2.3339426e-03   2.9181885e-03  -5.7420610e-04
   9.3300000e+00  -2.3003893e-03   2.9064955e-03  -5.9618622e-04
   9.3400000e+00  -2.2670177e-03   2.8946090e-03  -6.1778981e-04
   9.3500000e+00  -2.2338292e-03   2.8825332e-03  -6.3901955e-04
   9.3600000e+00  -2.2008254e-03   2.8702723e-03  -6.5987815e-04
   9.3700000e+00  -2.1680078e-03   2.8578306e-03  -6.8036827e-04
   9.3800000e+00  -2.1353778e-03   2.8452121e-03  -7.0049261e-04
   9.3900000e+00  -2.1029369e-03   2.8324208e-03  -7.2025382e-04
   9.4000000e+00  -2.0706864e-03   2.8194609e-03  -7.3965458e-04
   9.4100000e+00  -2.0386276e-03   2.8063363e-03  -7.5869754e-04
   9.4200000e+00  -2.0067620e-03   2.7930508e-03  -7.7738535e-04
   9.4300000e+00  -1.9750906e-03   2.7796085e-03  -7.9572065e-04
   9.4400000e+00  -1.9436148e-03   2.7660132e-03  -8.1370609e-04
   9.4500000e+00  -1.9123357e-03   2.7522687e-03  -8.3134430e-04
   9.4600000e+00  -1.8812546e-03   2.7383787e-03  -8.4863790e-04
   9.4700000e+00  -1.8503724e-03   2.7243469e-03  -8.6558951e-04
   9.4800000e+00  -1.8196904e-03   2.7101772e-03  -8.8220174e-04
   9.4900000e+00  -1.7892095e-03   2.6958730e-03  -8.9847719e-04
   9.5000000e+00  -1.7589308e-03   2.6814380e-03  -9.1441848e-04
   9.5100000e+00  -1.7288552e-03   2.6668757e-03  -9.3002818e-04
   9.5200000e+00  -1.6989837e-03   2.6521896e-03  -9.4530888e-04
   9.5300000e+00  -1.6693172e-03   2.6373832e-03  -9.6026317e-04
   9.5400000e+00  -1.6398565e-03   2.6224600e-03  -9.7489362e-04
   9.5500000e+00  -1.6106024e-03   2.6074233e-03  -9.8920279e-04
   9.5600000e+00  -1.5815558e-03   2.5922763e-03  -1.0031932e-03
   9.5700000e+00  -1.5527173e-03   2.5770225e-03  -1.0168675e-03
   9.5800000e+00  -1.5240878e-03   2.5616651e-03  -1.0302282e-03
   9.5900000e+00  -1.4956679e-03   2.5462073e-03  -1.0432778e-03
   9.6000000e+00  -1.4674582e-03   2.5306521e-03  -1.0560188e-03
   9.6100000e+00  -1.4394593e-03   2.5150028e-03  -1.0684539e-03
   9.6200000e+00  -1.4116718e-03   2.4992625e-03  -1.0805854e-03
   9.6300000e+00  -1.3840962e-03   2.4834341e-03  -1.0924160e-03
   9.6400000e+00  -1.3567331e-03   2.4675206e-03  -1.1039481e-03
   9.6500000e+00  -1.3295829e-03   2.4515251e-03  -1.1151842e-03
   9.6600000e+00  -1.3026459e-03   2.4354503e-03  -1.1261269e-03
   9.6700000e+00  -1.2759226e-03   2.4192992e-03  -1.1367785e-03
   9.6800000e+00  -1.2494134e-03   2.4030745e-03  -1.1471417e-03
   9.6900000e+00  -1.2231185e-03   2.3867791e-03  -1.1572188e-03
   9.7000000e+00  -1.1970382e-03   2.3704156e-03  -1.1670123e-03
   9.7100000e+00  -1.1711728e-03   2.3539868e-03  -1.1765248e-03
   9.7200000e+00  -1.1455224e-03   2.3374953e-03  -1.1857586e-03
   9.7300000e+00  -1.1200872e-03   2.3209437e-03  -1.1947162e-03
   9.7400000e+00  -1.0948674e-03   2.3043345e-03  -1.2034001e-03
   9.7500000e+00  -1.0698630e-03   2.2876703e-03  -1.2118127e-03
   9.7600000e+00  -1.0450741e-03   2.2709537e-03  -1.2199564e-03
   9.7700000e+00  -1.0205007e-03   2.2541893e-03  -1.2278362e-03
   9.7800000e+00  -9.9614272e-04   2.2373811e-03  -1.2354557e-03
   9.7900000e+00  -9.7200023e-04   2.2205317e-03  -1.2428178e-03
   9.8000000e+00  -9.4807317e-04   2.2036436e-03  -1.2499249e-03
   9.8100000e+00  -9.2436145e-04   2.1867195e-03  -1.2567799e-03
   9.8200000e+00  -9.0086499e-04   2.1697620e-03  -1.2633854e-03
   9.8300000e+00  -8.7758368e-04   2.1527737e-03  -1.2697441e-03
   9.8400000e+00  -8.5451740e-04   2.1357569e-03  -1.2758586e-03
   9.8500000e+00  -8.3166599e-04   2.1187143e-03  -1.2817316e-03
   9.8600000e+00  -8.0902929e-04   2.1016482e-03  -1.2873657e-03
   9.8700000e+00  -7.8660709e-04   2.0845611e-03  -1.2927635e-03
   9.8800000e+00  -7.6439918e-04   2.0674555e-03  -1.2979276e-03
   9.8900000e+00  -7.4240534e-04   2.0503335e-03  -1.3028607e-03
   9.9000000e+00  -7.2062530e-04   2.0331976e-03  -1.3075653e-03
   9.9100000e+00  -6.9905878e-04   2.0160501e-03  -1.3120441e-03
   9.9200000e+00  -6.7770550e-04   1.9988932e-03  -1.3162995e-03
   9.9300000e+00  -6.5656512e-04   1.9817293e-03  -1.3203342e-03
   9.9400000e+00  -6.3563732e-04   1.9645603e-03  -1.3241507e-03
   9.9500000e+00  -6.1492172e-04   1.9473887e-03  -1.3277516e-03
   9.9600000e+00  -5.9441794e-04   1.9302165e-03  -1.3311394e-03
   9.9700000e+00  -5.7412559e-04   1.9130458e-03  -1.3343166e-03
   9.9800000e+00  -5.5404424e-04   1.8958787e-03  -1.3372858e-03
   9.9900000e+00  -5.3417344e-04   1.8787172e-03  -1.3400495e-03
   1.0000000e+01  -5.1451272e-04   1.8615635e-03  -1.3426101e-03


==> data/case_study2_time.dat <==
   0.0000000e+00   6.3146400e-02   6.1771900e-02   6.3146400e-02   6.1771900e-02
   1.0000000e+00   5.9314100e-02   5.3788700e-02   1.2246050e-01   1.1556060e-01
   2.0000000e+00   5.9111300e-02   5.3718400e-02   1.8157180e-01   1.6927900e-01
   3.0000000e+00   5.9185600e-02   5.3668900e-02   2.4075740e-01   2.2294790e-01
   4.0000000e+00   5.9581600e-02   5.7834100e-02   3.0033900e-01   2.8078200e-01
   5.0000000e+00   6.1068400e-02   5.0778400e-02   3.6140740e-01   3.3156040e-01
   6.0000000e+00   6.1457700e-02   5.1355800e-02   4.2286510e-01   3.8291620e-01
   7.0000000e+00   6.9656700e-02   5.3275000e-02   4.9252180e-01   4.3619120e-01
   8.0000000e+00   6.3212800e-02   5.2244200e-02   5.5573460e-01   4.8843540e-01
   9.0000000e+00   5.9923000e-02   5.5252900e-02   6.1565760e-01   5.4368830e-01
   1.0000000e+01   6.1354300e-02   5.0943100e-02   6.7701190e-01   5.9463140e-01
   1.1000000e+01   6.0745200e-02   5.2804100e-02   7.3775710e-01   6.4743550e-01
   1.2000000e+01   6.2935100e-02   5.2897500e-02   8.0069220e-01   7.0033300e-01
   1.3000000e+01   6.1875900e-02   5.3339300e-02   8.6256810e-01   7.5367230e-01
   1.4000000e+01   6.0460700e-02   5.6809900e-02   9.2302880e-01   8.1048220e-01
   1.5000000e+01   6.3010400e-02   5.7478900e-02   9.8603920e-01   8.6796110e-01
   1.6000000e+01   6.3871200e-02   5.3180800e-02   1.0499104e+00   9.2114190e-01
   1.7000000e+01   6.2556100e-02   5.2968500e-02   1.1124665e+00   9.7411040e-01
   1.8000000e+01   6.2386200e-02   5.3979500e-02   1.1748527e+00   1.0280899e+00
   1.9000000e+01   6.1533800e-02   5.2956300e-02   1.2363865e+00   1.0810462e+00
   2.0000000e+01   6.4012300e-02   5.3020900e-02   1.3003988e+00   1.1340671e+00
   2.1000000e+01   6.3296000e-02   5.3649600e-02   1.3636948e+00   1.1877167e+00
   2.2000000e+01   6.7886700e-02   5.2803500e-02   1.4315815e+00   1.2405202e+00
   2.3000000e+01   7.2679200e-02   5.2345400e-02   1.5042607e+00   1.2928656e+00
   2.4000000e+01   6.6912000e-02   5.0973000e-02   1.5711727e+00   1.3438386e+00
   2.5000000e+01   6.6295000e-02   5.2288200e-02   1.6374677e+00   1.3961268e+00
   2.6000000e+01   6.6793800e-02   5.3134200e-02   1.7042615e+00   1.4492610e+00
   2.7000000e+01   6.6099300e-02   5.6502100e-02   1.7703608e+00   1.5057631e+00
   2.8000000e+01   6.5318600e-02   5.6430800e-02   1.8356794e+00   1.5621939e+00
   2.9000000e+01   6.5538200e-02   5.0738500e-02   1.9012176e+00   1.6129324e+00
   3.0000000e+01   6.6871800e-02   6.4113800e-02   1.9680894e+00   1.6770462e+00
   3.1000000e+01   6.7005300e-02   5.8258300e-02   2.0350947e+00   1.7353045e+00
   3.2000000e+01   6.6100000e-02   5.5914200e-02   2.1011947e+00   1.7912187e+00
   3.3000000e+01   6.8375800e-02   5.6242700e-02   2.1695705e+00   1.8474614e+00
   3.4000000e+01   6.8807700e-02   6.0858500e-02   2.2383782e+00   1.9083199e+00
   3.5000000e+01   6.7087400e-02   5.6245800e-02   2.3054656e+00   1.9645657e+00
   3.6000000e+01   7.0488100e-02   5.5851400e-02   2.3759537e+00   2.0204171e+00
   3.7000000e+01   7.5272500e-02   9.0428400e-02   2.4512262e+00   2.1108455e+00
   3.8000000e+01   7.4205500e-02   5.5713400e-02   2.5254317e+00   2.1665589e+00
   3.9000000e+01   7.2987300e-02   5.4545900e-02   2.5984190e+00   2.2211048e+00
   4.0000000e+01   6.9388500e-02   5.3508400e-02   2.6678075e+00   2.2746132e+00
   4.1000000e+01   7.0115300e-02   5.2488700e-02   2.7379228e+00   2.3271019e+00
   4.2000000e+01   7.0341000e-02   5.1332000e-02   2.8082638e+00   2.3784339e+00
   4.3000000e+01   7.0296000e-02   5.3400000e-02   2.8785598e+00   2.4318339e+00
   4.4000000e+01   7.1131700e-02   5.4483000e-02   2.9496915e+00   2.4863169e+00
   4.5000000e+01   6.9170900e-02   6.0158400e-02   3.0188624e+00   2.5464753e+00
   4.6000000e+01   7.0631700e-02   5.3184600e-02   3.0894941e+00   2.5996599e+00
   4.7000000e+01   7.1799000e-02   5.2245100e-02   3.1612931e+00   2.6519050e+00
   4.8000000e+01   7.2606600e-02   8.8207500e-02   3.2338997e+00   2.7401125e+00
   4.9000000e+01   7.0170100e-02   5.2564500e-02   3.3040698e+00   2.7926770e+00
   5.0000000e+01   7.3723100e-02   5.3537800e-02   3.3777929e+00   2.8462148e+00
   5.1000000e+01   8.0380000e-02   5.5420100e-02   3.4581729e+00   2.9016349e+00
   5.2000000e+01   7.9474300e-02   5.1754400e-02   3.5376472e+00   2.9533893e+00
   5.3000000e+01   7.5731000e-02   5.1558100e-02   3.6133782e+00   3.0049474e+00
   5.4000000e+01   7.4353600e-02   5.0957700e-02   3.6877318e+00   3.0559051e+00
   5.5000000e+01   7.5518800e-02   5.0981300e-02   3.7632506e+00   3.1068864e+00
   5.6000000e+01   7.4234100e-02   5.4452300e-02   3.8374847e+00   3.1613387e+00
   5.7000000e+01   7.3430100e-02   5.2448400e-02   3.9109148e+00   3.2137871e+00
   5.8000000e+01   7.6205500e-02   5.2123600e-02   3.9871203e+00   3.2659107e+00
   5.9000000e+01   8.2721300e-02   5.2596600e-02   4.0698416e+00   3.3185073e+00
   6.0000000e+01   7.6764600e-02   5.2293200e-02   4.1466062e+00   3.3708005e+00
   6.1000000e+01   8.2053200e-02   5.0947100e-02   4.2286594e+00   3.4217476e+00
   6.2000000e+01   7.7769400e-02   5.0807100e-02   4.3064288e+00   3.4725547e+00
   6.3000000e+01   7.8879200e-02   5.6837900e-02   4.3853080e+00   3.5293926e+00
   6.4000000e+01   8.9760500e-02   5.4208800e-02   4.4750685e+00   3.5836014e+00
   6.5000000e+01   8.0564600e-02   5.3235900e-02   4.5556331e+00   3.6368373e+00
   6.6000000e+01   8.0885700e-02   5.1089200e-02   4.6365188e+00   3.6879265e+00
   6.7000000e+01   7.9712600e-02   5.0846800e-02   4.7162314e+00   3.7387733e+00
   6.8000000e+01   8.0989700e-02   5.3140200e-02   4.7972211e+00   3.7919135e+00
   6.9000000e+01   7.8669100e-02   5.1868600e-02   4.8758902e+00   3.8437821e+00
   7.0000000e+01   7.8397800e-02   5.2315600e-02   4.9542880e+00   3.8960977e+00
   7.1000000e+01   7.8772900e-02   5.1469600e-02   5.0330609e+00   3.9475673e+00
   7.2000000e+01   8.0288700e-02   5.1851600e-02   5.1133496e+00   3.9994189e+00
   7.3000000e+01   8.0773900e-02   5.1225500e-02   5.1941235e+00   4.0506444e+00
   7.4000000e+01   8.3268100e-02   5.1027100e-02   5.2773916e+00   4.1016715e+00
   7.5000000e+01   8.4131700e-02   5.0903700e-02   5.3615233e+00   4.1525752e+00
   7.6000000e+01   9.1809200e-02   5.1565700e-02   5.4533325e+00   4.2041409e+00
   7.7000000e+01   8.3758400e-02   5.0727800e-02   5.5370909e+00   4.2548687e+00
   7.8000000e+01   8.1601800e-02   5.1009100e-02   5.6186927e+00   4.3058778e+00
   7.9000000e+01   8.4675200e-02   5.0992600e-02   5.7033679e+00   4.3568704e+00
   8.0000000e+01   8.0445600e-02   5.1243200e-02   5.7838135e+00   4.4081136e+00
   8.1000000e+01   8.1161200e-02   5.0883000e-02   5.8649747e+00   4.4589966e+00
   8.2000000e+01   8.2970900e-02   5.6646100e-02   5.9479456e+00   4.5156427e+00
   8.3000000e+01   8.3090900e-02   5.4838000e-02   6.0310365e+00   4.5704807e+00
   8.4000000e+01   9.8237900e-02   5.0978100e-02   6.1292744e+00   4.6214588e+00
   8.5000000e+01   8.4179000e-02   5.0970700e-02   6.2134534e+00   4.6724295e+00
   8.6000000e+01   8.6763600e-02   5.1246000e-02   6.3002170e+00   4.7236755e+00
   8.7000000e+01   8.4141600e-02   5.0891400e-02   6.3843586e+00   4.7745669e+00
   8.8000000e+01   9.8936400e-02   5.0810500e-02   6.4832950e+00   4.8253774e+00
   8.9000000e+01   8.6888800e-02   5.5146300e-02   6.5701838e+00   4.8805237e+00
   9.0000000e+01   8.7983300e-02   6.3571100e-02   6.6581671e+00   4.9440948e+00
   9.1000000e+01   8.6516100e-02   5.0850200e-02   6.7446832e+00   4.9949450e+00
   9.2000000e+01   8.7441100e-02   5.1915600e-02   6.8321243e+00   5.0468606e+00
   9.3000000e+01   8.5576800e-02   5.2596400e-02   6.9177011e+00   5.0994570e+00
   9.4000000e+01   8.6774600e-02   5.3621200e-02   7.0044757e+00   5.1530782e+00
   9.5000000e+01   8.7670200e-02   5.3511900e-02   7.0921459e+00   5.2065901e+00
   9.6000000e+01   9.0900300e-02   5.3610200e-02   7.1830462e+00   5.2602003e+00
   9.7000000e+01   8.8664900e-02   5.4995600e-02   7.2717111e+00   5.3151959e+00
   9.8000000e+01   9.1884800e-02   6.0302900e-02   7.3635959e+00   5.3754988e+00
   9.9000000e+01   9.9851900e-02   5.2688300e-02   7.4634478e+00   5.4281871e+00
   1.0000000e+02   9.1765300e-02   5.5946600e-02   7.5552131e+00   5.4841337e+00
   1.0100000e+02   9.0594700e-02   6.0973300e-02   7.6458078e+00   5.5451070e+00
   1.0200000e+02   9.2071100e-02   5.4576500e-02   7.7378789e+00   5.5996835e+00
   1.0300000e+02   9.0837600e-02   5.2233600e-02   7.8287165e+00   5.6519171e+00
   1.0400000e+02   8.9062900e-02   5.2310300e-02   7.9177794e+00   5.7042274e+00
   1.0500000e+02   8.9533300e-02   5.5068500e-02   8.0073127e+00   5.7592959e+00
   1.0600000e+02   9.2532100e-02   5.1732000e-02   8.0998448e+00   5.8110279e+00
   1.0700000e+02   9.0901700e-02   5.1719600e-02   8.1907465e+00   5.8627475e+00
   1.0800000e+02   9.2937200e-02   5.2233900e-02   8.2836837e+00   5.9149814e+00
   1.0900000e+02   9.1584700e-02   5.1189500e-02   8.3752684e+00   5.9661709e+00
   1.1000000e+02   1.0650460e-01   5.1291600e-02   8.4817730e+00   6.0174625e+00
   1.1100000e+02   9.6887600e-02   5.9251900e-02   8.5786606e+00   6.0767144e+00
   1.1200000e+02   9.2601700e-02   5.3073900e-02   8.6712623e+00   6.1297883e+00
   1.1300000e+02   9.5942100e-02   6.7360900e-02   8.7672044e+00   6.1971492e+00
   1.1400000e+02   9.5322400e-02   5.7815300e-02   8.8625268e+00   6.2549645e+00
   1.1500000e+02   9.4165600e-02   5.3520300e-02   8.9566924e+00   6.3084848e+00
   1.1600000e+02   9.6860100e-02   5.1843200e-02   9.0535525e+00   6.3603280e+00
   1.1700000e+02   9.5140600e-02   5.0930900e-02   9.1486931e+00   6.4112589e+00
   1.1800000e+02   9.5367400e-02   5.0858300e-02   9.2440605e+00   6.4621172e+00
   1.1900000e+02   9.5768600e-02   5.7416900e-02   9.3398291e+00   6.5195341e+00
   1.2000000e+02   1.0674750e-01   5.3709900e-02   9.4465766e+00   6.5732440e+00
   1.2100000e+02   1.0126420e-01   5.1559600e-02   9.5478408e+00   6.6248036e+00
   1.2200000e+02   1.0075060e-01   5.6987200e-02   9.6485914e+00   6.6817908e+00
   1.2300000e+02   9.9130200e-02   5.2036700e-02   9.7477216e+00   6.7338275e+00
   1.2400000e+02   9.7732400e-02   5.0852600e-02   9.8454540e+00   6.7846801e+00
   1.2500000e+02   9.7083800e-02   5.1016200e-02   9.9425378e+00   6.8356963e+00
   1.2600000e+02   9.7781100e-02   5.3135800e-02   1.0040319e+01   6.8888321e+00
   1.2700000e+02   9.8059700e-02   5.1011900e-02   1.0138379e+01   6.9398440e+00
   1.2800000e+02   1.0068300e-01   6.7372600e-02   1.0239062e+01   7.0072166e+00
   1.2900000e+02   9.7918100e-02   5.2105900e-02   1.0336980e+01   7.0593225e+00
   1.3000000e+02   1.0977340e-01   5.3023600e-02   1.0446753e+01   7.1123461e+00
   1.3100000e+02   1.0629090e-01   5.1539500e-02   1.0553044e+01   7.1638856e+00
   1.3200000e+02   1.0274750e-01   5.1856500e-02   1.0655791e+01   7.2157421e+00
   1.3300000e+02   1.0079760e-01   5.1857500e-02   1.0756589e+01   7.2675996e+00
   1.3400000e+02   1.0117980e-01   5.0932400e-02   1.0857769e+01   7.3185320e+00
   1.3500000e+02   1.1915000e-01   5.0789400e-02   1.0976919e+01   7.3693214e+00
   1.3600000e+02   1.2518320e-01   5.1757800e-02   1.1102102e+01   7.4210792e+00
   1.3700000e+02   1.1233460e-01   5.1365700e-02   1.1214437e+01   7.4724449e+00
   1.3800000e+02   1.0581320e-01   5.9451100e-02   1.1320250e+01   7.5318960e+00
   1.3900000e+02   1.2141460e-01   5.2027100e-02   1.1441664e+01   7.5839231e+00
   1.4000000e+02   1.4736440e-01   5.1329000e-02   1.1589029e+01   7.6352521e+00
   1.4100000e+02   1.4278920e-01   5.1182600e-02   1.1731818e+01   7.6864347e+00
   1.4200000e+02   1.1665770e-01   5.0938800e-02   1.1848476e+01   7.7373735e+00
   1.4300000e+02   1.1016470e-01   5.1134600e-02   1.1958640e+01   7.7885081e+00
   1.4400000e+02   1.0824580e-01   5.1087100e-02   1.2066886e+01   7.8395952e+00
   1.4500000e+02   1.0593210e-01   5.1973300e-02   1.2172818e+01   7.8915685e+00
   1.4600000e+02   1.0782410e-01   5.1227700e-02   1.2280642e+01   7.9427962e+00
   1.4700000e+02   1.1004300e-01   5.0871400e-02   1.2390685e+01   7.9936676e+00
   1.4800000e+02   1.1570320e-01   5.0867300e-02   1.2506389e+01   8.0445349e+00
   1.4900000e+02   1.0932410e-01   5.1289200e-02   1.2615713e+01   8.0958241e+00
   1.5000000e+02   1.0710540e-01   5.1509600e-02   1.2722818e+01   8.1473337e+00
   1.5100000e+02   1.0861330e-01   5.1469400e-02   1.2831431e+01   8.1988031e+00
   1.5200000e+02   1.0894230e-01   5.1069000e-02   1.2940374e+01   8.2498721e+00
   1.5300000e+02   1.0893620e-01   5.0998800e-02   1.3049310e+01   8.3008709e+00
   1.5400000e+02   1.0965270e-01   5.0985600e-02   1.3158963e+01   8.3518565e+00
   1.5500000e+02   1.1143900e-01   5.1164400e-02   1.3270402e+01   8.4030209e+00
   1.5600000e+02   1.0993190e-01   5.0872400e-02   1.3380334e+01   8.4538933e+00
   1.5700000e+02   1.2038570e-01   5.3465100e-02   1.3500719e+01   8.5073584e+00
   1.5800000e+02   1.1320380e-01   5.7863600e-02   1.3613923e+01   8.5652220e+00
   1.5900000e+02   1.1253660e-01   5.1568100e-02   1.3726460e+01   8.6167901e+00
   1.6000000e+02   1.1306140e-01   5.1144400e-02   1.3839521e+01   8.6679345e+00
   1.6100000e+02   1.1275210e-01   5.0856800e-02   1.3952273e+01   8.7187913e+00
   1.6200000e+02   1.1116280e-01   5.0940800e-02   1.4063436e+01   8.7697321e+00
   1.6300000e+02   1.1303290e-01   5.1167700e-02   1.4176469e+01   8.8208998e+00
   1.6400000e+02   1.1794950e-01   5.4268000e-02   1.4294418e+01   8.8751678e+00
   1.6500000e+02   1.1792610e-01   5.1555900e-02   1.4412345e+01   8.9267237e+00
   1.6600000e+02   1.2294700e-01   5.1245800e-02   1.4535292e+01   8.9779695e+00
   1.6700000e+02   1.1560470e-01   5.2842400e-02   1.4650896e+01   9.0308119e+00
   1.6800000e+02   1.1640520e-01   5.1597400e-02   1.4767301e+01   9.0824093e+00
   1.6900000e+02   1.1494930e-01   5.1124600e-02   1.4882251e+01   9.1335339e+00
   1.7000000e+02   1.1648500e-01   5.1010200e-02   1.4998736e+01   9.1845441e+00
   1.7100000e+02   1.1473860e-01   5.1847500e-02   1.5113474e+01   9.2363916e+00
   1.7200000e+02   1.1632630e-01   5.3460000e-02   1.5229801e+01   9.2898516e+00
   1.7300000e+02   1.1631710e-01   5.2794700e-02   1.5346118e+01   9.3426463e+00
   1.7400000e+02   1.3463250e-01   5.1838000e-02   1.5480750e+01   9.3944843e+00
   1.7500000e+02   1.1926140e-01   5.1340700e-02   1.5600012e+01   9.4458250e+00
   1.7600000e+02   1.2010930e-01   5.4297000e-02   1.5720121e+01   9.5001220e+00
   1.7700000e+02   1.1744880e-01   5.9083000e-02   1.5837570e+01   9.5592050e+00
   1.7800000e+02   1.1990010e-01   5.0966700e-02   1.5957470e+01   9.6101717e+00
   1.7900000e+02   1.1923060e-01   5.1308700e-02   1.6076700e+01   9.6614804e+00
   1.8000000e+02   1.1978000e-01   5.1476000e-02   1.6196480e+01   9.7129564e+00
   1.8100000e+02   1.1905730e-01   5.0937300e-02   1.6315538e+01   9.7638937e+00
   1.8200000e+02   1.2986510e-01   5.1227300e-02   1.6445403e+01   9.8151210e+00
   1.8300000e+02   1.2460280e-01   5.1871900e-02   1.6570006e+01   9.8669929e+00
   1.8400000e+02   1.2455380e-01   6.1086200e-02   1.6694559e+01   9.9280791e+00
   1.8500000e+02   1.2235230e-01   5.2472400e-02   1.6816912e+01   9.9805515e+00
   1.8600000e+02   1.2373080e-01   5.2835800e-02   1.6940643e+01   1.0033387e+01
   1.8700000e+02   1.2207340e-01   5.1935600e-02   1.7062716e+01   1.0085323e+01
   1.8800000e+02   1.2264490e-01   5.1295300e-02   1.7185361e+01   1.0136618e+01
   1.8900000e+02   1.2400820e-01   5.0941800e-02   1.7309369e+01   1.0187560e+01
   1.9000000e+02   1.3422420e-01   5.1106100e-02   1.7443593e+01   1.0238666e+01
   1.9100000e+02   1.3101090e-01   5.1198300e-02   1.7574604e+01   1.0289864e+01
   1.9200000e+02   1.2640370e-01   5.1599100e-02   1.7701008e+01   1.0341463e+01
   1.9300000e+02   1.2337090e-01   5.0930700e-02   1.7824379e+01   1.0392394e+01
   1.9400000e+02   1.2702620e-01   5.1067700e-02   1.7951405e+01   1.0443462e+01
   1.9500000e+02   1.2567540e-01   5.4787000e-02   1.8077080e+01   1.0498249e+01
   1.9600000e+02   1.2779990e-01   5.7976900e-02   1.8204880e+01   1.0556226e+01
   1.9700000e+02   1.2892480e-01   5.0954500e-02   1.8333805e+01   1.0607180e+01
   1.9800000e+02   1.4501740e-01   5.3687200e-02   1.8478822e+01   1.0660867e+01
   1.9900000e+02   1.3003220e-01   5.3449700e-02   1.8608855e+01   1.0714317e+01
   2.0000000e+02   1.3108550e-01   5.1951900e-02   1.8739940e+01   1.0766269e+01
   2.0100000e+02   1.2766650e-01   5.1255700e-02   1.8867607e+01   1.0817525e+01
   2.0200000e+02   1.2882160e-01   5.3756300e-02   1.8996428e+01   1.0871281e+01
   2.0300000e+02   1.2755300e-01   5.1207200e-02   1.9123981e+01   1.0922488e+01
   2.0400000e+02   1.3947350e-01   5.0895700e-02   1.9263455e+01   1.0973384e+01
   2.0500000e+02   1.4147080e-01   5.0888200e-02   1.9404926e+01   1.1024272e+01
   2.0600000e+02   1.4299400e-01   5.0973400e-02   1.9547920e+01   1.1075246e+01
   2.0700000e+02   1.3313840e-01   5.2857800e-02   1.9681058e+01   1.1128103e+01
   2.0800000e+02   1.3469900e-01   5.1814100e-02   1.9815757e+01   1.1179917e+01
   2.0900000e+02   1.3200060e-01   5.5861600e-02   1.9947758e+01   1.1235779e+01
   2.1000000e+02   1.3332150e-01   5.1866300e-02   2.0081079e+01   1.1287645e+01
   2.1100000e+02   1.3511510e-01   5.1248800e-02   2.0216194e+01   1.1338894e+01
   2.1200000e+02   1.3528510e-01   5.1101100e-02   2.0351479e+01   1.1389995e+01
   2.1300000e+02   1.4747660e-01   5.0822900e-02   2.0498956e+01   1.1440818e+01
   2.1400000e+02   1.3790810e-01   5.4424200e-02   2.0636864e+01   1.1495242e+01
   2.1500000e+02   1.3892280e-01   5.7649800e-02   2.0775787e+01   1.1552892e+01
   2.1600000e+02   1.3730670e-01   5.0947800e-02   2.0913093e+01   1.1603840e+01
   2.1700000e+02   1.3462300e-01   5.4303100e-02   2.1047716e+01   1.1658143e+01
   2.1800000e+02   1.3699990e-01   5.1233800e-02   2.1184716e+01   1.1709377e+01
   2.1900000e+02   1.3591230e-01   5.1612700e-02   2.1320629e+01   1.1760990e+01
   2.2000000e+02   1.5115160e-01   5.1602700e-02   2.1471780e+01   1.1812592e+01
   2.2100000e+02   1.4246190e-01   5.3521300e-02   2.1614242e+01   1.1866114e+01
   2.2200000e+02   1.4059740e-01   5.1871200e-02   2.1754840e+01   1.1917985e+01
   2.2300000e+02   1.4094620e-01   5.1929000e-02   2.1895786e+01   1.1969914e+01
   2.2400000e+02   1.4020680e-01   5.1352500e-02   2.2035993e+01   1.2021266e+01
   2.2500000e+02   1.3923290e-01   5.1198300e-02   2.2175225e+01   1.2072465e+01
   2.2600000e+02   1.4333500e-01   5.1938100e-02   2.2318560e+01   1.2124403e+01
   2.2700000e+02   1.5317790e-01   5.1054900e-02   2.2471738e+01   1.2175458e+01
   2.2800000e+02   1.4404840e-01   5.1366600e-02   2.2615787e+01   1.2226824e+01
   2.2900000e+02   1.4400810e-01   5.1552300e-02   2.2759795e+01   1.2278376e+01
   2.3000000e+02   1.4120550e-01   5.1212400e-02   2.2901000e+01   1.2329589e+01
   2.3100000e+02   1.4291000e-01   5.1527800e-02   2.3043910e+01   1.2381117e+01
   2.3200000e+02   1.4325080e-01   5.1221400e-02   2.3187161e+01   1.2432338e+01
   2.3300000e+02   1.4482210e-01   5.2121000e-02   2.3331983e+01   1.2484459e+01
   2.3400000e+02   1.5658530e-01   5.9685900e-02   2.3488569e+01   1.2544145e+01
   2.3500000e+02   1.4656850e-01   5.1902500e-02   2.3635137e+01   1.2596047e+01
   2.3600000e+02   1.4660860e-01   5.1416400e-02   2.3781746e+01   1.2647464e+01
   2.3700000e+02   1.4728000e-01   5.0840400e-02   2.3929026e+01   1.2698304e+01
   2.3800000e+02   1.4568200e-01   5.0939700e-02   2.4074708e+01   1.2749244e+01
   2.3900000e+02   1.4518580e-01   5.3882700e-02   2.4219893e+01   1.2803127e+01
   2.4000000e+02   1.4701870e-01   5.0957500e-02   2.4366912e+01   1.2854084e+01
   2.4100000e+02   1.6294770e-01   5.2215100e-02   2.4529860e+01   1.2906299e+01
   2.4200000e+02   1.4934060e-01   5.0976700e-02   2.4679200e+01   1.2957276e+01
   2.4300000e+02   1.4775770e-01   5.0836700e-02   2.4826958e+01   1.3008113e+01
   2.4400000e+02   1.5055400e-01   5.1060900e-02   2.4977512e+01   1.3059174e+01
   2.4500000e+02   1.4886590e-01   5.1761800e-02   2.5126378e+01   1.3110935e+01
   2.4600000e+02   1.4894630e-01   5.1530700e-02   2.5275324e+01   1.3162466e+01
   2.4700000e+02   1.5801030e-01   5.1409300e-02   2.5433335e+01   1.3213875e+01
   2.4800000e+02   1.5747890e-01   5.1062300e-02   2.5590814e+01   1.3264938e+01
   2.4900000e+02   1.5474810e-01   5.1355600e-02   2.5745562e+01   1.3316293e+01
   2.5000000e+02   1.5236650e-01   5.0980100e-02   2.5897928e+01   1.3367273e+01
   2.5100000e+02   1.5361050e-01   5.1036300e-02   2.6051539e+01   1.3418310e+01
   2.5200000e+02   1.5176150e-01   5.1209800e-02   2.6203300e+01   1.3469519e+01
   2.5300000e+02   1.5033730e-01   5.7260300e-02   2.6353637e+01   1.3526780e+01
   2.5400000e+02   1.6893330e-01   5.4560500e-02   2.6522571e+01   1.3581340e+01
   2.5500000e+02   1.5540600e-01   5.0903200e-02   2.6677977e+01   1.3632243e+01
   2.5600000e+02   1.5617210e-01   5.0900900e-02   2.6834149e+01   1.3683144e+01
   2.5700000e+02   1.5450060e-01   5.0948500e-02   2.6988649e+01   1.3734093e+01
   2.5800000e+02   1.5459620e-01   5.0825500e-02   2.7143246e+01   1.3784918e+01
   2.5900000e+02   1.5482720e-01   5.1256000e-02   2.7298073e+01   1.3836174e+01
   2.6000000e+02   1.6806930e-01   5.4281700e-02   2.7466142e+01   1.3890456e+01
   2.6100000e+02   1.6156560e-01   5.1451600e-02   2.7627708e+01   1.3941908e+01
   2.6200000e+02   1.6006720e-01   5.5907700e-02   2.7787775e+01   1.3997815e+01
   2.6300000e+02   1.6017400e-01   5.1469600e-02   2.7947949e+01   1.4049285e+01
   2.6400000e+02   1.5766140e-01   5.0965600e-02   2.8105610e+01   1.4100251e+01
   2.6500000e+02   1.5852950e-01   5.1088800e-02   2.8264140e+01   1.4151339e+01
   2.6600000e+02   1.7247570e-01   5.1099300e-02   2.8436616e+01   1.4202439e+01
   2.6700000e+02   1.6659350e-01   5.1231000e-02   2.8603209e+01   1.4253670e+01
   2.6800000e+02   1.6268160e-01   5.1604000e-02   2.8765891e+01   1.4305274e+01
   2.6900000e+02   1.6247390e-01   5.0917300e-02   2.8928365e+01   1.4356191e+01
   2.7000000e+02   1.6347920e-01   5.0967600e-02   2.9091844e+01   1.4407159e+01
   2.7100000e+02   1.6064540e-01   5.2775100e-02   2.9252489e+01   1.4459934e+01
   2.7200000e+02   1.7587310e-01   5.6867000e-02   2.9428362e+01   1.4516801e+01
   2.7300000e+02   1.7127080e-01   5.5377800e-02   2.9599633e+01   1.4572179e+01
   2.7400000e+02   1.6993360e-01   5.0768500e-02   2.9769567e+01   1.4622947e+01
   2.7500000e+02   1.6829010e-01   5.1663200e-02   2.9937857e+01   1.4674610e+01
   2.7600000e+02   1.7083070e-01   5.1595500e-02   3.0108687e+01   1.4726206e+01
   2.7700000e+02   1.6901870e-01   5.1536700e-02   3.0277706e+01   1.4777742e+01
   2.7800000e+02   1.8706900e-01   5.0971200e-02   3.0464775e+01   1.4828714e+01
   2.7900000e+02   1.6949560e-01   5.3311600e-02   3.0634271e+01   1.4882025e+01
   2.8000000e+02   1.6766820e-01   5.1162300e-02   3.0801939e+01   1.4933188e+01
   2.8100000e+02   1.6492160e-01   5.1333000e-02   3.0966861e+01   1.4984521e+01
   2.8200000e+02   1.6602520e-01   5.1510600e-02   3.1132886e+01   1.5036031e+01
   2.8300000e+02   1.8366800e-01   5.1005100e-02   3.1316554e+01   1.5087036e+01
   2.8400000e+02   1.8476700e-01   5.9612400e-02   3.1501321e+01   1.5146649e+01
   2.8500000e+02   1.7210930e-01   6.3917900e-02   3.1673430e+01   1.5210567e+01
   2.8600000e+02   1.7574170e-01   6.6588700e-02   3.1849172e+01   1.5277155e+01
   2.8700000e+02   1.7422540e-01   6.4584600e-02   3.2023397e+01   1.5341740e+01
   2.8800000e+02   1.6932030e-01   6.0865000e-02   3.2192717e+01   1.5402605e+01
   2.8900000e+02   1.7496290e-01   5.3356400e-02   3.2367680e+01   1.5455961e+01
   2.9000000e+02   1.8923800e-01   5.5886500e-02   3.2556918e+01   1.5511848e+01
   2.9100000e+02   1.7213420e-01   5.8321400e-02   3.2729053e+01   1.5570169e+01
   2.9200000e+02   1.7538380e-01   5.3401300e-02   3.2904436e+01   1.5623570e+01
   2.9300000e+02   1.7406820e-01   5.0962900e-02   3.3078505e+01   1.5674533e+01
   2.9400000e+02   1.7413210e-01   5.3193700e-02   3.3252637e+01   1.5727727e+01
   2.9500000e+02   1.8893460e-01   5.1001600e-02   3.3441571e+01   1.5778729e+01
   2.9600000e+02   1.8381770e-01   5.1376700e-02   3.3625389e+01   1.5830105e+01
   2.9700000e+02   1.7410340e-01   5.6955200e-02   3.3799492e+01   1.5887061e+01
   2.9800000e+02   1.7620380e-01   5.2555900e-02   3.3975696e+01   1.5939616e+01
   2.9900000e+02   1.8026650e-01   5.3105600e-02   3.4155963e+01   1.5992722e+01
   3.0000000e+02   1.7629400e-01   5.3272000e-02   3.4332257e+01   1.6045994e+01
   3.0100000e+02   1.9335170e-01   5.1791900e-02   3.4525608e+01   1.6097786e+01
   3.0200000e+02   1.8096660e-01   5.1253700e-02   3.4706575e+01   1.6149040e+01
   3.0300000e+02   1.8232580e-01   6.5933200e-02   3.4888901e+01   1.6214973e+01
   3.0400000e+02   1.8409410e-01   5.2043500e-02   3.5072995e+01   1.6267016e+01
   3.0500000e+02   1.8094460e-01   5.0965200e-02   3.5253939e+01   1.6317982e+01
   3.0600000e+02   1.9423140e-01   5.0873500e-02   3.5448171e+01   1.6368855e+01
   3.0700000e+02   1.8596470e-01   5.2309200e-02   3.5634136e+01   1.6421164e+01
   3.0800000e+02   1.8239870e-01   5.0900100e-02   3.5816534e+01   1.6472064e+01
   3.0900000e+02   1.8041520e-01   5.9175300e-02   3.5996949e+01   1.6531240e+01
   3.1000000e+02   1.8383900e-01   5.1631400e-02   3.6180788e+01   1.6582871e+01
   3.1100000e+02   1.9005310e-01   5.0884200e-02   3.6370842e+01   1.6633755e+01
   3.1200000e+02   1.9439240e-01   5.1065900e-02   3.6565234e+01   1.6684821e+01
   3.1300000e+02   1.8762280e-01   5.1024800e-02   3.6752857e+01   1.6735846e+01
   3.1400000e+02   1.8373690e-01   5.1070200e-02   3.6936594e+01   1.6786916e+01
   3.1500000e+02   1.8285000e-01   5.1276300e-02   3.7119444e+01   1.6838192e+01
   3.1600000e+02   1.8953040e-01   5.4338300e-02   3.7308974e+01   1.6892531e+01
   3.1700000e+02   2.3542400e-01   5.2206700e-02   3.7544398e+01   1.6944737e+01
   3.1800000e+02   2.4037640e-01   5.2088100e-02   3.7784774e+01   1.6996826e+01
   3.1900000e+02   2.3550270e-01   5.3553300e-02   3.8020277e+01   1.7050379e+01
   3.2000000e+02   1.9311840e-01   5.1289300e-02   3.8213396e+01   1.7101668e+01
   3.2100000e+02   1.9318130e-01   5.1859400e-02   3.8406577e+01   1.7153528e+01
   3.2200000e+02   1.9636560e-01   5.1010200e-02   3.8602942e+01   1.7204538e+01
   3.2300000e+02   1.9108540e-01   5.0826400e-02   3.8794028e+01   1.7255364e+01
   3.2400000e+02   1.9042500e-01   5.1142300e-02   3.8984453e+01   1.7306506e+01
   3.2500000e+02   1.8815760e-01   5.2848300e-02   3.9172610e+01   1.7359355e+01
   3.2600000e+02   1.9795970e-01   5.3991800e-02   3.9370570e+01   1.7413347e+01
   3.2700000e+02   2.0416410e-01   5.1031800e-02   3.9574734e+01   1.7464378e+01
   3.2800000e+02   1.9514870e-01   5.7994900e-02   3.9769883e+01   1.7522373e+01
   3.2900000e+02   1.9057230e-01   5.3964600e-02   3.9960455e+01   1.7576338e+01
   3.3000000e+02   1.9284370e-01   5.1217100e-02   4.0153299e+01   1.7627555e+01
   3.3100000e+02   1.9290250e-01   5.1201800e-02   4.0346201e+01   1.7678757e+01
   3.3200000e+02   2.0968700e-01   5.1053800e-02   4.0555888e+01   1.7729811e+01
   3.3300000e+02   1.9538730e-01   6.1208000e-02   4.0751276e+01   1.7791019e+01
   3.3400000e+02   1.9584610e-01   5.6589800e-02   4.0947122e+01   1.7847608e+01
   3.3500000e+02   1.9604890e-01   5.2056200e-02   4.1143171e+01   1.7899665e+01
   3.3600000e+02   1.9533180e-01   5.0953100e-02   4.1338503e+01   1.7950618e+01
   3.3700000e+02   2.0951830e-01   5.0833700e-02   4.1548021e+01   1.8001451e+01
   3.3800000e+02   1.9854400e-01   5.0844600e-02   4.1746565e+01   1.8052296e+01
   3.3900000e+02   1.9591660e-01   5.4776200e-02   4.1942481e+01   1.8107072e+01
   3.4000000e+02   2.0021420e-01   5.1446800e-02   4.2142696e+01   1.8158519e+01
   3.4100000e+02   1.9717680e-01   5.1365700e-02   4.2339872e+01   1.8209885e+01
   3.4200000e+02   2.1719080e-01   5.1187000e-02   4.2557063e+01   1.8261072e+01
   3.4300000e+02   2.0417560e-01   5.1080000e-02   4.2761239e+01   1.8312152e+01
   3.4400000e+02   2.0224880e-01   5.2710900e-02   4.2963488e+01   1.8364863e+01
   3.4500000e+02   1.9938410e-01   5.3222400e-02   4.3162872e+01   1.8418085e+01
   3.4600000e+02   2.5428550e-01   5.0809800e-02   4.3417157e+01   1.8468895e+01
   3.4700000e+02   2.8424390e-01   5.9728200e-02   4.3701401e+01   1.8528623e+01
   3.4800000e+02   2.7169790e-01   5.4808700e-02   4.3973099e+01   1.8583432e+01
   3.4900000e+02   2.5784790e-01   5.1328200e-02   4.4230947e+01   1.8634760e+01
   3.5000000e+02   2.7345530e-01   5.1005200e-02   4.4504402e+01   1.8685765e+01
   3.5100000e+02   2.5947160e-01   5.0851300e-02   4.4763874e+01   1.8736616e+01
   3.5200000e+02   2.5983310e-01   5.4201000e-02   4.5023707e+01   1.8790817e+01
   3.5300000e+02   2.5878650e-01   5.1073300e-02   4.5282493e+01   1.8841891e+01
   3.5400000e+02   2.7581000e-01   5.3634800e-02   4.5558303e+01   1.8895525e+01
   3.5500000e+02   2.4429100e-01   5.0986200e-02   4.5802594e+01   1.8946512e+01
   3.5600000e+02   2.1932150e-01   5.0988200e-02   4.6021916e+01   1.8997500e+01
   3.5700000e+02   2.0834180e-01   5.0939200e-02   4.6230258e+01   1.9048439e+01
   3.5800000e+02   2.2119180e-01   5.0844100e-02   4.6451449e+01   1.9099283e+01
   3.5900000e+02   2.1980190e-01   5.2900100e-02   4.6671251e+01   1.9152183e+01
   3.6000000e+02   2.1260610e-01   5.2048300e-02   4.6883857e+01   1.9204232e+01
   3.6100000e+02   2.1217210e-01   5.0765500e-02   4.7096030e+01   1.9254997e+01
   3.6200000e+02   2.1760880e-01   5.0741500e-02   4.7313638e+01   1.9305739e+01
   3.6300000e+02   2.2848340e-01   5.1777900e-02   4.7542122e+01   1.9357516e+01
   3.6400000e+02   2.1804340e-01   5.2056300e-02   4.7760165e+01   1.9409573e+01
   3.6500000e+02   2.1191640e-01   5.2043400e-02   4.7972082e+01   1.9461616e+01
   3.6600000e+02   2.1974130e-01   5.7363000e-02   4.8191823e+01   1.9518979e+01
   3.6700000e+02   2.2308590e-01   5.4348300e-02   4.8414909e+01   1.9573327e+01
   3.6800000e+02   2.3100160e-01   5.1531100e-02   4.8645910e+01   1.9624859e+01
   3.6900000e+02   2.1694130e-01   5.1149900e-02   4.8862852e+01   1.9676008e+01
   3.7000000e+02   2.1728280e-01   5.1170000e-02   4.9080134e+01   1.9727178e+01
   3.7100000e+02   2.2064830e-01   5.1011500e-02   4.9300783e+01   1.9778190e+01
   3.7200000e+02   2.3849620e-01   5.0911400e-02   4.9539279e+01   1.9829101e+01
   3.7300000e+02   2.3488640e-01   5.4019200e-02   4.9774165e+01   1.9883121e+01
   3.7400000e+02   2.2131290e-01   5.1816100e-02   4.9995478e+01   1.9934937e+01
   3.7500000e+02   2.1843770e-01   5.0977400e-02   5.0213916e+01   1.9985914e+01
   3.7600000e+02   2.3685230e-01   5.0861300e-02   5.0450768e+01   2.0036775e+01
   3.7700000e+02   2.2961760e-01   5.0772100e-02   5.0680386e+01   2.0087547e+01
   3.7800000e+02   2.2396480e-01   5.0844700e-02   5.0904351e+01   2.0138392e+01
   3.7900000e+02   2.2477180e-01   5.3449900e-02   5.1129123e+01   2.0191842e+01
   3.8000000e+02   2.2498170e-01   5.2243200e-02   5.1354104e+01   2.0244085e+01
   3.8100000e+02   2.4192380e-01   5.1032900e-02   5.1596028e+01   2.0295118e+01
   3.8200000e+02   2.2663700e-01   5.1028300e-02   5.1822665e+01   2.0346146e+01
   3.8300000e+02   2.2594560e-01   5.0997800e-02   5.2048611e+01   2.0397144e+01
   3.8400000e+02   2.2749220e-01   5.1066200e-02   5.2276103e+01   2.0448210e+01
   3.8500000e+02   2.4090650e-01   5.4566800e-02   5.2517009e+01   2.0502777e+01
   3.8600000e+02   2.3351060e-01   5.7068300e-02   5.2750520e+01   2.0559846e+01
   3.8700000e+02   2.2912250e-01   5.1191000e-02   5.2979642e+01   2.0611037e+01
   3.8800000e+02   2.2856970e-01   5.0880800e-02   5.3208212e+01   2.0661917e+01
   3.8900000e+02   2.4537710e-01   5.2709700e-02   5.3453589e+01   2.0714627e+01
   3.9000000e+02   2.4487560e-01   5.3266400e-02   5.3698465e+01   2.0767893e+01
   3.9100000e+02   2.3874080e-01   5.0935300e-02   5.3937206e+01   2.0818829e+01
   3.9200000e+02   2.3262690e-01   5.1465900e-02   5.4169833e+01   2.0870295e+01
   3.9300000e+02   2.3858780e-01   5.1620800e-02   5.4408420e+01   2.0921915e+01
   3.9400000e+02   2.4529540e-01   5.1685800e-02   5.4653716e+01   2.0973601e+01
   3.9500000e+02   2.3755680e-01   5.2458200e-02   5.4891273e+01   2.1026059e+01
   3.9600000e+02   2.3983040e-01   5.1157400e-02   5.5131103e+01   2.1077217e+01
   3.9700000e+02   2.3384020e-01   5.0982900e-02   5.5364943e+01   2.1128200e+01
   3.9800000e+02   2.5988300e-01   5.1307500e-02   5.5624826e+01   2.1179507e+01
   3.9900000e+02   2.3898500e-01   5.1274000e-02   5.5863811e+01   2.1230781e+01
   4.0000000e+02   2.3863330e-01   5.1709700e-02   5.6102444e+01   2.1282491e+01
   4.0100000e+02   2.3533430e-01   5.0960400e-02   5.6337779e+01   2.1333451e+01
   4.0200000e+02   2.6259350e-01   5.0831500e-02   5.6600372e+01   2.1384283e+01
   4.0300000e+02   2.3998680e-01   5.0981700e-02   5.6840359e+01   2.1435265e+01
   4.0400000e+02   2.4221950e-01   5.3251300e-02   5.7082579e+01   2.1488516e+01
   4.0500000e+02   2.3750270e-01   5.9499700e-02   5.7320081e+01   2.1548016e+01
   4.0600000e+02   2.6356180e-01   5.1189700e-02   5.7583643e+01   2.1599205e+01
   4.0700000e+02   2.4665090e-01   5.0954200e-02   5.7830294e+01   2.1650159e+01
   4.0800000e+02   2.4104910e-01   5.1024300e-02   5.8071343e+01   2.1701184e+01
   4.0900000e+02   2.3891590e-01   5.1074600e-02   5.8310259e+01   2.1752258e+01
   4.1000000e+02   2.6144660e-01   5.0761000e-02   5.8571706e+01   2.1803019e+01
   4.1100000e+02   2.4909970e-01   5.2932900e-02   5.8820805e+01   2.1855952e+01
   4.1200000e+02   2.4882080e-01   5.2804200e-02   5.9069626e+01   2.1908756e+01
   4.1300000e+02   2.4330670e-01   5.1322900e-02   5.9312933e+01   2.1960079e+01
   4.1400000e+02   2.6735860e-01   5.1195900e-02   5.9580291e+01   2.2011275e+01
   4.1500000e+02   2.4907060e-01   5.0990700e-02   5.9829362e+01   2.2062266e+01
   4.1600000e+02   2.4770050e-01   5.0927700e-02   6.0077062e+01   2.2113194e+01
   4.1700000e+02   2.4496620e-01   5.0944300e-02   6.0322029e+01   2.2164138e+01
   4.1800000e+02   2.6878280e-01   5.2336600e-02   6.0590811e+01   2.2216475e+01
   4.1900000e+02   2.5217580e-01   5.2937500e-02   6.0842987e+01   2.2269412e+01
   4.2000000e+02   2.5709690e-01   5.0854700e-02   6.1100084e+01   2.2320267e+01
   4.2100000e+02   2.4909570e-01   5.0708500e-02   6.1349180e+01   2.2370975e+01
   4.2200000e+02   2.7657280e-01   5.1052000e-02   6.1625753e+01   2.2422027e+01
   4.2300000e+02   2.5803310e-01   5.1381700e-02   6.1883786e+01   2.2473409e+01
   4.2400000e+02   2.6485950e-01   5.8668800e-02   6.2148645e+01   2.2532078e+01
   4.2500000e+02   2.6101990e-01   5.3790600e-02   6.2409665e+01   2.2585868e+01
   4.2600000e+02   2.6751920e-01   5.1293200e-02   6.2677184e+01   2.2637161e+01
   4.2700000e+02   2.6132020e-01   5.2051300e-02   6.2938505e+01   2.2689213e+01
   4.2800000e+02   2.5721050e-01   5.3359000e-02   6.3195715e+01   2.2742572e+01
   4.2900000e+02   2.6092090e-01   6.9976000e-02   6.3456636e+01   2.2812548e+01
   4.3000000e+02   2.6719280e-01   5.4169500e-02   6.3723829e+01   2.2866717e+01
   4.3100000e+02   2.5881910e-01   5.2864400e-02   6.3982648e+01   2.2919582e+01
   4.3200000e+02   2.5977850e-01   5.2832500e-02   6.4242426e+01   2.2972414e+01
   4.3300000e+02   2.7117390e-01   5.2172500e-02   6.4513600e+01   2.3024587e+01
   4.3400000e+02   2.6467720e-01   5.1587800e-02   6.4778277e+01   2.3076175e+01
   4.3500000e+02   2.6141360e-01   5.1548100e-02   6.5039691e+01   2.3127723e+01
   4.3600000e+02   2.6490800e-01   5.3165600e-02   6.5304599e+01   2.3180888e+01
   4.3700000e+02   2.7768470e-01   5.3171600e-02   6.5582284e+01   2.3234060e+01
   4.3800000e+02   2.6832630e-01   5.1029300e-02   6.5850610e+01   2.3285089e+01
   4.3900000e+02   2.6132970e-01   5.1863100e-02   6.6111940e+01   2.3336952e+01
   4.4000000e+02   2.6734560e-01   5.1658300e-02   6.6379285e+01   2.3388610e+01
   4.4100000e+02   2.7428150e-01   5.1370700e-02   6.6653567e+01   2.3439981e+01
   4.4200000e+02   2.6578270e-01   5.5220300e-02   6.6919349e+01   2.3495201e+01
   4.4300000e+02   2.6302610e-01   5.6726400e-02   6.7182376e+01   2.3551928e+01
   4.4400000e+02   2.7363740e-01   5.0897200e-02   6.7456013e+01   2.3602825e+01
   4.4500000e+02   2.7588360e-01   6.6498000e-02   6.7731897e+01   2.3669323e+01
   4.4600000e+02   2.7208610e-01   5.0688800e-02   6.8003983e+01   2.3720012e+01
   4.4700000e+02   2.6642940e-01   5.0722900e-02   6.8270412e+01   2.3770735e+01
   4.4800000e+02   2.7936880e-01   5.2096300e-02   6.8549781e+01   2.3822831e+01
   4.4900000e+02   2.7071860e-01   5.2605100e-02   6.8820499e+01   2.3875436e+01
   4.5000000e+02   2.6743680e-01   7.7355600e-02   6.9087936e+01   2.3952792e+01
   4.5100000e+02   2.7089300e-01   5.2016300e-02   6.9358829e+01   2.4004808e+01
   4.5200000e+02   2.9106280e-01   5.1255100e-02   6.9649892e+01   2.4056063e+01
   4.5300000e+02   2.7026730e-01   5.2078000e-02   6.9920159e+01   2.4108141e+01
   4.5400000e+02   2.7278960e-01   5.1114600e-02   7.0192949e+01   2.4159256e+01
   4.5500000e+02   2.8272850e-01   5.0920900e-02   7.0475678e+01   2.4210177e+01
   4.5600000e+02   2.8090190e-01   5.1323700e-02   7.0756579e+01   2.4261500e+01
   4.5700000e+02   2.7105450e-01   5.0864800e-02   7.1027634e+01   2.4312365e+01
   4.5800000e+02   2.7740230e-01   5.0869400e-02   7.1305036e+01   2.4363235e+01
   4.5900000e+02   2.9529950e-01   5.0879700e-02   7.1600336e+01   2.4414114e+01
   4.6000000e+02   2.8279060e-01   5.1315100e-02   7.1883126e+01   2.4465429e+01
   4.6100000e+02   2.7812070e-01   5.8583700e-02   7.2161247e+01   2.4524013e+01
   4.6200000e+02   2.9193030e-01   5.3408900e-02   7.2453177e+01   2.4577422e+01
   4.6300000e+02   2.8926070e-01   5.0848800e-02   7.2742438e+01   2.4628271e+01
   4.6400000e+02   2.7841710e-01   5.0933000e-02   7.3020855e+01   2.4679204e+01
   4.6500000e+02   2.7790520e-01   5.0875800e-02   7.3298760e+01   2.4730080e+01
   4.6600000e+02   3.0283110e-01   5.0881600e-02   7.3601591e+01   2.4780961e+01
   4.6700000e+02   2.8659140e-01   5.0890700e-02   7.3888183e+01   2.4831852e+01
   4.6800000e+02   2.8545860e-01   5.3121700e-02   7.4173641e+01   2.4884974e+01
   4.6900000e+02   2.8921270e-01   5.1280700e-02   7.4462854e+01   2.4936254e+01
   4.7000000e+02   2.9990980e-01   5.1569700e-02   7.4762764e+01   2.4987824e+01
   4.7100000e+02   2.9354890e-01   5.1126600e-02   7.5056313e+01   2.5038951e+01
   4.7200000e+02   2.9511770e-01   5.1317500e-02   7.5351431e+01   2.5090268e+01
   4.7300000e+02   3.0395530e-01   5.1272300e-02   7.5655386e+01   2.5141540e+01
   4.7400000e+02   2.9255810e-01   5.0964000e-02   7.5947944e+01   2.5192504e+01
   4.7500000e+02   2.9073550e-01   5.1112700e-02   7.6238679e+01   2.5243617e+01
   4.7600000e+02   3.0288960e-01   5.0796200e-02   7.6541569e+01   2.5294413e+01
   4.7700000e+02   2.8988260e-01   5.1074400e-02   7.6831452e+01   2.5345488e+01
   4.7800000e+02   2.9105990e-01   5.1222600e-02   7.7122512e+01   2.5396710e+01
   4.7900000e+02   3.0479940e-01   5.1739600e-02   7.7427311e+01   2.5448450e+01
   4.8000000e+02   3.0079160e-01   5.6338300e-02   7.7728103e+01   2.5504788e+01
   4.8100000e+02   2.9206270e-01   5.6358600e-02   7.8020165e+01   2.5561147e+01
   4.8200000e+02   2.9158830e-01   5.1047300e-02   7.8311754e+01   2.5612194e+01
   4.8300000e+02   3.1194370e-01   5.0983800e-02   7.8623697e+01   2.5663178e+01
   4.8400000e+02   2.9441800e-01   5.1682700e-02   7.8918115e+01   2.5714861e+01
   4.8500000e+02   3.2468130e-01   5.0746700e-02   7.9242796e+01   2.5765607e+01
   4.8600000e+02   3.1547060e-01   5.0781200e-02   7.9558267e+01   2.5816389e+01
   4.8700000e+02   3.0018790e-01   5.2973200e-02   7.9858455e+01   2.5869362e+01
   4.8800000e+02   2.9717550e-01   5.2436000e-02   8.0155630e+01   2.5921798e+01
   4.8900000e+02   2.9995280e-01   6.6349400e-02   8.0455583e+01   2.5988147e+01
   4.9000000e+02   3.0531090e-01   6.0627400e-02   8.0760894e+01   2.6048775e+01
   4.9100000e+02   3.0135200e-01   5.1211500e-02   8.1062246e+01   2.6099986e+01
   4.9200000e+02   3.1260420e-01   5.0812500e-02   8.1374850e+01   2.6150799e+01
   4.9300000e+02   3.1566340e-01   5.4698600e-02   8.1690514e+01   2.6205497e+01
   4.9400000e+02   3.0426470e-01   5.1542400e-02   8.1994778e+01   2.6257040e+01
   4.9500000e+02   2.9765990e-01   5.1186000e-02   8.2292438e+01   2.6308226e+01
   4.9600000e+02   3.2170060e-01   5.1520400e-02   8.2614139e+01   2.6359746e+01
   4.9700000e+02   3.0506490e-01   5.1088700e-02   8.2919204e+01   2.6410835e+01
   4.9800000e+02   3.0491000e-01   5.0877900e-02   8.3224114e+01   2.6461713e+01
   4.9900000e+02   3.2138260e-01   5.7838900e-02   8.3545496e+01   2.6519551e+01
   5.0000000e+02   3.1068900e-01   5.3852200e-02   8.3856185e+01   2.6573404e+01
   5.0100000e+02   3.0123290e-01   5.1270400e-02   8.4157418e+01   2.6624674e+01
   5.0200000e+02   3.2038320e-01   5.0943100e-02   8.4477802e+01   2.6675617e+01
   5.0300000e+02   3.1579770e-01   5.0955300e-02   8.4793599e+01   2.6726572e+01
   5.0400000e+02   3.1244510e-01   5.0999600e-02   8.5106044e+01   2.6777572e+01
   5.0500000e+02   3.2790690e-01   5.0806800e-02   8.5433951e+01   2.6828379e+01
   5.0600000e+02   3.2596250e-01   5.3479500e-02   8.5759914e+01   2.6881858e+01
   5.0700000e+02   3.1716160e-01   5.1597500e-02   8.6077075e+01   2.6933456e+01
   5.0800000e+02   3.2980860e-01   5.1556500e-02   8.6406884e+01   2.6985012e+01
   5.0900000e+02   3.2104670e-01   5.0959200e-02   8.6727931e+01   2.7035972e+01
   5.1000000e+02   3.1609790e-01   5.1291500e-02   8.7044029e+01   2.7087263e+01
   5.1100000e+02   3.1508760e-01   5.1560800e-02   8.7359116e+01   2.7138824e+01
   5.1200000e+02   3.2657970e-01   6.6597700e-02   8.7685696e+01   2.7205422e+01
   5.1300000e+02   3.1319850e-01   5.1409700e-02   8.7998894e+01   2.7256831e+01
   5.1400000e+02   3.1664890e-01   5.1030600e-02   8.8315543e+01   2.7307862e+01
   5.1500000e+02   3.3813730e-01   5.0890600e-02   8.8653681e+01   2.7358752e+01
   5.1600000e+02   3.2524770e-01   5.0719900e-02   8.8978928e+01   2.7409472e+01
   5.1700000e+02   3.1337290e-01   5.0924000e-02   8.9292301e+01   2.7460396e+01
   5.1800000e+02   3.4463640e-01   5.6997300e-02   8.9636938e+01   2.7517394e+01
   5.1900000e+02   3.1762560e-01   5.5286800e-02   8.9954563e+01   2.7572680e+01
   5.2000000e+02   3.2502260e-01   5.3005700e-02   9.0279586e+01   2.7625686e+01
   5.2100000e+02   3.4108570e-01   5.1042100e-02   9.0620672e+01   2.7676728e+01
   5.2200000e+02   3.2780080e-01   5.0892800e-02   9.0948472e+01   2.7727621e+01
   5.2300000e+02   3.3462870e-01   5.0935500e-02   9.1283101e+01   2.7778557e+01
   5.2400000e+02   3.5015070e-01   5.0876300e-02   9.1633252e+01   2.7829433e+01
   5.2500000e+02   3.2879990e-01   5.3057000e-02   9.1962052e+01   2.7882490e+01
   5.2600000e+02   3.2358720e-01   5.0997000e-02   9.2285639e+01   2.7933487e+01
   5.2700000e+02   3.4921660e-01   5.2351700e-02   9.2634855e+01   2.7985839e+01
   5.2800000e+02   3.2770850e-01   5.2829600e-02   9.2962564e+01   2.8038668e+01
   5.2900000e+02   3.2930050e-01   5.2360600e-02   9.3291864e+01   2.8091029e+01
   5.3000000e+02   3.5282360e-01   5.1812100e-02   9.3644688e+01   2.8142841e+01
   5.3100000e+02   3.3411230e-01   5.2225200e-02   9.3978800e+01   2.8195066e+01
   5.3200000e+02   3.2925770e-01   5.2718200e-02   9.4308058e+01   2.8247784e+01
   5.3300000e+02   3.5438800e-01   5.1115500e-02   9.4662446e+01   2.8298900e+01
   5.3400000e+02   3.3480040e-01   5.0994900e-02   9.4997246e+01   2.8349895e+01
   5.3500000e+02   3.3853400e-01   5.0910200e-02   9.5335780e+01   2.8400805e+01
   5.3600000e+02   3.4527040e-01   5.1274600e-02   9.5681051e+01   2.8452079e+01
   5.3700000e+02   3.4691150e-01   5.8212200e-02   9.6027962e+01   2.8510292e+01
   5.3800000e+02   3.3931610e-01   5.6560000e-02   9.6367278e+01   2.8566852e+01
   5.3900000e+02   3.4695760e-01   5.0978800e-02   9.6714236e+01   2.8617830e+01
   5.4000000e+02   3.3885990e-01   5.1731300e-02   9.7053096e+01   2.8669562e+01
   5.4100000e+02   3.4970370e-01   5.3577500e-02   9.7402800e+01   2.8723139e+01
   5.4200000e+02   3.5053860e-01   5.0836000e-02   9.7753338e+01   2.8773975e+01
   5.4300000e+02   3.4421590e-01   5.0934500e-02   9.8097554e+01   2.8824910e+01
   5.4400000e+02   3.4780070e-01   5.1654600e-02   9.8445355e+01   2.8876564e+01
   5.4500000e+02   3.4865630e-01   5.1726300e-02   9.8794011e+01   2.8928291e+01
   5.4600000e+02   3.4824970e-01   5.0984200e-02   9.9142261e+01   2.8979275e+01
   5.4700000e+02   3.6677260e-01   5.0863400e-02   9.9509033e+01   2.9030138e+01
   5.4800000e+02   3.5120520e-01   5.0931900e-02   9.9860239e+01   2.9081070e+01
   5.4900000e+02   3.4869310e-01   5.1004400e-02   1.0020893e+02   2.9132075e+01
   5.5000000e+02   3.6529820e-01   5.0952100e-02   1.0057423e+02   2.9183027e+01
   5.5100000e+02   3.4881720e-01   5.0824800e-02   1.0092305e+02   2.9233851e+01
   5.5200000e+02   3.5422780e-01   5.0835600e-02   1.0127727e+02   2.9284687e+01
   5.5300000e+02   3.7175710e-01   5.3315300e-02   1.0164903e+02   2.9338002e+01
   5.5400000e+02   3.5293670e-01   5.1311900e-02   1.0200197e+02   2.9389314e+01
   5.5500000e+02   3.4909340e-01   5.1233300e-02   1.0235106e+02   2.9440548e+01
   5.5600000e+02   3.7339630e-01   5.2527800e-02   1.0272446e+02   2.9493075e+01
   5.5700000e+02   3.5592370e-01   5.9885400e-02   1.0308038e+02   2.9552961e+01
   5.5800000e+02   3.6665070e-01   5.2202800e-02   1.0344703e+02   2.9605164e+01
   5.5900000e+02   3.6178260e-01   5.1075700e-02   1.0380882e+02   2.9656239e+01
   5.6000000e+02   3.5481120e-01   5.1036900e-02   1.0416363e+02   2.9707276e+01
   5.6100000e+02   3.7932320e-01   5.0866300e-02   1.0454295e+02   2.9758142e+01
   5.6200000e+02   3.5791230e-01   5.0697300e-02   1.0490086e+02   2.9808840e+01
   5.6300000e+02   3.5592050e-01   5.2748100e-02   1.0525678e+02   2.9861588e+01
   5.6400000e+02   3.8425610e-01   5.2869900e-02   1.0564104e+02   2.9914458e+01
   5.6500000e+02   3.5257880e-01   5.4263600e-02   1.0599362e+02   2.9968721e+01
   5.6600000e+02   3.6488970e-01   5.2727000e-02   1.0635851e+02   3.0021448e+01
   5.6700000e+02   3.6964870e-01   5.1823300e-02   1.0672816e+02   3.0073272e+01
   5.6800000e+02   3.6336820e-01   5.6314100e-02   1.0709152e+02   3.0129586e+01
   5.6900000e+02   3.6150210e-01   5.1043300e-02   1.0745303e+02   3.0180629e+01
   5.7000000e+02   3.7174430e-01   5.0906100e-02   1.0782477e+02   3.0231535e+01
   5.7100000e+02   3.6056810e-01   5.0802800e-02   1.0818534e+02   3.0282338e+01
   5.7200000e+02   3.7958130e-01   5.0997700e-02   1.0856492e+02   3.0333336e+01
   5.7300000e+02   3.6451630e-01   5.1072900e-02   1.0892944e+02   3.0384408e+01
   5.7400000e+02   3.6471920e-01   5.1542200e-02   1.0929416e+02   3.0435951e+01
   5.7500000e+02   3.8633800e-01   5.3549800e-02   1.0968049e+02   3.0489500e+01
   5.7600000e+02   3.6657430e-01   5.7403200e-02   1.1004707e+02   3.0546904e+01
   5.7700000e+02   3.8012030e-01   5.0763600e-02   1.1042719e+02   3.0597667e+01
   5.7800000e+02   3.7751630e-01   5.1432500e-02   1.1080470e+02   3.0649100e+01
   5.7900000e+02   3.6831800e-01   5.0699600e-02   1.1117302e+02   3.0699799e+01
   5.8000000e+02   3.9214800e-01   5.1017500e-02   1.1156517e+02   3.0750817e+01
   5.8100000e+02   3.7203880e-01   5.2327100e-02   1.1193721e+02   3.0803144e+01
   5.8200000e+02   3.6864420e-01   5.4244500e-02   1.1230585e+02   3.0857388e+01
   5.8300000e+02   3.8698000e-01   5.1344300e-02   1.1269283e+02   3.0908733e+01
   5.8400000e+02   3.7343130e-01   5.0916600e-02   1.1306626e+02   3.0959649e+01
   5.8500000e+02   3.7199280e-01   5.1013000e-02   1.1343826e+02   3.1010662e+01
   5.8600000e+02   3.8085870e-01   5.0945400e-02   1.1381912e+02   3.1061608e+01
   5.8700000e+02   3.8290100e-01   5.0935600e-02   1.1420202e+02   3.1112543e+01
   5.8800000e+02   3.9509380e-01   5.1119800e-02   1.1459711e+02   3.1163663e+01
   5.8900000e+02   3.8227000e-01   5.1726300e-02   1.1497938e+02   3.1215389e+01
   5.9000000e+02   3.8687580e-01   5.0878600e-02   1.1536626e+02   3.1266268e+01
   5.9100000e+02   3.9256900e-01   5.1006000e-02   1.1575883e+02   3.1317274e+01
   5.9200000e+02   3.8880000e-01   5.1133600e-02   1.1614763e+02   3.1368408e+01
   5.9300000e+02   4.0013050e-01   5.3712900e-02   1.1654776e+02   3.1422121e+01
   5.9400000e+02   3.8613610e-01   5.3956200e-02   1.1693389e+02   3.1476077e+01
   5.9500000e+02   3.8657890e-01   6.0201800e-02   1.1732047e+02   3.1536279e+01
   5.9600000e+02   4.0292220e-01   5.4818000e-02   1.1772339e+02   3.1591097e+01
   5.9700000e+02   3.8717620e-01   5.2961500e-02   1.1811057e+02   3.1644058e+01
   5.9800000e+02   4.0528980e-01   5.1312600e-02   1.1851586e+02   3.1695371e+01
   5.9900000e+02   3.8691810e-01   5.0890900e-02   1.1890278e+02   3.1746262e+01
   6.0000000e+02   3.8494340e-01   5.0902200e-02   1.1928772e+02   3.1797164e+01
   6.0100000e+02   3.9884400e-01   5.0790200e-02   1.1968656e+02   3.1847954e+01
   6.0200000e+02   3.9076070e-01   5.1859900e-02   1.2007733e+02   3.1899814e+01
   6.0300000e+02   3.9738270e-01   5.1068400e-02   1.2047471e+02   3.1950882e+01
   6.0400000e+02   3.9421870e-01   5.1272600e-02   1.2086893e+02   3.2002155e+01
   6.0500000e+02   3.8915250e-01   5.1374800e-02   1.2125808e+02   3.2053530e+01
   6.0600000e+02   4.2400960e-01   5.1232000e-02   1.2168209e+02   3.2104762e+01
   6.0700000e+02   4.0218100e-01   5.0923800e-02   1.2208427e+02   3.2155685e+01
   6.0800000e+02   4.1396360e-01   5.1068400e-02   1.2249823e+02   3.2206754e+01
   6.0900000e+02   3.9386520e-01   5.1129000e-02   1.2289210e+02   3.2257883e+01
   6.1000000e+02   3.9489660e-01   5.0876200e-02   1.2328700e+02   3.2308759e+01
   6.1100000e+02   4.1606130e-01   5.0861400e-02   1.2370306e+02   3.2359620e+01
   6.1200000e+02   4.0147180e-01   5.1293700e-02   1.2410453e+02   3.2410914e+01
   6.1300000e+02   4.1285810e-01   5.0911500e-02   1.2451739e+02   3.2461826e+01
   6.1400000e+02   4.0484970e-01   5.9126700e-02   1.2492224e+02   3.2520952e+01
   6.1500000e+02   4.0460290e-01   5.3433600e-02   1.2532684e+02   3.2574386e+01
   6.1600000e+02   4.1553180e-01   5.0891400e-02   1.2574237e+02   3.2625277e+01
   6.1700000e+02   4.0212220e-01   5.1270400e-02   1.2614449e+02   3.2676548e+01
   6.1800000e+02   4.2294570e-01   5.1023800e-02   1.2656744e+02   3.2727572e+01
   6.1900000e+02   4.0465140e-01   5.0842000e-02   1.2697209e+02   3.2778414e+01
   6.2000000e+02   4.1946560e-01   5.0958600e-02   1.2739156e+02   3.2829372e+01
   6.2100000e+02   4.1200890e-01   5.3209600e-02   1.2780356e+02   3.2882582e+01
   6.2200000e+02   4.1178230e-01   5.3764500e-02   1.2821535e+02   3.2936346e+01
   6.2300000e+02   4.2603520e-01   5.2141000e-02   1.2864138e+02   3.2988487e+01
   6.2400000e+02   4.1036690e-01   5.3550000e-02   1.2905175e+02   3.3042037e+01
   6.2500000e+02   4.1049920e-01   5.2241400e-02   1.2946225e+02   3.3094279e+01
   6.2600000e+02   4.1354600e-01   5.2518300e-02   1.2987579e+02   3.3146797e+01
   6.2700000e+02   4.0835330e-01   5.3043400e-02   1.3028415e+02   3.3199840e+01
   6.2800000e+02   4.3018970e-01   5.3634400e-02   1.3071434e+02   3.3253475e+01
   6.2900000e+02   4.2456620e-01   5.1805300e-02   1.3113890e+02   3.3305280e+01
   6.3000000e+02   4.2736940e-01   5.2434800e-02   1.3156627e+02   3.3357715e+01
   6.3100000e+02   4.1923870e-01   5.3316300e-02   1.3198551e+02   3.3411031e+01
   6.3200000e+02   4.3231500e-01   5.2147300e-02   1.3241783e+02   3.3463178e+01
   6.3300000e+02   4.1927950e-01   6.0007700e-02   1.3283711e+02   3.3523186e+01
   6.3400000e+02   4.1681480e-01   5.4234500e-02   1.3325392e+02   3.3577421e+01
   6.3500000e+02   4.4745820e-01   5.2868700e-02   1.3370138e+02   3.3630289e+01
   6.3600000e+02   4.1940540e-01   5.4889900e-02   1.3412078e+02   3.3685179e+01
   6.3700000e+02   4.3574730e-01   5.4278900e-02   1.3455653e+02   3.3739458e+01
   6.3800000e+02   4.2822540e-01   5.4422500e-02   1.3498476e+02   3.3793881e+01
   6.3900000e+02   4.3069340e-01   5.2168900e-02   1.3541545e+02   3.3846050e+01
   6.4000000e+02   4.3069950e-01   5.3298200e-02   1.3584615e+02   3.3899348e+01
   6.4100000e+02   4.2072630e-01   5.4280300e-02   1.3626688e+02   3.3953628e+01
   6.4200000e+02   4.5241020e-01   5.1529700e-02   1.3671929e+02   3.4005158e+01
   6.4300000e+02   4.2957600e-01   5.1133900e-02   1.3714886e+02   3.4056292e+01
   6.4400000e+02   4.4798960e-01   5.5203200e-02   1.3759685e+02   3.4111495e+01
   6.4500000e+02   4.3028500e-01   5.4649400e-02   1.3802714e+02   3.4166144e+01
   6.4600000e+02   4.3905560e-01   5.3775400e-02   1.3846619e+02   3.4219920e+01
   6.4700000e+02   4.3974300e-01   5.1564200e-02   1.3890594e+02   3.4271484e+01
   6.4800000e+02   4.6460930e-01   5.1476900e-02   1.3937055e+02   3.4322961e+01
   6.4900000e+02   4.5628440e-01   5.0867000e-02   1.3982683e+02   3.4373828e+01
   6.5000000e+02   4.4356440e-01   5.0785300e-02   1.4027039e+02   3.4424613e+01
   6.5100000e+02   4.4852800e-01   5.3079000e-02   1.4071892e+02   3.4477692e+01
   6.5200000e+02   4.4321600e-01   6.0326500e-02   1.4116214e+02   3.4538019e+01
   6.5300000e+02   4.4921930e-01   5.0828000e-02   1.4161136e+02   3.4588847e+01
   6.5400000e+02   4.5535710e-01   5.0902500e-02   1.4206671e+02   3.4639749e+01
   6.5500000e+02   4.5428950e-01   5.1323300e-02   1.4252100e+02   3.4691072e+01
   6.5600000e+02   4.3936600e-01   5.1627200e-02   1.4296037e+02   3.4742700e+01
   6.5700000e+02   4.5016050e-01   5.0842500e-02   1.4341053e+02   3.4793542e+01
   6.5800000e+02   4.5045060e-01   5.1010100e-02   1.4386098e+02   3.4844552e+01
   6.5900000e+02   4.3932680e-01   5.4636600e-02   1.4430031e+02   3.4899189e+01
   6.6000000e+02   4.5272360e-01   5.3194100e-02   1.4475303e+02   3.4952383e+01
   6.6100000e+02   4.3474780e-01   5.1474900e-02   1.4518778e+02   3.5003858e+01
   6.6200000e+02   4.6673450e-01   5.5241600e-02   1.4565451e+02   3.5059099e+01
   6.6300000e+02   4.4525430e-01   5.5804400e-02   1.4609977e+02   3.5114904e+01
   6.6400000e+02   4.6647570e-01   5.3364200e-02   1.4656624e+02   3.5168268e+01
   6.6500000e+02   4.4382250e-01   5.3946100e-02   1.4701007e+02   3.5222214e+01
   6.6600000e+02   4.5938340e-01   5.1629500e-02   1.4746945e+02   3.5273844e+01
   6.6700000e+02   4.5867350e-01   5.1036000e-02   1.4792812e+02   3.5324880e+01
   6.6800000e+02   4.6609960e-01   5.1070500e-02   1.4839422e+02   3.5375950e+01
   6.6900000e+02   4.5548640e-01   5.1129600e-02   1.4884971e+02   3.5427080e+01
   6.7000000e+02   4.5436350e-01   5.0844100e-02   1.4930407e+02   3.5477924e+01
   6.7100000e+02   4.6593920e-01   6.0117800e-02   1.4977001e+02   3.5538042e+01
   6.7200000e+02   4.5118100e-01   5.1612800e-02   1.5022119e+02   3.5589654e+01
   6.7300000e+02   4.8049800e-01   5.1283600e-02   1.5070169e+02   3.5640938e+01
   6.7400000e+02   4.6088400e-01   5.1372500e-02   1.5116257e+02   3.5692311e+01
   6.7500000e+02   4.6313350e-01   5.1015300e-02   1.5162571e+02   3.5743326e+01
   6.7600000e+02   4.5900260e-01   5.0981300e-02   1.5208471e+02   3.5794307e+01
   6.7700000e+02   4.8849330e-01   5.3187400e-02   1.5257320e+02   3.5847495e+01
   6.7800000e+02   5.0272290e-01   5.6944800e-02   1.5307593e+02   3.5904439e+01
   6.7900000e+02   4.8139410e-01   5.6102300e-02   1.5355732e+02   3.5960542e+01
   6.8000000e+02   4.6329310e-01   5.1976700e-02   1.5402061e+02   3.6012518e+01
   6.8100000e+02   4.7155150e-01   5.2962000e-02   1.5449217e+02   3.6065480e+01
   6.8200000e+02   4.6716920e-01   5.3124200e-02   1.5495934e+02   3.6118604e+01
   6.8300000e+02   4.6486610e-01   5.2758900e-02   1.5542420e+02   3.6171363e+01
   6.8400000e+02   4.7335170e-01   5.3594100e-02   1.5589755e+02   3.6224957e+01
   6.8500000e+02   4.8120940e-01   5.2629600e-02   1.5637876e+02   3.6277587e+01
   6.8600000e+02   4.9575720e-01   5.5430100e-02   1.5687452e+02   3.6333017e+01
   6.8700000e+02   4.7777660e-01   5.2368600e-02   1.5735230e+02   3.6385386e+01
   6.8800000e+02   5.3591560e-01   5.3839400e-02   1.5788821e+02   3.6439225e+01
   6.8900000e+02   4.8200340e-01   5.5329500e-02   1.5837022e+02   3.6494555e+01
   6.9000000e+02   4.7896930e-01   5.7120600e-02   1.5884918e+02   3.6551675e+01
   6.9100000e+02   4.7023720e-01   5.1304700e-02   1.5931942e+02   3.6602980e+01
   6.9200000e+02   4.8919460e-01   5.0880700e-02   1.5980862e+02   3.6653861e+01
   6.9300000e+02   4.6683980e-01   5.2195600e-02   1.6027546e+02   3.6706056e+01
   6.9400000e+02   4.8766720e-01   5.1737600e-02   1.6076312e+02   3.6757794e+01
   6.9500000e+02   4.8067910e-01   5.1358200e-02   1.6124380e+02   3.6809152e+01
   6.9600000e+02   4.9749440e-01   5.1885300e-02   1.6174130e+02   3.6861037e+01
   6.9700000e+02   4.7302650e-01   5.1102100e-02   1.6221432e+02   3.6912140e+01
   6.9800000e+02   5.1251490e-01   5.1128200e-02   1.6272684e+02   3.6963268e+01
   6.9900000e+02   4.7898740e-01   5.0855500e-02   1.6320583e+02   3.7014123e+01
   7.0000000e+02   5.1145930e-01   5.1791300e-02   1.6371728e+02   3.7065915e+01
   7.0100000e+02   4.7732290e-01   5.2264800e-02   1.6419461e+02   3.7118179e+01
   7.0200000e+02   5.0783510e-01   5.3519600e-02   1.6470244e+02   3.7171699e+01
   7.0300000e+02   4.7492390e-01   5.2004200e-02   1.6517737e+02   3.7223703e+01
   7.0400000e+02   5.1127220e-01   5.0859900e-02   1.6568864e+02   3.7274563e+01
   7.0500000e+02   4.8598600e-01   5.0803800e-02   1.6617462e+02   3.7325367e+01
   7.0600000e+02   5.1049250e-01   5.0671000e-02   1.6668512e+02   3.7376038e+01
   7.0700000e+02   4.8068970e-01   5.3015400e-02   1.6716581e+02   3.7429053e+01
   7.0800000e+02   5.0363120e-01   5.3534000e-02   1.6766944e+02   3.7482587e+01
   7.0900000e+02   4.8557800e-01   5.8928300e-02   1.6815502e+02   3.7541516e+01
   7.1000000e+02   5.0789070e-01   5.0907100e-02   1.6866291e+02   3.7592423e+01
   7.1100000e+02   4.8583010e-01   5.1076400e-02   1.6914874e+02   3.7643499e+01
   7.1200000e+02   5.0403740e-01   5.1237400e-02   1.6965277e+02   3.7694736e+01
   7.1300000e+02   4.8433270e-01   5.0987400e-02   1.7013711e+02   3.7745724e+01
   7.1400000e+02   5.1004430e-01   5.1308600e-02   1.7064715e+02   3.7797032e+01
   7.1500000e+02   5.2445690e-01   5.2136400e-02   1.7117161e+02   3.7849169e+01
   7.1600000e+02   5.1050000e-01   5.3516900e-02   1.7168211e+02   3.7902686e+01
   7.1700000e+02   4.8680070e-01   5.1048600e-02   1.7216891e+02   3.7953734e+01
   7.1800000e+02   5.1954980e-01   5.4113700e-02   1.7268846e+02   3.8007848e+01
   7.1900000e+02   5.0591530e-01   5.1633500e-02   1.7319437e+02   3.8059482e+01
   7.2000000e+02   5.3150730e-01   5.1631800e-02   1.7372588e+02   3.8111113e+01
   7.2100000e+02   4.9584740e-01   5.1672300e-02   1.7422173e+02   3.8162786e+01
   7.2200000e+02   5.1998400e-01   5.0951700e-02   1.7474171e+02   3.8213737e+01
   7.2300000e+02   5.0089850e-01   5.1238500e-02   1.7524261e+02   3.8264976e+01
   7.2400000e+02   5.2259520e-01   5.1318400e-02   1.7576521e+02   3.8316294e+01
   7.2500000e+02   5.0227440e-01   5.1296000e-02   1.7626748e+02   3.8367590e+01
   7.2600000e+02   5.2603340e-01   5.1325300e-02   1.7679351e+02   3.8418916e+01
   7.2700000e+02   5.0617220e-01   5.0934800e-02   1.7729969e+02   3.8469850e+01
   7.2800000e+02   5.2854060e-01   5.9578100e-02   1.7782823e+02   3.8529428e+01
   7.2900000e+02   5.0730340e-01   5.1690600e-02   1.7833553e+02   3.8581119e+01
   7.3000000e+02   5.2682410e-01   5.0951800e-02   1.7886235e+02   3.8632071e+01
   7.3100000e+02   5.3704340e-01   5.1853900e-02   1.7939940e+02   3.8683925e+01
   7.3200000e+02   5.2799380e-01   5.1552600e-02   1.7992739e+02   3.8735477e+01
   7.3300000e+02   5.1509980e-01   5.1035100e-02   1.8044249e+02   3.8786512e+01
   7.3400000e+02   5.2583380e-01   5.0812500e-02   1.8096833e+02   3.8837325e+01
   7.3500000e+02   5.2907180e-01   5.0951400e-02   1.8149740e+02   3.8888276e+01
   7.3600000e+02   5.2797950e-01   5.0943900e-02   1.8202538e+02   3.8939220e+01
   7.3700000e+02   5.4465070e-01   5.1982300e-02   1.8257003e+02   3.8991203e+01
   7.3800000e+02   5.1990630e-01   5.1712500e-02   1.8308993e+02   3.9042915e+01
   7.3900000e+02   5.3544730e-01   5.0818200e-02   1.8362538e+02   3.9093733e+01
   7.4000000e+02   5.2803750e-01   5.0877500e-02   1.8415342e+02   3.9144611e+01
   7.4100000e+02   5.3331130e-01   5.0735500e-02   1.8468673e+02   3.9195346e+01
   7.4200000e+02   5.2332180e-01   5.1161000e-02   1.8521005e+02   3.9246507e+01
   7.4300000e+02   5.6043280e-01   5.1270500e-02   1.8577048e+02   3.9297778e+01
   7.4400000e+02   5.6019710e-01   5.2540500e-02   1.8633068e+02   3.9350318e+01
   7.4500000e+02   5.4166270e-01   5.1351100e-02   1.8687234e+02   3.9401669e+01
   7.4600000e+02   5.4675980e-01   5.0908500e-02   1.8741910e+02   3.9452578e+01
   7.4700000e+02   5.4217770e-01   5.6759100e-02   1.8796128e+02   3.9509337e+01
   7.4800000e+02   5.6625330e-01   5.5457100e-02   1.8852754e+02   3.9564794e+01
   7.4900000e+02   5.3286890e-01   5.1567400e-02   1.8906040e+02   3.9616361e+01
   7.5000000e+02   5.4589120e-01   5.1276600e-02   1.8960630e+02   3.9667638e+01
   7.5100000e+02   5.5065530e-01   5.1018600e-02   1.9015695e+02   3.9718657e+01
   7.5200000e+02   5.5929820e-01   5.1113400e-02   1.9071625e+02   3.9769770e+01
   7.5300000e+02   5.4205910e-01   5.1091100e-02   1.9125831e+02   3.9820861e+01
   7.5400000e+02   5.4618190e-01   5.4031700e-02   1.9180449e+02   3.9874893e+01
   7.5500000e+02   5.5182090e-01   5.1667300e-02   1.9235631e+02   3.9926560e+01
   7.5600000e+02   5.6300740e-01   5.1100700e-02   1.9291932e+02   3.9977661e+01
   7.5700000e+02   5.4518840e-01   5.0698000e-02   1.9346451e+02   4.0028359e+01
   7.5800000e+02   5.5732310e-01   5.1215600e-02   1.9402183e+02   4.0079574e+01
   7.5900000e+02   5.7025930e-01   5.0838800e-02   1.9459209e+02   4.0130413e+01
   7.6000000e+02   5.5899000e-01   5.2228600e-02   1.9515108e+02   4.0182642e+01
   7.6100000e+02   5.6713830e-01   5.0904100e-02   1.9571822e+02   4.0233546e+01
   7.6200000e+02   5.4577260e-01   5.1440700e-02   1.9626399e+02   4.0284987e+01
   7.6300000e+02   5.6559770e-01   5.1540500e-02   1.9682959e+02   4.0336527e+01
   7.6400000e+02   5.7442800e-01   5.2069100e-02   1.9740402e+02   4.0388596e+01
   7.6500000e+02   5.5675250e-01   5.0864100e-02   1.9796077e+02   4.0439460e+01
   7.6600000e+02   5.8061260e-01   5.3715700e-02   1.9854138e+02   4.0493176e+01
   7.6700000e+02   5.5089480e-01   5.7689300e-02   1.9909228e+02   4.0550865e+01
   7.6800000e+02   5.9716360e-01   5.2260800e-02   1.9968944e+02   4.0603126e+01
   7.6900000e+02   5.5620890e-01   5.4546100e-02   2.0024565e+02   4.0657672e+01
   7.7000000e+02   5.6951880e-01   5.1585200e-02   2.0081517e+02   4.0709257e+01
   7.7100000e+02   5.8176210e-01   5.0948500e-02   2.0139693e+02   4.0760206e+01
   7.7200000e+02   5.6119350e-01   5.0751900e-02   2.0195812e+02   4.0810958e+01
   7.7300000e+02   5.7488660e-01   5.1364800e-02   2.0253301e+02   4.0862323e+01
   7.7400000e+02   5.8654550e-01   5.1511200e-02   2.0311955e+02   4.0913834e+01
   7.7500000e+02   5.8383090e-01   5.2406500e-02   2.0370339e+02   4.0966240e+01
   7.7600000e+02   5.6752510e-01   5.1135900e-02   2.0427091e+02   4.1017376e+01
   7.7700000e+02   5.6934920e-01   5.0944800e-02   2.0484026e+02   4.1068321e+01
   7.7800000e+02   5.7750000e-01   5.4603000e-02   2.0541776e+02   4.1122924e+01
   7.7900000e+02   5.7498060e-01   5.0964200e-02   2.0599274e+02   4.1173888e+01
   7.8000000e+02   5.9786960e-01   5.0853100e-02   2.0659061e+02   4.1224741e+01
   7.8100000e+02   5.6124190e-01   5.1512000e-02   2.0715185e+02   4.1276253e+01
   7.8200000e+02   5.8834920e-01   5.0790400e-02   2.0774020e+02   4.1327044e+01
   7.8300000e+02   5.6802610e-01   5.0763400e-02   2.0830823e+02   4.1377807e+01
   7.8400000e+02   5.8164840e-01   5.1087600e-02   2.0888988e+02   4.1428895e+01
   7.8500000e+02   5.7284600e-01   5.3232600e-02   2.0946272e+02   4.1482127e+01
   7.8600000e+02   5.7595300e-01   6.0081200e-02   2.1003867e+02   4.1542209e+01
   7.8700000e+02   5.9993330e-01   5.0895700e-02   2.1063861e+02   4.1593104e+01
   7.8800000e+02   5.6928750e-01   5.0855100e-02   2.1120790e+02   4.1643959e+01
   7.8900000e+02   5.8712140e-01   5.1011100e-02   2.1179502e+02   4.1694970e+01
   7.9000000e+02   5.9607980e-01   5.0820600e-02   2.1239110e+02   4.1745791e+01
   7.9100000e+02   5.8247910e-01   5.1778200e-02   2.1297358e+02   4.1797569e+01
   7.9200000e+02   6.0516460e-01   5.3122300e-02   2.1357874e+02   4.1850691e+01
   7.9300000e+02   5.8579540e-01   5.3552700e-02   2.1416454e+02   4.1904244e+01
   7.9400000e+02   6.0804130e-01   5.3810800e-02   2.1477258e+02   4.1958055e+01
   7.9500000e+02   6.0681510e-01   5.1744700e-02   2.1537939e+02   4.2009800e+01
   7.9600000e+02   5.8792780e-01   5.1877600e-02   2.1596732e+02   4.2061677e+01
   7.9700000e+02   6.0630150e-01   5.2565300e-02   2.1657362e+02   4.2114243e+01
   7.9800000e+02   5.8719590e-01   5.2143700e-02   2.1716082e+02   4.2166386e+01
   7.9900000e+02   6.1171510e-01   5.1726000e-02   2.1777253e+02   4.2218112e+01
   8.0000000e+02   6.0570700e-01   5.2006500e-02   2.1837824e+02   4.2270119e+01
   8.0100000e+02   5.8979760e-01   5.1454000e-02   2.1896804e+02   4.2321573e+01
   8.0200000e+02   6.1103660e-01   5.1746400e-02   2.1957907e+02   4.2373319e+01
   8.0300000e+02   5.8110360e-01   5.1261600e-02   2.2016018e+02   4.2424581e+01
   8.0400000e+02   6.2507490e-01   5.0803400e-02   2.2078525e+02   4.2475384e+01
   8.0500000e+02   6.0197300e-01   5.9659300e-02   2.2138722e+02   4.2535043e+01
   8.0600000e+02   6.0436620e-01   5.1285300e-02   2.2199159e+02   4.2586329e+01
   8.0700000e+02   6.1093280e-01   5.0939700e-02   2.2260252e+02   4.2637268e+01
   8.0800000e+02   5.9122440e-01   5.1344800e-02   2.2319375e+02   4.2688613e+01
   8.0900000e+02   6.1219380e-01   5.0854700e-02   2.2380594e+02   4.2739468e+01
   8.1000000e+02   6.0884910e-01   5.0882400e-02   2.2441479e+02   4.2790350e+01
   8.1100000e+02   6.0879110e-01   5.2631100e-02   2.2502358e+02   4.2842981e+01
   8.1200000e+02   6.0629550e-01   5.1186700e-02   2.2562988e+02   4.2894168e+01
   8.1300000e+02   5.9257470e-01   5.1855400e-02   2.2622245e+02   4.2946024e+01
   8.1400000e+02   6.0888350e-01   5.1597300e-02   2.2683134e+02   4.2997621e+01
   8.1500000e+02   6.0288080e-01   5.2232600e-02   2.2743422e+02   4.3049853e+01
   8.1600000e+02   6.1209150e-01   5.3265200e-02   2.2804631e+02   4.3103119e+01
   8.1700000e+02   6.1870580e-01   5.3155800e-02   2.2866501e+02   4.3156274e+01
   8.1800000e+02   6.0755010e-01   5.1107200e-02   2.2927256e+02   4.3207382e+01
   8.1900000e+02   6.2409450e-01   5.0878500e-02   2.2989666e+02   4.3258260e+01
   8.2000000e+02   6.2858770e-01   5.0792000e-02   2.3052525e+02   4.3309052e+01
   8.2100000e+02   6.2126430e-01   5.1072600e-02   2.3114651e+02   4.3360125e+01
   8.2200000e+02   6.3785650e-01   5.0942600e-02   2.3178437e+02   4.3411067e+01
   8.2300000e+02   6.2585210e-01   5.1155900e-02   2.3241022e+02   4.3462223e+01
   8.2400000e+02   6.1981090e-01   5.9561700e-02   2.3303003e+02   4.3521785e+01
   8.2500000e+02   6.2029050e-01   5.1272000e-02   2.3365032e+02   4.3573057e+01
   8.2600000e+02   6.1456750e-01   5.0805300e-02   2.3426489e+02   4.3623862e+01
   8.2700000e+02   6.2491430e-01   5.1177600e-02   2.3488980e+02   4.3675040e+01
   8.2800000e+02   6.2484280e-01   5.1022700e-02   2.3551465e+02   4.3726063e+01
   8.2900000e+02   6.0420670e-01   5.0843100e-02   2.3611885e+02   4.3776906e+01
   8.3000000e+02   6.4912970e-01   5.1792600e-02   2.3676798e+02   4.3828698e+01
   8.3100000e+02   6.2666210e-01   5.4348100e-02   2.3739464e+02   4.3883046e+01
   8.3200000e+02   6.3068200e-01   5.1660600e-02   2.3802533e+02   4.3934707e+01
   8.3300000e+02   6.2617190e-01   6.1165100e-02   2.3865150e+02   4.3995872e+01
   8.3400000e+02   6.1918270e-01   5.1805400e-02   2.3927068e+02   4.4047677e+01
   8.3500000e+02   6.3705040e-01   5.1914900e-02   2.3990773e+02   4.4099592e+01
   8.3600000e+02   6.4448580e-01   5.0900900e-02   2.4055222e+02   4.4150493e+01
   8.3700000e+02   6.2100960e-01   5.1055300e-02   2.4117323e+02   4.4201549e+01
   8.3800000e+02   6.5992660e-01   5.3879200e-02   2.4183315e+02   4.4255428e+01
   8.3900000e+02   6.4383260e-01   5.0805600e-02   2.4247699e+02   4.4306233e+01
   8.4000000e+02   6.3135910e-01   5.0752000e-02   2.4310834e+02   4.4356985e+01
   8.4100000e+02   6.5090710e-01   5.2505900e-02   2.4375925e+02   4.4409491e+01
   8.4200000e+02   6.4236050e-01   5.1371100e-02   2.4440161e+02   4.4460862e+01
   8.4300000e+02   6.3576880e-01   5.9403400e-02   2.4503738e+02   4.4520266e+01
   8.4400000e+02   6.4039650e-01   5.2598500e-02   2.4567778e+02   4.4572864e+01
   8.4500000e+02   6.4161450e-01   5.3551700e-02   2.4631939e+02   4.4626416e+01
   8.4600000e+02   6.5155180e-01   5.0886600e-02   2.4697094e+02   4.4677303e+01
   8.4700000e+02   6.5099510e-01   5.1060000e-02   2.4762194e+02   4.4728363e+01
   8.4800000e+02   6.4258180e-01   5.1286900e-02   2.4826452e+02   4.4779649e+01
   8.4900000e+02   6.4600950e-01   5.2217100e-02   2.4891053e+02   4.4831867e+01
   8.5000000e+02   6.6539650e-01   5.4610200e-02   2.4957593e+02   4.4886477e+01
   8.5100000e+02   6.4075480e-01   5.3461700e-02   2.5021668e+02   4.4939938e+01
   8.5200000e+02   6.5268660e-01   5.2527800e-02   2.5086937e+02   4.4992466e+01
   8.5300000e+02   6.6446480e-01   5.3618700e-02   2.5153383e+02   4.5046085e+01
   8.5400000e+02   6.5291800e-01   5.2944400e-02   2.5218675e+02   4.5099029e+01
   8.5500000e+02   6.4958380e-01   5.3182400e-02   2.5283633e+02   4.5152212e+01
   8.5600000e+02   6.6103240e-01   5.5395900e-02   2.5349737e+02   4.5207608e+01
   8.5700000e+02   6.5114510e-01   6.0233300e-02   2.5414851e+02   4.5267841e+01
   8.5800000e+02   6.6840490e-01   6.0150700e-02   2.5481692e+02   4.5327992e+01
   8.5900000e+02   6.5398290e-01   6.0331900e-02   2.5547090e+02   4.5388324e+01
   8.6000000e+02   6.6718980e-01   5.8998400e-02   2.5613809e+02   4.5447322e+01
   8.6100000e+02   6.8183620e-01   6.2791600e-02   2.5681993e+02   4.5510114e+01
   8.6200000e+02   6.6767600e-01   6.9819000e-02   2.5748760e+02   4.5579933e+01
   8.6300000e+02   6.6222490e-01   5.6863700e-02   2.5814983e+02   4.5636796e+01
   8.6400000e+02   6.8137540e-01   5.5207500e-02   2.5883120e+02   4.5692004e+01
   8.6500000e+02   6.6751020e-01   5.2622600e-02   2.5949871e+02   4.5744626e+01
   8.6600000e+02   6.7730510e-01   5.2826200e-02   2.6017602e+02   4.5797453e+01
   8.6700000e+02   6.6313060e-01   5.3053000e-02   2.6083915e+02   4.5850506e+01
   8.6800000e+02   6.8430730e-01   6.8287900e-02   2.6152346e+02   4.5918793e+01
   8.6900000e+02   6.5977480e-01   5.0958400e-02   2.6218323e+02   4.5969752e+01
   8.7000000e+02   6.7439630e-01   5.1629300e-02   2.6285763e+02   4.6021381e+01
   8.7100000e+02   6.8818460e-01   5.1070700e-02   2.6354581e+02   4.6072452e+01
   8.7200000e+02   6.7124370e-01   5.0835600e-02   2.6421705e+02   4.6123287e+01
   8.7300000e+02   6.7435180e-01   5.1105900e-02   2.6489141e+02   4.6174393e+01
   8.7400000e+02   6.7230910e-01   5.1043200e-02   2.6556372e+02   4.6225437e+01
   8.7500000e+02   6.6443780e-01   5.2582100e-02   2.6622815e+02   4.6278019e+01
   8.7600000e+02   6.9639740e-01   5.3754100e-02   2.6692455e+02   4.6331773e+01
   8.7700000e+02   6.8338860e-01   5.2871700e-02   2.6760794e+02   4.6384644e+01
   8.7800000e+02   6.7135130e-01   5.1281200e-02   2.6827929e+02   4.6435926e+01
   8.7900000e+02   6.8381680e-01   5.4865100e-02   2.6896311e+02   4.6490791e+01
   8.8000000e+02   7.0787010e-01   5.8995300e-02   2.6967098e+02   4.6549786e+01
   8.8100000e+02   6.6272300e-01   5.1884000e-02   2.7033370e+02   4.6601670e+01
   8.8200000e+02   7.1383990e-01   5.2041400e-02   2.7104754e+02   4.6653711e+01
   8.8300000e+02   7.0423120e-01   5.2424900e-02   2.7175177e+02   4.6706136e+01
   8.8400000e+02   6.9675900e-01   5.0919200e-02   2.7244853e+02   4.6757056e+01
   8.8500000e+02   6.7222780e-01   5.1010500e-02   2.7312076e+02   4.6808066e+01
   8.8600000e+02   6.9435100e-01   5.1550700e-02   2.7381511e+02   4.6859617e+01
   8.8700000e+02   6.8379940e-01   5.2153200e-02   2.7449891e+02   4.6911770e+01
   8.8800000e+02   6.8540620e-01   5.1306600e-02   2.7518432e+02   4.6963077e+01
   8.8900000e+02   7.0283060e-01   5.8220300e-02   2.7588715e+02   4.7021297e+01
   8.9000000e+02   6.8850090e-01   5.1625600e-02   2.7657565e+02   4.7072922e+01
   8.9100000e+02   6.9353420e-01   5.2546700e-02   2.7726918e+02   4.7125469e+01
   8.9200000e+02   7.0638910e-01   5.3219000e-02   2.7797557e+02   4.7178688e+01
   8.9300000e+02   6.9996180e-01   5.1421300e-02   2.7867553e+02   4.7230109e+01
   8.9400000e+02   7.1279550e-01   5.1843000e-02   2.7938833e+02   4.7281952e+01
   8.9500000e+02   7.0046840e-01   5.1711000e-02   2.8008880e+02   4.7333663e+01
   8.9600000e+02   7.1050820e-01   5.1318500e-02   2.8079930e+02   4.7384982e+01
   8.9700000e+02   6.8913540e-01   5.0850300e-02   2.8148844e+02   4.7435832e+01
   8.9800000e+02   7.0540980e-01   5.4269500e-02   2.8219385e+02   4.7490102e+01
   8.9900000e+02   7.1029880e-01   5.7918600e-02   2.8290415e+02   4.7548020e+01
   9.0000000e+02   7.2589770e-01   5.1781900e-02   2.8363005e+02   4.7599802e+01
   9.0100000e+02   6.8714490e-01   5.0942000e-02   2.8431719e+02   4.7650744e+01
   9.0200000e+02   7.0423130e-01   5.1442400e-02   2.8502142e+02   4.7702187e+01
   9.0300000e+02   7.0075460e-01   5.0914500e-02   2.8572218e+02   4.7753101e+01
   9.0400000e+02   7.2199540e-01   5.1178200e-02   2.8644417e+02   4.7804279e+01
   9.0500000e+02   7.0215040e-01   5.4605700e-02   2.8714632e+02   4.7858885e+01
   9.0600000e+02   7.3238460e-01   6.6165900e-02   2.8787871e+02   4.7925051e+01
   9.0700000e+02   7.2671140e-01   6.1917600e-02   2.8860542e+02   4.7986969e+01
   9.0800000e+02   7.0508500e-01   5.3856600e-02   2.8931050e+02   4.8040825e+01
   9.0900000e+02   7.1245090e-01   5.4356000e-02   2.9002295e+02   4.8095181e+01
   9.1000000e+02   7.1418940e-01   5.2085400e-02   2.9073714e+02   4.8147267e+01
   9.1100000e+02   7.1844340e-01   5.1381600e-02   2.9145559e+02   4.8198648e+01
   9.1200000e+02   7.1283910e-01   5.0986000e-02   2.9216843e+02   4.8249634e+01
   9.1300000e+02   7.2542730e-01   5.1210200e-02   2.9289385e+02   4.8300844e+01
   9.1400000e+02   7.3308500e-01   5.0924100e-02   2.9362694e+02   4.8351768e+01
   9.1500000e+02   7.0969040e-01   5.1123400e-02   2.9433663e+02   4.8402892e+01
   9.1600000e+02   7.2453810e-01   5.0857500e-02   2.9506117e+02   4.8453749e+01
   9.1700000e+02   7.2839710e-01   5.8434300e-02   2.9578956e+02   4.8512184e+01
   9.1800000e+02   7.1910320e-01   5.3885600e-02   2.9650867e+02   4.8566069e+01
   9.1900000e+02   7.2624370e-01   5.0908800e-02   2.9723491e+02   4.8616978e+01
   9.2000000e+02   7.3627700e-01   5.1043800e-02   2.9797119e+02   4.8668022e+01
   9.2100000e+02   7.4411160e-01   5.1410400e-02   2.9871530e+02   4.8719432e+01
   9.2200000e+02   7.3691490e-01   5.3903200e-02   2.9945221e+02   4.8773336e+01
   9.2300000e+02   7.3613720e-01   5.0856200e-02   3.0018835e+02   4.8824192e+01
   9.2400000e+02   7.4809430e-01   5.1466500e-02   3.0093645e+02   4.8875658e+01
   9.2500000e+02   7.5530960e-01   5.1821000e-02   3.0169176e+02   4.8927479e+01
   9.2600000e+02   7.5787060e-01   5.2230400e-02   3.0244963e+02   4.8979710e+01
   9.2700000e+02   7.5242220e-01   5.1497300e-02   3.0320205e+02   4.9031207e+01
   9.2800000e+02   7.5864880e-01   5.0867800e-02   3.0396070e+02   4.9082075e+01
   9.2900000e+02   7.5382070e-01   5.1706400e-02   3.0471452e+02   4.9133781e+01
   9.3000000e+02   7.5272830e-01   5.2031400e-02   3.0546725e+02   4.9185812e+01
   9.3100000e+02   7.4004210e-01   5.1055600e-02   3.0620729e+02   4.9236868e+01
   9.3200000e+02   7.5992180e-01   5.1165200e-02   3.0696721e+02   4.9288033e+01
   9.3300000e+02   7.4363220e-01   5.2654200e-02   3.0771084e+02   4.9340687e+01
   9.3400000e+02   7.5440450e-01   5.2802700e-02   3.0846525e+02   4.9393490e+01
   9.3500000e+02   7.6630410e-01   5.3693600e-02   3.0923155e+02   4.9447184e+01
   9.3600000e+02   7.5593580e-01   5.6081300e-02   3.0998749e+02   4.9503265e+01
   9.3700000e+02   7.6315110e-01   5.7297100e-02   3.1075064e+02   4.9560562e+01
   9.3800000e+02   7.4925140e-01   5.4289000e-02   3.1149989e+02   4.9614851e+01
   9.3900000e+02   7.5694560e-01   6.9098000e-02   3.1225683e+02   4.9683949e+01
   9.4000000e+02   7.7436240e-01   5.1047400e-02   3.1303120e+02   4.9734997e+01
   9.4100000e+02   7.7050920e-01   5.0786600e-02   3.1380171e+02   4.9785783e+01
   9.4200000e+02   7.6089070e-01   5.1075700e-02   3.1456260e+02   4.9836859e+01
   9.4300000e+02   7.6162650e-01   5.2040000e-02   3.1532422e+02   4.9888899e+01
   9.4400000e+02   7.7156660e-01   5.1915900e-02   3.1609579e+02   4.9940815e+01
   9.4500000e+02   7.7519600e-01   5.1238500e-02   3.1687099e+02   4.9992053e+01
   9.4600000e+02   7.8876240e-01   5.2121400e-02   3.1765975e+02   5.0044175e+01
   9.4700000e+02   7.9086260e-01   5.1809300e-02   3.1845061e+02   5.0095984e+01
   9.4800000e+02   7.6824290e-01   5.2798300e-02   3.1921885e+02   5.0148782e+01
   9.4900000e+02   7.7788620e-01   5.0987400e-02   3.1999674e+02   5.0199770e+01
   9.5000000e+02   7.9088630e-01   5.0983100e-02   3.2078763e+02   5.0250753e+01
   9.5100000e+02   7.8670300e-01   5.0825600e-02   3.2157433e+02   5.0301578e+01
   9.5200000e+02   7.8543640e-01   5.1671000e-02   3.2235977e+02   5.0353249e+01
   9.5300000e+02   7.6498520e-01   5.1688300e-02   3.2312475e+02   5.0404938e+01
   9.5400000e+02   7.9678620e-01   5.2319200e-02   3.2392154e+02   5.0457257e+01
   9.5500000e+02   7.9198880e-01   6.0339800e-02   3.2471353e+02   5.0517597e+01
   9.5600000e+02   7.9380230e-01   5.4288600e-02   3.2550733e+02   5.0571885e+01
   9.5700000e+02   7.7600720e-01   5.0935400e-02   3.2628334e+02   5.0622821e+01
   9.5800000e+02   8.0692290e-01   5.1351000e-02   3.2709026e+02   5.0674172e+01
   9.5900000e+02   8.0434900e-01   5.0726500e-02   3.2789461e+02   5.0724898e+01
   9.6000000e+02   8.0582460e-01   5.3183800e-02   3.2870043e+02   5.0778082e+01
   9.6100000e+02   7.7237680e-01   5.1194800e-02   3.2947281e+02   5.0829277e+01
   9.6200000e+02   8.0043430e-01   5.3687000e-02   3.3027324e+02   5.0882964e+01
   9.6300000e+02   8.2835250e-01   5.2228900e-02   3.3110160e+02   5.0935193e+01
   9.6400000e+02   8.0995630e-01   5.2515000e-02   3.3191155e+02   5.0987708e+01
   9.6500000e+02   7.9497490e-01   5.2286700e-02   3.3270653e+02   5.1039994e+01
   9.6600000e+02   7.9334800e-01   5.1003900e-02   3.3349987e+02   5.1090998e+01
   9.6700000e+02   7.8139390e-01   5.1637700e-02   3.3428127e+02   5.1142636e+01
   9.6800000e+02   7.9417060e-01   5.1783400e-02   3.3507544e+02   5.1194419e+01
   9.6900000e+02   7.8320280e-01   5.1473700e-02   3.3585864e+02   5.1245893e+01
   9.7000000e+02   8.1354920e-01   5.1402600e-02   3.3667219e+02   5.1297296e+01
   9.7100000e+02   7.9277710e-01   5.1210700e-02   3.3746497e+02   5.1348506e+01
   9.7200000e+02   7.9324820e-01   5.1727600e-02   3.3825822e+02   5.1400234e+01
   9.7300000e+02   7.8482980e-01   5.1517100e-02   3.3904305e+02   5.1451751e+01
   9.7400000e+02   8.0816390e-01   5.8296400e-02   3.3985121e+02   5.1510047e+01
   9.7500000e+02   8.1656920e-01   5.4743400e-02   3.4066778e+02   5.1564791e+01
   9.7600000e+02   8.2238620e-01   5.2642100e-02   3.4149017e+02   5.1617433e+01
   9.7700000e+02   7.7963660e-01   5.1096400e-02   3.4226980e+02   5.1668529e+01
   9.7800000e+02   8.2177000e-01   5.0887700e-02   3.4309157e+02   5.1719417e+01
   9.7900000e+02   8.1444450e-01   5.1529200e-02   3.4390602e+02   5.1770946e+01
   9.8000000e+02   8.0545860e-01   5.1006000e-02   3.4471148e+02   5.1821952e+01
   9.8100000e+02   7.9466040e-01   5.1478100e-02   3.4550614e+02   5.1873430e+01
   9.8200000e+02   8.0497730e-01   5.0720200e-02   3.4631111e+02   5.1924151e+01
   9.8300000e+02   8.2172670e-01   5.2349200e-02   3.4713284e+02   5.1976500e+01
   9.8400000e+02   8.2879060e-01   5.1724400e-02   3.4796163e+02   5.2028224e+01
   9.8500000e+02   8.0126420e-01   5.1900900e-02   3.4876289e+02   5.2080125e+01
   9.8600000e+02   8.1581380e-01   5.0948200e-02   3.4957871e+02   5.2131073e+01
   9.8700000e+02   8.4231380e-01   5.1367100e-02   3.5042102e+02   5.2182440e+01
   9.8800000e+02   8.1529650e-01   5.1279100e-02   3.5123632e+02   5.2233719e+01
   9.8900000e+02   8.1041560e-01   5.0807000e-02   3.5204673e+02   5.2284526e+01
   9.9000000e+02   8.4555260e-01   5.0907200e-02   3.5289229e+02   5.2335434e+01
   9.9100000e+02   8.2726420e-01   5.1029300e-02   3.5371955e+02   5.2386463e+01
   9.9200000e+02   8.3541230e-01   5.1678300e-02   3.5455496e+02   5.2438141e+01
   9.9300000e+02   8.2970000e-01   5.6260000e-02   3.5538466e+02   5.2494401e+01
   9.9400000e+02   8.2840680e-01   5.6924400e-02   3.5621307e+02   5.2551326e+01
   9.9500000e+02   8.2892490e-01   5.1063500e-02   3.5704199e+02   5.2602389e+01
   9.9600000e+02   8.4441490e-01   5.1088800e-02   3.5788641e+02   5.2653478e+01
   9.9700000e+02   8.2315960e-01   5.1751700e-02   3.5870957e+02   5.2705230e+01
   9.9800000e+02   8.3798670e-01   5.1240400e-02   3.5954756e+02   5.2756470e+01
   9.9900000e+02   8.5221400e-01   5.1836400e-02   3.6039977e+02   5.2808306e+01


==> data/case_study_dim.dat <==
   0.0000000e+00   3.3000000e+01   3.3000000e+01   3.3000000e+01
   1.0000000e+00   3.4000000e+01   3.4000000e+01   3.3000000e+01
   2.0000000e+00   3.5000000e+01   3.5000000e+01   3.3000000e+01
   3.0000000e+00   3.6000000e+01   3.6000000e+01   3.3000000e+01
   4.0000000e+00   3.7000000e+01   3.7000000e+01   3.3000000e+01
   5.0000000e+00   3.8000000e+01   3.8000000e+01   3.3000000e+01
   6.0000000e+00   3.9000000e+01   3.9000000e+01   3.3000000e+01
   7.0000000e+00   4.0000000e+01   4.0000000e+01   3.3000000e+01
   8.0000000e+00   4.1000000e+01   4.1000000e+01   3.3000000e+01
   9.0000000e+00   4.2000000e+01   4.2000000e+01   3.3000000e+01
   1.0000000e+01   4.3000000e+01   4.3000000e+01   3.3000000e+01
   1.1000000e+01   4.4000000e+01   4.3000000e+01   3.3000000e+01
   1.2000000e+01   4.5000000e+01   4.3000000e+01   3.3000000e+01
   1.3000000e+01   4.6000000e+01   4.3000000e+01   3.3000000e+01
   1.4000000e+01   4.7000000e+01   4.3000000e+01   3.3000000e+01
   1.5000000e+01   4.8000000e+01   4.3000000e+01   3.3000000e+01
   1.6000000e+01   4.9000000e+01   4.3000000e+01   3.3000000e+01
   1.7000000e+01   5.0000000e+01   4.3000000e+01   3.3000000e+01
   1.8000000e+01   5.1000000e+01   4.3000000e+01   3.3000000e+01
   1.9000000e+01   5.2000000e+01   4.3000000e+01   3.3000000e+01
   2.0000000e+01   5.3000000e+01   4.3000000e+01   3.3000000e+01
   2.1000000e+01   5.4000000e+01   4.3000000e+01   3.3000000e+01
   2.2000000e+01   5.5000000e+01   4.3000000e+01   3.3000000e+01
   2.3000000e+01   5.6000000e+01   4.3000000e+01   3.3000000e+01
   2.4000000e+01   5.7000000e+01   4.3000000e+01   3.3000000e+01
   2.5000000e+01   5.8000000e+01   4.3000000e+01   3.3000000e+01
   2.6000000e+01   5.9000000e+01   4.3000000e+01   3.3000000e+01
   2.7000000e+01   6.0000000e+01   4.3000000e+01   3.3000000e+01
   2.8000000e+01   6.1000000e+01   4.3000000e+01   3.3000000e+01
   2.9000000e+01   6.2000000e+01   4.3000000e+01   3.3000000e+01
   3.0000000e+01   6.3000000e+01   4.3000000e+01   3.3000000e+01
   3.1000000e+01   6.4000000e+01   4.3000000e+01   3.3000000e+01
   3.2000000e+01   6.5000000e+01   4.3000000e+01   3.3000000e+01
   3.3000000e+01   6.6000000e+01   4.3000000e+01   3.3000000e+01
   3.4000000e+01   6.7000000e+01   4.3000000e+01   3.3000000e+01
   3.5000000e+01   6.8000000e+01   4.3000000e+01   3.3000000e+01
   3.6000000e+01   6.9000000e+01   4.3000000e+01   3.3000000e+01
   3.7000000e+01   7.0000000e+01   4.3000000e+01   3.3000000e+01
   3.8000000e+01   7.1000000e+01   4.3000000e+01   3.3000000e+01
   3.9000000e+01   7.2000000e+01   4.3000000e+01   3.3000000e+01
   4.0000000e+01   7.3000000e+01   4.3000000e+01   3.3000000e+01
   4.1000000e+01   7.4000000e+01   4.3000000e+01   3.3000000e+01
   4.2000000e+01   7.5000000e+01   4.3000000e+01   3.3000000e+01
   4.3000000e+01   7.6000000e+01   4.3000000e+01   3.3000000e+01
   4.4000000e+01   7.7000000e+01   4.3000000e+01   3.3000000e+01
   4.5000000e+01   7.8000000e+01   4.3000000e+01   3.3000000e+01
   4.6000000e+01   7.9000000e+01   4.3000000e+01   3.3000000e+01
   4.7000000e+01   8.0000000e+01   4.3000000e+01   3.3000000e+01
   4.8000000e+01   8.1000000e+01   4.3000000e+01   3.3000000e+01
   4.9000000e+01   8.2000000e+01   4.3000000e+01   3.3000000e+01
   5.0000000e+01   8.3000000e+01   4.3000000e+01   3.3000000e+01
   5.1000000e+01   8.4000000e+01   4.3000000e+01   3.3000000e+01
   5.2000000e+01   8.5000000e+01   4.3000000e+01   3.3000000e+01
   5.3000000e+01   8.6000000e+01   4.3000000e+01   3.3000000e+01
   5.4000000e+01   8.7000000e+01   4.3000000e+01   3.3000000e+01
   5.5000000e+01   8.8000000e+01   4.3000000e+01   3.3000000e+01
   5.6000000e+01   8.9000000e+01   4.3000000e+01   3.3000000e+01
   5.7000000e+01   9.0000000e+01   4.3000000e+01   3.3000000e+01
   5.8000000e+01   9.1000000e+01   4.3000000e+01   3.3000000e+01
   5.9000000e+01   9.2000000e+01   4.3000000e+01   3.3000000e+01
   6.0000000e+01   9.3000000e+01   4.3000000e+01   3.3000000e+01
   6.1000000e+01   9.4000000e+01   4.3000000e+01   3.3000000e+01
   6.2000000e+01   9.5000000e+01   4.3000000e+01   3.3000000e+01
   6.3000000e+01   9.6000000e+01   4.3000000e+01   3.3000000e+01
   6.4000000e+01   9.7000000e+01   4.3000000e+01   3.3000000e+01
   6.5000000e+01   9.8000000e+01   4.3000000e+01   3.3000000e+01
   6.6000000e+01   9.9000000e+01   4.3000000e+01   3.3000000e+01
   6.7000000e+01   1.0000000e+02   4.3000000e+01   3.3000000e+01
   6.8000000e+01   1.0100000e+02   4.3000000e+01   3.3000000e+01
   6.9000000e+01   1.0200000e+02   4.3000000e+01   3.3000000e+01
   7.0000000e+01   1.0300000e+02   4.3000000e+01   3.3000000e+01
   7.1000000e+01   1.0400000e+02   4.3000000e+01   3.3000000e+01
   7.2000000e+01   1.0500000e+02   4.3000000e+01   3.3000000e+01
   7.3000000e+01   1.0600000e+02   4.3000000e+01   3.3000000e+01
   7.4000000e+01   1.0700000e+02   4.3000000e+01   3.3000000e+01
   7.5000000e+01   1.0800000e+02   4.3000000e+01   3.3000000e+01
   7.6000000e+01   1.0900000e+02   4.3000000e+01   3.3000000e+01
   7.7000000e+01   1.1000000e+02   4.3000000e+01   3.3000000e+01
   7.8000000e+01   1.1100000e+02   4.3000000e+01   3.3000000e+01
   7.9000000e+01   1.1200000e+02   4.3000000e+01   3.3000000e+01
   8.0000000e+01   1.1300000e+02   4.3000000e+01   3.3000000e+01
   8.1000000e+01   1.1400000e+02   4.3000000e+01   3.3000000e+01
   8.2000000e+01   1.1500000e+02   4.3000000e+01   3.3000000e+01
   8.3000000e+01   1.1600000e+02   4.3000000e+01   3.3000000e+01
   8.4000000e+01   1.1700000e+02   4.3000000e+01   3.3000000e+01
   8.5000000e+01   1.1800000e+02   4.3000000e+01   3.3000000e+01
   8.6000000e+01   1.1900000e+02   4.3000000e+01   3.3000000e+01
   8.7000000e+01   1.2000000e+02   4.3000000e+01   3.3000000e+01
   8.8000000e+01   1.2100000e+02   4.3000000e+01   3.3000000e+01
   8.9000000e+01   1.2200000e+02   4.3000000e+01   3.3000000e+01
   9.0000000e+01   1.2300000e+02   4.3000000e+01   3.3000000e+01
   9.1000000e+01   1.2400000e+02   4.3000000e+01   3.3000000e+01
   9.2000000e+01   1.2500000e+02   4.3000000e+01   3.3000000e+01
   9.3000000e+01   1.2600000e+02   4.3000000e+01   3.3000000e+01
   9.4000000e+01   1.2700000e+02   4.3000000e+01   3.3000000e+01
   9.5000000e+01   1.2800000e+02   4.3000000e+01   3.3000000e+01
   9.6000000e+01   1.2900000e+02   4.3000000e+01   3.3000000e+01
   9.7000000e+01   1.3000000e+02   4.3000000e+01   3.3000000e+01
   9.8000000e+01   1.3100000e+02   4.3000000e+01   3.3000000e+01
   9.9000000e+01   1.3200000e+02   4.3000000e+01   3.3000000e+01
   1.0000000e+02   1.3300000e+02   4.3000000e+01   3.3000000e+01
   1.0100000e+02   1.3400000e+02   4.3000000e+01   3.3000000e+01
   1.0200000e+02   1.3500000e+02   4.3000000e+01   3.3000000e+01
   1.0300000e+02   1.3600000e+02   4.3000000e+01   3.3000000e+01
   1.0400000e+02   1.3700000e+02   4.3000000e+01   3.3000000e+01
   1.0500000e+02   1.3800000e+02   4.3000000e+01   3.3000000e+01
   1.0600000e+02   1.3900000e+02   4.3000000e+01   3.3000000e+01
   1.0700000e+02   1.4000000e+02   4.3000000e+01   3.3000000e+01
   1.0800000e+02   1.4100000e+02   4.3000000e+01   3.3000000e+01
   1.0900000e+02   1.4200000e+02   4.3000000e+01   3.3000000e+01
   1.1000000e+02   1.4300000e+02   4.3000000e+01   3.3000000e+01
   1.1100000e+02   1.4400000e+02   4.3000000e+01   3.3000000e+01
   1.1200000e+02   1.4500000e+02   4.3000000e+01   3.3000000e+01
   1.1300000e+02   1.4600000e+02   4.3000000e+01   3.3000000e+01
   1.1400000e+02   1.4700000e+02   4.3000000e+01   3.3000000e+01
   1.1500000e+02   1.4800000e+02   4.3000000e+01   3.3000000e+01
   1.1600000e+02   1.4900000e+02   4.3000000e+01   3.3000000e+01
   1.1700000e+02   1.5000000e+02   4.3000000e+01   3.3000000e+01
   1.1800000e+02   1.5100000e+02   4.3000000e+01   3.3000000e+01
   1.1900000e+02   1.5200000e+02   4.3000000e+01   3.3000000e+01
   1.2000000e+02   1.5300000e+02   4.3000000e+01   3.3000000e+01
   1.2100000e+02   1.5400000e+02   4.3000000e+01   3.3000000e+01
   1.2200000e+02   1.5500000e+02   4.3000000e+01   3.3000000e+01
   1.2300000e+02   1.5600000e+02   4.3000000e+01   3.3000000e+01
   1.2400000e+02   1.5700000e+02   4.3000000e+01   3.3000000e+01
   1.2500000e+02   1.5800000e+02   4.3000000e+01   3.3000000e+01
   1.2600000e+02   1.5900000e+02   4.3000000e+01   3.3000000e+01
   1.2700000e+02   1.6000000e+02   4.3000000e+01   3.3000000e+01
   1.2800000e+02   1.6100000e+02   4.3000000e+01   3.3000000e+01
   1.2900000e+02   1.6200000e+02   4.3000000e+01   3.3000000e+01
   1.3000000e+02   1.6300000e+02   4.3000000e+01   3.3000000e+01
   1.3100000e+02   1.6400000e+02   4.3000000e+01   3.3000000e+01
   1.3200000e+02   1.6500000e+02   4.3000000e+01   3.3000000e+01
   1.3300000e+02   1.6600000e+02   4.3000000e+01   3.3000000e+01
   1.3400000e+02   1.6700000e+02   4.3000000e+01   3.3000000e+01
   1.3500000e+02   1.6800000e+02   4.3000000e+01   3.3000000e+01
   1.3600000e+02   1.6900000e+02   4.3000000e+01   3.3000000e+01
   1.3700000e+02   1.7000000e+02   4.3000000e+01   3.3000000e+01
   1.3800000e+02   1.7100000e+02   4.3000000e+01   3.3000000e+01
   1.3900000e+02   1.7200000e+02   4.3000000e+01   3.3000000e+01
   1.4000000e+02   1.7300000e+02   4.3000000e+01   3.3000000e+01
   1.4100000e+02   1.7400000e+02   4.3000000e+01   3.3000000e+01
   1.4200000e+02   1.7500000e+02   4.3000000e+01   3.3000000e+01
   1.4300000e+02   1.7600000e+02   4.3000000e+01   3.3000000e+01
   1.4400000e+02   1.7700000e+02   4.3000000e+01   3.3000000e+01
   1.4500000e+02   1.7800000e+02   4.3000000e+01   3.3000000e+01
   1.4600000e+02   1.7900000e+02   4.3000000e+01   3.3000000e+01
   1.4700000e+02   1.8000000e+02   4.3000000e+01   3.3000000e+01
   1.4800000e+02   1.8100000e+02   4.3000000e+01   3.3000000e+01
   1.4900000e+02   1.8200000e+02   4.3000000e+01   3.3000000e+01
   1.5000000e+02   1.8300000e+02   4.3000000e+01   3.3000000e+01
   1.5100000e+02   1.8400000e+02   4.3000000e+01   3.3000000e+01
   1.5200000e+02   1.8500000e+02   4.3000000e+01   3.3000000e+01
   1.5300000e+02   1.8600000e+02   4.3000000e+01   3.3000000e+01
   1.5400000e+02   1.8700000e+02   4.3000000e+01   3.3000000e+01
   1.5500000e+02   1.8800000e+02   4.3000000e+01   3.3000000e+01
   1.5600000e+02   1.8900000e+02   4.3000000e+01   3.3000000e+01
   1.5700000e+02   1.9000000e+02   4.3000000e+01   3.3000000e+01
   1.5800000e+02   1.9100000e+02   4.3000000e+01   3.3000000e+01
   1.5900000e+02   1.9200000e+02   4.3000000e+01   3.3000000e+01
   1.6000000e+02   1.9300000e+02   4.3000000e+01   3.3000000e+01
   1.6100000e+02   1.9400000e+02   4.3000000e+01   3.3000000e+01
   1.6200000e+02   1.9500000e+02   4.3000000e+01   3.3000000e+01
   1.6300000e+02   1.9600000e+02   4.3000000e+01   3.3000000e+01
   1.6400000e+02   1.9700000e+02   4.3000000e+01   3.3000000e+01
   1.6500000e+02   1.9800000e+02   4.3000000e+01   3.3000000e+01
   1.6600000e+02   1.9900000e+02   4.3000000e+01   3.3000000e+01
   1.6700000e+02   2.0000000e+02   4.3000000e+01   3.3000000e+01
   1.6800000e+02   2.0100000e+02   4.3000000e+01   3.3000000e+01
   1.6900000e+02   2.0200000e+02   4.3000000e+01   3.3000000e+01
   1.7000000e+02   2.0300000e+02   4.3000000e+01   3.3000000e+01
   1.7100000e+02   2.0400000e+02   4.3000000e+01   3.3000000e+01
   1.7200000e+02   2.0500000e+02   4.3000000e+01   3.3000000e+01
   1.7300000e+02   2.0600000e+02   4.3000000e+01   3.3000000e+01
   1.7400000e+02   2.0700000e+02   4.3000000e+01   3.3000000e+01
   1.7500000e+02   2.0800000e+02   4.3000000e+01   3.3000000e+01
   1.7600000e+02   2.0900000e+02   4.3000000e+01   3.3000000e+01
   1.7700000e+02   2.1000000e+02   4.3000000e+01   3.3000000e+01
   1.7800000e+02   2.1100000e+02   4.3000000e+01   3.3000000e+01
   1.7900000e+02   2.1200000e+02   4.3000000e+01   3.3000000e+01
   1.8000000e+02   2.1300000e+02   4.3000000e+01   3.3000000e+01
   1.8100000e+02   2.1400000e+02   4.3000000e+01   3.3000000e+01
   1.8200000e+02   2.1500000e+02   4.3000000e+01   3.3000000e+01
   1.8300000e+02   2.1600000e+02   4.3000000e+01   3.3000000e+01
   1.8400000e+02   2.1700000e+02   4.3000000e+01   3.3000000e+01
   1.8500000e+02   2.1800000e+02   4.3000000e+01   3.3000000e+01
   1.8600000e+02   2.1900000e+02   4.3000000e+01   3.3000000e+01
   1.8700000e+02   2.2000000e+02   4.3000000e+01   3.3000000e+01
   1.8800000e+02   2.2100000e+02   4.3000000e+01   3.3000000e+01
   1.8900000e+02   2.2200000e+02   4.3000000e+01   3.3000000e+01
   1.9000000e+02   2.2300000e+02   4.3000000e+01   3.3000000e+01
   1.9100000e+02   2.2400000e+02   4.3000000e+01   3.3000000e+01
   1.9200000e+02   2.2500000e+02   4.3000000e+01   3.3000000e+01
   1.9300000e+02   2.2600000e+02   4.3000000e+01   3.3000000e+01
   1.9400000e+02   2.2700000e+02   4.3000000e+01   3.3000000e+01
   1.9500000e+02   2.2800000e+02   4.3000000e+01   3.3000000e+01
   1.9600000e+02   2.2900000e+02   4.3000000e+01   3.3000000e+01
   1.9700000e+02   2.3000000e+02   4.3000000e+01   3.3000000e+01
   1.9800000e+02   2.3100000e+02   4.3000000e+01   3.3000000e+01
   1.9900000e+02   2.3200000e+02   4.3000000e+01   3.3000000e+01


==> data/case_study_m0.dat <==
   0.0000000e+00   2.6870000e-01   2.6870000e-01   2.6870000e-01   4.0020000e-01   4.0020000e-01   4.0020000e-01
   1.0000000e+00   2.1633121e-01   2.2925975e-01   2.2707475e-01   9.9648164e-02   2.0487668e-01   2.0978554e-01
   2.0000000e+00   2.9991972e-01   2.6381933e-01   2.5526509e-01   1.8347279e-01   2.3047831e-01   4.7272567e-02
   3.0000000e+00   3.2374276e-01   2.0430783e-01   3.0802356e-01   3.2541365e-01   2.1684481e-01   3.7085666e-01
   4.0000000e+00   2.7370800e-01   2.5361335e-01   2.8118257e-01   3.7797201e-01   1.8481325e-01   3.2780387e-01
   5.0000000e+00   2.2045086e-01   2.8261210e-01   2.2775363e-01   2.7256273e-01   3.1607366e-01   3.1845204e-01
   6.0000000e+00   2.3641227e-01   2.5591877e-01   2.1194733e-01   2.6174591e-01   3.7293999e-01   1.9830156e-01
   7.0000000e+00   2.2304530e-01   2.1037120e-01   2.5732496e-01   3.1378185e-01   3.3346755e-01   2.9483622e-01
   8.0000000e+00   1.9094837e-01   1.9688335e-01   2.5470299e-01   3.2309598e-01   3.0319615e-01   4.1565634e-01
   9.0000000e+00   1.9893553e-01   1.9079148e-01   2.3118367e-01   2.6928787e-01   3.1916040e-01   3.2280170e-01
   1.0000000e+01   2.1779931e-01   1.8365092e-01   1.9801850e-01   2.3275339e-01   2.3877980e-01   3.4765983e-01
   1.1000000e+01   2.3607250e-01   2.2064846e-01   1.8970715e-01   3.4503472e-01   3.7851159e-01   3.5912642e-01
   1.2000000e+01   2.0747349e-01   1.6790334e-01   1.5090808e-01   3.8615639e-01   4.9407827e-01   3.5072347e-01
   1.3000000e+01   1.5182226e-01   9.7081838e-02   1.3794938e-01   3.8688460e-01   3.2043011e-01   2.5424976e-01
   1.4000000e+01   1.1075971e-01   6.4289337e-02   1.7110794e-01   2.4570147e-01   2.6335730e-01   2.5301719e-01
   1.5000000e+01   1.1906459e-01   9.8040321e-02   1.7537328e-01   2.6815501e-01   2.0244642e-01   3.2799912e-01
   1.6000000e+01   1.3656637e-01   2.1566394e-01   1.6758725e-01   2.7221083e-01   2.9687080e-01   3.8347748e-01
   1.7000000e+01   1.6378525e-01   2.1725547e-01   1.4350599e-01   3.4924081e-01   3.9135160e-01   3.0223216e-01
   1.8000000e+01   1.5304012e-01   1.8750658e-01   1.4629421e-01   3.8361968e-01   4.9769843e-01   3.1539184e-01
   1.9000000e+01   1.7205925e-01   1.1650892e-01   1.4304492e-01   3.8961592e-01   4.3176803e-01   3.4516177e-01
   2.0000000e+01   1.4309071e-01   9.4584490e-02   1.4597720e-01   4.5467423e-01   3.0430147e-01   4.0854243e-01
   2.1000000e+01   1.4044880e-01   1.2085421e-01   1.5806733e-01   3.7381593e-01   3.1844453e-01   3.8497938e-01
   2.2000000e+01   1.9920674e-01   1.3583977e-01   1.4367619e-01   3.7091118e-01   3.7566324e-01   3.6640619e-01
   2.3000000e+01   2.0830863e-01   9.9727838e-02   1.4370624e-01   4.6412091e-01   3.5632563e-01   3.8899485e-01
   2.4000000e+01   1.8888500e-01   1.2102218e-01   1.5965684e-01   4.9980089e-01   4.0407379e-01   3.6025353e-01
   2.5000000e+01   1.7326497e-01   1.4339803e-01   1.9277010e-01   5.1094720e-01   3.7413156e-01   4.0290490e-01
   2.6000000e+01   1.6816669e-01   1.6348570e-01   2.1121498e-01   2.8849838e-01   3.5643458e-01   5.0065198e-01
   2.7000000e+01   2.2292768e-01   2.0374841e-01   2.2360515e-01   4.6336489e-01   4.6772171e-01   3.7209638e-01
   2.8000000e+01   2.4697495e-01   2.2694530e-01   3.0118445e-01   3.5712730e-01   4.6533179e-01   4.0982864e-01
   2.9000000e+01   3.0107474e-01   2.8208226e-01   3.4831241e-01   3.6185136e-01   4.7742224e-01   5.0138830e-01
   3.0000000e+01   4.5853067e-01   2.8138967e-01   3.6433343e-01   5.7318053e-01   5.8008258e-01   5.2665070e-01
   3.1000000e+01   5.2579433e-01   3.5217674e-01   4.1005476e-01   6.5045080e-01   4.0770618e-01   5.2860060e-01
   3.2000000e+01   5.8636452e-01   4.0832987e-01   4.6708551e-01   5.8767027e-01   4.7115492e-01   5.0376014e-01
   3.3000000e+01   6.5349554e-01   5.1375157e-01   5.6773545e-01   6.9515793e-01   5.1903768e-01   6.0083648e-01
   3.4000000e+01   7.1354429e-01   6.1965761e-01   6.7649268e-01   5.9810476e-01   6.6940512e-01   4.8959770e-01
   3.5000000e+01   8.7834000e-01   7.1886054e-01   7.7955923e-01   7.1189529e-01   6.5258037e-01   7.1686113e-01
   3.6000000e+01   9.9555153e-01   8.4613802e-01   8.5080737e-01   7.7475459e-01   5.8562268e-01   6.7062530e-01
   3.7000000e+01   1.0997523e+00   1.0023760e+00   9.8997352e-01   8.1904907e-01   7.6609689e-01   6.8210785e-01
   3.8000000e+01   1.2818574e+00   1.1605838e+00   1.1638893e+00   8.5673976e-01   7.3425881e-01   6.9638062e-01
   3.9000000e+01   1.4110078e+00   1.3317413e+00   1.3172244e+00   8.4312338e-01   8.4677839e-01   7.8721059e-01
   4.0000000e+01   1.5799717e+00   1.4966778e+00   1.4799365e+00   8.9375597e-01   8.8568458e-01   8.1448351e-01
   4.1000000e+01   1.7293514e+00   1.6587701e+00   1.6170901e+00   8.9261199e-01   9.3991943e-01   9.7732844e-01
   4.2000000e+01   1.8665311e+00   1.8305296e+00   1.7162800e+00   9.4458034e-01   9.1575929e-01   9.5188709e-01
   4.3000000e+01   1.9631330e+00   1.9603814e+00   1.8422830e+00   9.5238070e-01   9.4688540e-01   9.6362655e-01
   4.4000000e+01   2.0308149e+00   2.0507616e+00   1.9503403e+00   9.6089403e-01   9.3941574e-01   8.6828232e-01
   4.5000000e+01   2.1196101e+00   2.0759479e+00   2.0753596e+00   8.8837183e-01   9.6498743e-01   9.6123522e-01
   4.6000000e+01   2.1381358e+00   2.1205414e+00   2.0931535e+00   8.4438969e-01   9.0584993e-01   9.0474813e-01
   4.7000000e+01   2.2031262e+00   2.1450486e+00   2.1336500e+00   9.0232212e-01   8.4432745e-01   9.1310717e-01
   4.8000000e+01   2.1997575e+00   2.1680119e+00   2.1594937e+00   8.4064329e-01   9.0153955e-01   8.4736810e-01
   4.9000000e+01   2.2294542e+00   2.2333846e+00   2.2323284e+00   8.4421884e-01   8.9031920e-01   8.2034157e-01
   5.0000000e+01   2.2150229e+00   2.2299679e+00   2.2590195e+00   8.8035932e-01   8.4047198e-01   8.1000277e-01
   5.1000000e+01   2.2488874e+00   2.2313467e+00   2.2461207e+00   7.1444763e-01   8.0128270e-01   6.9674516e-01
   5.2000000e+01   2.2733103e+00   2.2373654e+00   2.2264861e+00   7.6820429e-01   7.6918100e-01   7.7515938e-01
   5.3000000e+01   2.2701510e+00   2.2262597e+00   2.2503471e+00   7.2495571e-01   7.3971544e-01   6.7540329e-01
   5.4000000e+01   2.2482524e+00   2.2127237e+00   2.3014451e+00   7.5818591e-01   7.3024948e-01   6.8965014e-01
   5.5000000e+01   2.2496619e+00   2.2213641e+00   2.2614313e+00   6.5231681e-01   5.8060542e-01   6.8119585e-01
   5.6000000e+01   2.2191589e+00   2.2013159e+00   2.2435156e+00   7.2813790e-01   6.5102368e-01   6.3508455e-01
   5.7000000e+01   2.2104505e+00   2.2102658e+00   2.2446480e+00   6.3753853e-01   5.9804539e-01   6.3772747e-01
   5.8000000e+01   2.2136254e+00   2.1980644e+00   2.2148206e+00   6.6326053e-01   6.2601299e-01   6.6084938e-01
   5.9000000e+01   2.2139209e+00   2.2074968e+00   2.2056128e+00   5.5380210e-01   5.7023223e-01   5.9196653e-01
   6.0000000e+01   2.2066193e+00   2.2211139e+00   2.1602076e+00   5.9878315e-01   5.4970771e-01   5.9799788e-01
   6.1000000e+01   2.1857274e+00   2.1759428e+00   2.1360037e+00   6.1306355e-01   5.1069012e-01   6.6583715e-01
   6.2000000e+01   2.1334817e+00   2.1604896e+00   2.1293864e+00   5.5843394e-01   6.2663243e-01   6.4080597e-01
   6.3000000e+01   2.0767784e+00   2.1433906e+00   2.1036570e+00   5.5867366e-01   5.8466688e-01   5.7266413e-01
   6.4000000e+01   2.0662916e+00   2.0923407e+00   2.0922405e+00   5.1937207e-01   5.8893780e-01   6.6792504e-01
   6.5000000e+01   2.0009062e+00   2.0595829e+00   2.0472292e+00   5.2891244e-01   5.7571811e-01   5.6526492e-01
   6.6000000e+01   1.9759506e+00   2.0271516e+00   1.9964634e+00   5.4176101e-01   6.8815135e-01   6.5033438e-01
   6.7000000e+01   1.9685294e+00   1.9832707e+00   1.9980371e+00   5.9252686e-01   5.5865299e-01   5.6210126e-01
   6.8000000e+01   1.9596595e+00   1.9756559e+00   1.9794892e+00   6.3518077e-01   6.4947733e-01   6.0713220e-01
   6.9000000e+01   1.8883131e+00   1.9375558e+00   1.9367747e+00   5.8693631e-01   6.2438747e-01   6.6751256e-01
   7.0000000e+01   1.8581048e+00   1.8718029e+00   1.8931415e+00   5.8428673e-01   6.1767742e-01   5.7529804e-01
   7.1000000e+01   1.8492740e+00   1.8157474e+00   1.8499910e+00   5.8557429e-01   6.0635457e-01   6.7130944e-01
   7.2000000e+01   1.7928182e+00   1.7510840e+00   1.7696119e+00   6.8462700e-01   5.7823457e-01   6.2338302e-01
   7.3000000e+01   1.7233386e+00   1.6696703e+00   1.6860620e+00   5.9288505e-01   7.0973551e-01   6.7435528e-01
   7.4000000e+01   1.6340623e+00   1.5720709e+00   1.5988232e+00   6.9001705e-01   6.4415602e-01   6.5117911e-01
   7.5000000e+01   1.5378815e+00   1.5068654e+00   1.5161763e+00   5.7255980e-01   6.9563246e-01   6.8996029e-01
   7.6000000e+01   1.4592013e+00   1.4065651e+00   1.4616382e+00   6.9994250e-01   6.1375598e-01   7.1179910e-01
   7.7000000e+01   1.3166540e+00   1.3564904e+00   1.3521583e+00   6.3306660e-01   6.3414761e-01   6.9484974e-01
   7.8000000e+01   1.2009828e+00   1.2455060e+00   1.2481465e+00   6.2094684e-01   6.2140777e-01   6.0037336e-01
   7.9000000e+01   1.1134322e+00   1.1396472e+00   1.1649041e+00   5.7165178e-01   5.6339269e-01   6.5293270e-01
   8.0000000e+01   1.0368718e+00   1.0403019e+00   1.0376071e+00   5.6680835e-01   5.6523345e-01   5.9406658e-01
   8.1000000e+01   9.1976934e-01   9.5021680e-01   9.0325314e-01   5.8495551e-01   5.4139856e-01   5.4125732e-01
   8.2000000e+01   8.3140784e-01   8.6072495e-01   8.0504679e-01   4.6352058e-01   4.8058802e-01   4.1778550e-01
   8.3000000e+01   7.1755963e-01   7.6173854e-01   7.0647234e-01   4.3050781e-01   5.4189438e-01   3.7766940e-01
   8.4000000e+01   6.3624531e-01   6.6179981e-01   6.4621495e-01   3.6219061e-01   4.0484666e-01   2.9034396e-01
   8.5000000e+01   5.8086079e-01   5.9615422e-01   5.8093433e-01   1.9908210e-01   2.5380525e-01   2.3232644e-01
   8.6000000e+01   5.6006632e-01   5.2602717e-01   5.5881693e-01   3.0490398e-01   3.6002649e-01   3.1283701e-01
   8.7000000e+01   5.2126263e-01   4.4825516e-01   5.0733512e-01   3.2971699e-01   1.5877748e-01   3.0763960e-01
   8.8000000e+01   4.7446295e-01   4.8921452e-01   5.1387202e-01   2.6189933e-01   3.1836006e-01   2.1831391e-01
   8.9000000e+01   4.6847637e-01   4.6857636e-01   5.6822409e-01   2.0694355e-01   2.5662949e-01   3.1495505e-01
   9.0000000e+01   4.6163206e-01   4.4339159e-01   5.0108909e-01   3.3189307e-01   2.5429860e-01   3.9309850e-01
   9.1000000e+01   4.2060296e-01   4.1348372e-01   4.3624422e-01   2.3919041e-01   3.0714801e-01   3.4207833e-01
   9.2000000e+01   4.2295955e-01   3.8424082e-01   3.8725894e-01   2.3651603e-01   3.0022325e-01   2.5305098e-01
   9.3000000e+01   4.2282564e-01   3.3563437e-01   3.5173617e-01   2.3837848e-01   2.2047811e-01   2.7344603e-01
   9.4000000e+01   3.6847628e-01   3.5459169e-01   3.6095371e-01   3.5479306e-01   1.5372822e-01   1.9513957e-01
   9.5000000e+01   3.0389888e-01   3.9367942e-01   3.7612106e-01   2.3969872e-01   1.9374338e-01   1.9791747e-01
   9.6000000e+01   3.0468879e-01   3.9261065e-01   3.7300979e-01   1.4608664e-01   2.8441707e-01   2.6515910e-01
   9.7000000e+01   3.3587067e-01   3.8324746e-01   3.3093201e-01   2.8362264e-01   2.9590118e-01   2.7318221e-01
   9.8000000e+01   3.2520205e-01   3.5147526e-01   2.8354686e-01   2.9425476e-01   3.1296348e-01   2.3730485e-01
   9.9000000e+01   3.2463104e-01   2.9701707e-01   2.5073253e-01   2.5612184e-01   3.3568491e-01   2.0775025e-01
   1.0000000e+02   3.2199860e-01   2.8647486e-01   2.4217379e-01   2.4431743e-01   2.1019455e-01   9.3039897e-02
   1.0100000e+02   2.9464104e-01   3.4566619e-01   3.2501817e-01   3.0344846e-01   2.9225745e-01   1.9470256e-01
   1.0200000e+02   2.8181066e-01   3.5836764e-01   3.5379900e-01   3.1399777e-01   3.6032763e-01   3.5646731e-01
   1.0300000e+02   2.7667019e-01   2.7568560e-01   3.1579723e-01   3.2069790e-01   3.2876432e-01   3.6849404e-01
   1.0400000e+02   2.8449423e-01   2.5897054e-01   2.7804590e-01   3.3039628e-01   3.0568545e-01   3.4670288e-01
   1.0500000e+02   2.7608326e-01   2.3934879e-01   2.5171413e-01   2.9311552e-01   2.9531509e-01   2.7221049e-01
   1.0600000e+02   2.6156778e-01   2.3596118e-01   2.7700893e-01   3.3236484e-01   3.2712160e-01   2.8728788e-01
   1.0700000e+02   2.4933666e-01   1.7885577e-01   2.2335513e-01   3.8519068e-01   2.4133904e-01   3.5037391e-01
   1.0800000e+02   2.0050020e-01   1.9866430e-01   2.1770766e-01   3.3545155e-01   1.9997908e-01   3.3465482e-01
   1.0900000e+02   1.8988898e-01   2.6039898e-01   2.1275615e-01   3.1023002e-01   2.8856569e-01   3.0610157e-01
   1.1000000e+02   1.6335733e-01   2.5343637e-01   2.1852357e-01   3.1565066e-01   4.1375633e-01   2.8323067e-01
   1.1100000e+02   1.7920415e-01   2.0656580e-01   1.8296736e-01   2.3496492e-01   3.8031479e-01   3.5560911e-01
   1.1200000e+02   1.6738369e-01   1.6226411e-01   1.6617046e-01   3.2303212e-01   3.5279491e-01   3.4094532e-01
   1.1300000e+02   1.3908712e-01   1.2948654e-01   1.2165075e-01   3.9217029e-01   3.2537896e-01   3.2928690e-01
   1.1400000e+02   1.1540463e-01   1.2650266e-01   1.3502789e-01   3.3362794e-01   3.0085716e-01   2.3515216e-01
   1.1500000e+02   1.1547070e-01   1.2922224e-01   1.7984763e-01   2.5292035e-01   2.5640648e-01   3.1022858e-01
   1.1600000e+02   1.2143646e-01   1.3062303e-01   1.5338172e-01   3.1377281e-01   2.8956144e-01   4.0355328e-01
   1.1700000e+02   1.2199039e-01   1.6231465e-01   1.2023875e-01   3.5002662e-01   3.8215506e-01   4.0715852e-01
   1.1800000e+02   1.1690918e-01   1.2855545e-01   9.6149352e-02   3.2670379e-01   3.8223401e-01   3.7176288e-01
   1.1900000e+02   1.1509372e-01   9.4983930e-02   8.5387084e-02   2.6049451e-01   3.6100135e-01   3.0521670e-01
   1.2000000e+02   1.5955045e-01   9.7729868e-02   1.3437205e-01   3.4874089e-01   2.7941482e-01   2.7701985e-01
   1.2100000e+02   1.5063765e-01   1.2826726e-01   1.6012350e-01   4.4069220e-01   3.6346946e-01   4.4904956e-01
   1.2200000e+02   1.6397758e-01   1.2940194e-01   1.1535220e-01   3.7072696e-01   3.7326354e-01   4.0757257e-01
   1.2300000e+02   1.9553255e-01   1.1879512e-01   1.0276283e-01   4.5088775e-01   4.1456923e-01   3.4074093e-01
   1.2400000e+02   1.7012520e-01   1.1263150e-01   1.4271620e-01   4.8126302e-01   3.4575637e-01   3.5250525e-01
   1.2500000e+02   1.5604685e-01   1.4638326e-01   1.5384501e-01   3.6330627e-01   4.5271228e-01   3.5035436e-01
   1.2600000e+02   1.9629494e-01   1.3621496e-01   2.2777874e-01   3.5490444e-01   3.6250378e-01   3.9235638e-01
   1.2700000e+02   1.9932995e-01   2.0376953e-01   2.9519644e-01   3.9541726e-01   3.0228014e-01   4.8492175e-01
   1.2800000e+02   2.3391853e-01   2.7901835e-01   2.9839176e-01   4.0883830e-01   4.3943968e-01   5.1435393e-01
   1.2900000e+02   3.0524580e-01   3.2178963e-01   3.1709002e-01   3.4948616e-01   4.7983412e-01   5.6036417e-01
   1.3000000e+02   4.0881425e-01   3.4930049e-01   3.4176736e-01   4.6095732e-01   6.3059639e-01   5.1242081e-01
   1.3100000e+02   4.6427257e-01   3.7498281e-01   4.1242629e-01   6.1408040e-01   5.1364966e-01   4.8826942e-01
   1.3200000e+02   5.2521857e-01   4.5098650e-01   4.8952023e-01   6.3436704e-01   4.8089758e-01   5.3955022e-01
   1.3300000e+02   6.0068787e-01   5.4906539e-01   6.2568604e-01   6.2048391e-01   5.8051898e-01   4.8842665e-01
   1.3400000e+02   6.7252399e-01   6.7275392e-01   7.9880271e-01   6.6934763e-01   6.8450644e-01   6.7821185e-01
   1.3500000e+02   7.5514224e-01   7.3639244e-01   9.0312755e-01   6.7955828e-01   6.5514738e-01   7.6077228e-01
   1.3600000e+02   8.7721845e-01   8.3190796e-01   9.9780927e-01   7.4262067e-01   7.3680621e-01   8.6108598e-01
   1.3700000e+02   9.8873476e-01   9.6830250e-01   1.1287099e+00   8.1969924e-01   7.5956666e-01   8.7238740e-01
   1.3800000e+02   1.1563105e+00   1.1047349e+00   1.2287547e+00   8.8180582e-01   7.0053217e-01   8.0426797e-01
   1.3900000e+02   1.3129013e+00   1.2668890e+00   1.4065504e+00   8.6443022e-01   7.5511935e-01   7.9614409e-01
   1.4000000e+02   1.4789793e+00   1.4441180e+00   1.5982949e+00   9.2782933e-01   9.0842615e-01   1.0285121e+00
   1.4100000e+02   1.6598367e+00   1.6309927e+00   1.7142912e+00   9.0825693e-01   8.6754878e-01   9.8913159e-01
   1.4200000e+02   1.7756860e+00   1.7531283e+00   1.8194416e+00   9.4075666e-01   9.3583805e-01   9.6662090e-01
   1.4300000e+02   1.8919576e+00   1.8752064e+00   1.8873403e+00   8.8912246e-01   8.8355880e-01   8.7167975e-01
   1.4400000e+02   2.0165288e+00   1.9965755e+00   1.9940267e+00   9.5679200e-01   8.4194210e-01   9.2492574e-01
   1.4500000e+02   2.0853087e+00   2.0784068e+00   2.1263424e+00   9.2211878e-01   8.5755195e-01   9.9039514e-01
   1.4600000e+02   2.1357076e+00   2.1365982e+00   2.1220587e+00   8.6823284e-01   8.4733567e-01   8.8487639e-01
   1.4700000e+02   2.1718520e+00   2.1523279e+00   2.1615826e+00   8.7188780e-01   8.7504135e-01   9.5944503e-01
   1.4800000e+02   2.1833992e+00   2.2142498e+00   2.1880183e+00   9.2856970e-01   7.4297901e-01   7.5275169e-01
   1.4900000e+02   2.1799009e+00   2.2102260e+00   2.2205147e+00   7.9617373e-01   8.8431882e-01   8.9178125e-01
   1.5000000e+02   2.1932000e+00   2.2337201e+00   2.3125165e+00   7.4464920e-01   8.0987752e-01   8.0563570e-01
   1.5100000e+02   2.2472799e+00   2.2822427e+00   2.2601281e+00   7.4247525e-01   7.4671244e-01   8.5098851e-01
   1.5200000e+02   2.2620347e+00   2.2769714e+00   2.2319730e+00   7.1555142e-01   7.3404264e-01   8.2054054e-01
   1.5300000e+02   2.2370093e+00   2.2826184e+00   2.2198391e+00   7.5269760e-01   7.3513818e-01   6.0629728e-01
   1.5400000e+02   2.2483340e+00   2.2545843e+00   2.2624635e+00   6.5281337e-01   7.3723364e-01   6.1719694e-01
   1.5500000e+02   2.2687106e+00   2.2311564e+00   2.2511414e+00   6.9829423e-01   6.8386037e-01   6.5232630e-01
   1.5600000e+02   2.2506180e+00   2.2323686e+00   2.2308233e+00   6.4571439e-01   6.5772766e-01   6.2814016e-01
   1.5700000e+02   2.2189877e+00   2.2343844e+00   2.2285012e+00   7.1151709e-01   6.4954971e-01   6.4093867e-01
   1.5800000e+02   2.2181693e+00   2.2229399e+00   2.2282344e+00   6.2273681e-01   5.6569927e-01   6.4454264e-01
   1.5900000e+02   2.1802910e+00   2.2327420e+00   2.2546576e+00   5.9390462e-01   5.1105369e-01   5.5850863e-01
   1.6000000e+02   2.2122577e+00   2.2441660e+00   2.2097510e+00   5.9644506e-01   5.5218432e-01   6.1552802e-01
   1.6100000e+02   2.1717023e+00   2.2373933e+00   2.1772459e+00   5.2695272e-01   6.2895633e-01   6.0678487e-01
   1.6200000e+02   2.1383951e+00   2.1679222e+00   2.2121899e+00   5.4013550e-01   6.5301741e-01   5.6901422e-01
   1.6300000e+02   2.0984421e+00   2.1249093e+00   2.1888561e+00   5.6149181e-01   5.8259065e-01   7.2364491e-01
   1.6400000e+02   2.0724841e+00   2.0917198e+00   2.1520904e+00   4.8678718e-01   5.7533213e-01   5.6026444e-01
   1.6500000e+02   2.0093167e+00   2.0231247e+00   2.1270777e+00   5.7874666e-01   6.4776973e-01   5.7969126e-01
   1.6600000e+02   1.9840842e+00   2.0021117e+00   2.0505760e+00   6.5102437e-01   6.1794515e-01   6.4836943e-01
   1.6700000e+02   1.9509345e+00   1.9594476e+00   1.9885023e+00   5.6991265e-01   5.8250382e-01   5.6362647e-01
   1.6800000e+02   1.9279327e+00   1.9668214e+00   1.9415367e+00   5.5164434e-01   6.8392460e-01   6.1489431e-01
   1.6900000e+02   1.8929571e+00   1.9114796e+00   1.8888878e+00   5.3396287e-01   6.1135302e-01   5.2943521e-01
   1.7000000e+02   1.8361455e+00   1.8873420e+00   1.8175234e+00   5.3235721e-01   6.1261391e-01   6.2322434e-01
   1.7100000e+02   1.8214761e+00   1.8252726e+00   1.7375542e+00   6.6236775e-01   6.9940623e-01   7.0417860e-01
   1.7200000e+02   1.7419108e+00   1.7525152e+00   1.6826386e+00   7.1559858e-01   6.1481524e-01   6.3915624e-01
   1.7300000e+02   1.6535263e+00   1.7238212e+00   1.6171844e+00   6.5983807e-01   6.5786580e-01   6.4321434e-01
   1.7400000e+02   1.5864624e+00   1.6366020e+00   1.5102194e+00   6.1953145e-01   7.1750130e-01   5.3116940e-01
   1.7500000e+02   1.5309701e+00   1.5245027e+00   1.5006955e+00   7.3380542e-01   7.0404462e-01   5.5959368e-01
   1.7600000e+02   1.3949247e+00   1.4135564e+00   1.4379432e+00   6.5520477e-01   5.8791135e-01   6.6699206e-01
   1.7700000e+02   1.3494167e+00   1.3650427e+00   1.3233222e+00   5.8725788e-01   6.4910227e-01   6.6941157e-01
   1.7800000e+02   1.2460009e+00   1.2586282e+00   1.1976310e+00   6.5327562e-01   7.2294442e-01   6.6138368e-01
   1.7900000e+02   1.1502506e+00   1.1225251e+00   1.0656835e+00   5.8963273e-01   6.6644567e-01   5.6275405e-01
   1.8000000e+02   1.0417243e+00   9.9967137e-01   9.7650568e-01   6.0776791e-01   5.3755477e-01   4.0039010e-01
   1.8100000e+02   8.7500178e-01   9.1619993e-01   9.0240905e-01   6.0301803e-01   5.8995546e-01   4.7864446e-01
   1.8200000e+02   7.4844018e-01   8.3986512e-01   8.1848143e-01   4.4147579e-01   4.9031073e-01   4.8344050e-01
   1.8300000e+02   6.8136137e-01   7.3384058e-01   7.7710053e-01   2.5358949e-01   5.3435665e-01   3.9242053e-01
   1.8400000e+02   7.0473960e-01   6.5251312e-01   6.8337036e-01   4.0587953e-01   3.6196030e-01   5.5373773e-01
   1.8500000e+02   6.2051650e-01   6.0612656e-01   5.6339098e-01   3.5260320e-01   4.1612205e-01   3.8623605e-01
   1.8600000e+02   5.4590604e-01   5.4971263e-01   4.9208709e-01   2.7325783e-01   3.2098786e-01   1.2612350e-01
   1.8700000e+02   5.3085673e-01   4.9465346e-01   5.1342683e-01   3.2818450e-01   2.9209530e-01   3.9379660e-01
   1.8800000e+02   4.6839735e-01   4.4352161e-01   3.9563530e-01   2.5475510e-01   2.0442299e-01   2.3246994e-01
   1.8900000e+02   4.3822707e-01   4.3073696e-01   4.2059798e-01   3.3447415e-01   2.0098615e-01   7.6638672e-02
   1.9000000e+02   3.7404860e-01   4.2313229e-01   4.8364610e-01   1.1874064e-01   2.6677630e-01   1.5941741e-01
   1.9100000e+02   4.2196573e-01   3.9703929e-01   4.7667461e-01   1.2709482e-01   2.1922970e-01   2.6901530e-01
   1.9200000e+02   4.3088114e-01   3.7702186e-01   4.8465376e-01   3.4150721e-01   1.7435407e-01   3.3023858e-01
   1.9300000e+02   3.6807877e-01   4.0479095e-01   4.1600907e-01   2.7594275e-01   1.8058927e-01   3.8309317e-01
   1.9400000e+02   3.5434888e-01   4.1409951e-01   3.5204776e-01   1.7228107e-01   2.9850839e-01   2.4550019e-01
   1.9500000e+02   3.6673892e-01   3.8642955e-01   3.5714807e-01   2.1579033e-01   2.8790119e-01   2.4225027e-01
   1.9600000e+02   3.9164287e-01   3.4893560e-01   3.9716464e-01   1.7989123e-01   3.2620740e-01   2.1855203e-01
   1.9700000e+02   3.9512733e-01   3.2354954e-01   4.2924578e-01   3.1862828e-01   2.1390083e-01   3.7880703e-01
   1.9800000e+02   3.3800096e-01   3.6198208e-01   3.3842008e-01   3.4270501e-01   2.5420258e-01   3.5884373e-01
   1.9900000e+02   3.0113047e-01   3.5046201e-01   2.6332918e-01   2.6455385e-01   2.9142718e-01   2.7446369e-01
   2.0000000e+02   2.8256687e-01   3.0831164e-01   2.3617519e-01   2.5023734e-01   2.8855782e-01   1.5840873e-01


==> data/case_study_m0_multi.dat <==
   0.0000000e+00  -8.2977995e-01  -3.7582668e+00  -4.9959798e+00  -1.3345690e+00  -2.7209971e+00   2.5430595e+00  -2.2137996e-01  -4.5200744e+00  -3.0520971e-01   7.1194235e-02  -2.2439690e+00   1.8517300e+00   1.6188837e+00  -3.4592083e+00   4.6391589e+00   1.6694254e+00  -3.1587244e+00   3.0359463e+00   1.3512496e+00  -4.6709128e+00   5.2138808e-01   2.0120809e+00   2.6472620e+00  -2.6148399e+00  -4.6564686e-01   1.1626072e+00   6.5821875e-02   3.3070257e+00  -3.2339388e-02  -2.1580492e+00  -2.7733405e+00  -3.4042469e+00  -1.7409128e+00  -1.9301361e+00  -3.4329310e-01   6.2061244e-01   3.8058518e-01   2.2735205e+00  -4.2887286e+00   1.1500981e-02   4.0220746e+00   4.3617045e-02  -4.1607349e+00   5.6686044e-01   9.5891644e-01   1.9070670e+00   3.0515754e+00  -3.0016017e+00   3.1282308e+00   2.4510539e+00   2.2032449e+00  -2.2081632e+00   4.7675915e+00   3.6234625e+00  -4.1251779e+00  -2.8926761e+00  -3.6566139e+00  -2.1537612e+00  -2.8923550e+00  -4.5307772e-01   4.2474081e+00  -1.2442833e-01  -6.6160173e-01   3.9508681e+00  -2.1904446e+00  -4.6622573e-01   3.2873285e+00  -1.0301179e+00   3.8021998e+00  -3.8658900e+00   6.8139718e-01   4.8718308e+00   1.7544752e+00  -4.7445992e+00   4.6760890e+00   4.8457978e+00  -3.0403299e+00  -3.9189261e+00   7.7322531e-01  -3.3436032e+00  -3.6198504e+00   3.8165953e+00  -4.2655983e+00  -3.4993432e+00  -3.4180013e+00   3.8740096e+00  -1.6400300e+00  -3.6403864e+00  -3.2618019e-01   2.6786242e+00  -2.1764956e+00   5.7574600e-01  -3.8798432e+00  -1.9748239e+00   1.6237518e+00   4.0317388e+00  -4.4507117e+00   3.3979353e+00   4.4832110e+00   3.5105545e+00
   1.0000000e+00  -1.4883600e+00   6.1221106e-02  -8.6687966e-01  -1.1538866e+00  -7.5932595e-01   1.9124148e+00   2.2015754e+00  -2.4020509e+00  -8.6942685e-01   4.2323102e-01  -1.9918564e+00   1.5156539e+00   1.0219708e+00  -1.7102788e+00   1.3657634e+00   1.5447669e+00  -3.3883949e+00   1.3273617e+00   2.9510161e-01  -2.3156664e-01   3.0925221e-01   3.6731956e-01   1.8789095e+00   8.7155398e-01   6.4001591e-02  -1.2139965e+00  -3.5666094e-01   2.7110367e-01  -1.5978897e-01  -5.2486317e-01  -1.1282923e+00  -1.1661170e+00   5.1067366e-01  -8.6875484e-01   1.7640550e-01  -2.0598074e-01   7.3581942e-01   1.1165301e+00  -1.2901457e+00  -8.2261310e-01   1.4530322e+00  -5.5730970e-02   1.1181986e-01   9.2445558e-01   3.8563033e-01  -6.7145238e-01   1.7224413e+00  -6.0310606e-01   2.0909067e+00   1.0163385e+00  -2.3524111e+00   1.3270400e+00   8.7912075e-01  -1.3286849e+00  -1.2870324e+00   2.9727458e+00   8.5994586e-01   3.8836216e-01  -3.2501153e-01  -4.2132857e-02  -1.4960432e+00   1.6002411e+00   1.8245629e+00  -4.9132694e-01  -7.7060975e-02   2.0029958e+00   6.9359860e-01   1.7774004e+00   3.4275291e-01  -2.8713701e+00   4.8603728e-01   2.1350308e+00   7.1828010e-01  -1.3475102e+00  -2.2198078e+00   1.2637378e+00   9.2158560e-01   2.2032088e+00  -3.8189314e-01  -2.2745357e+00  -2.3310537e+00  -5.0498521e-01   2.3324335e-02   4.0546061e-01  -5.9982618e-02  -9.6848287e-01   4.1823844e-01   1.5090122e+00  -1.9996967e+00  -6.2659086e-01   2.2442524e-01  -1.3980572e-01  -2.3657824e-01   4.7440219e-01   1.1791686e+00   6.0991692e-01   2.7662619e+00   7.6832450e-01   1.1630855e+00   1.6200637e+00
   2.0000000e+00  -4.3652009e-01  -3.1334117e-01  -7.5189226e-01  -5.8598568e-01  -3.1128885e-01   8.9859819e-01   1.5785485e+00  -8.2909614e-01  -5.5998495e-01   4.7043093e-01  -4.0252208e-01   8.2008715e-01   3.4326517e-01  -3.2584063e-01   1.2989527e+00   5.3053465e-01  -6.3660486e-01   7.2568819e-01   2.8134280e-01   1.0637869e+00   2.6275019e-01  -3.8662828e-01   1.3438246e+00   1.0990741e+00   7.4054301e-01  -8.8884831e-01  -5.0987110e-01  -5.3345260e-01   1.5716258e-01   8.3866111e-02   4.5073425e-01  -7.7328227e-01   5.4768726e-01  -6.6784548e-01   3.4310621e-01   2.2949797e-02   5.5727057e-01   4.8465953e-01   6.4689046e-01  -3.9739096e-01   1.3568532e+00   2.1139992e-01   4.3854319e-01   7.5637053e-01   2.4508660e-02  -5.5448377e-01   1.9604222e-01  -5.3395778e-01   1.5302919e+00   4.0929718e-01  -1.9059103e+00  -6.7993761e-01  -1.2527155e+00  -1.5561236e+00  -9.4188154e-01   1.6239339e+00   2.4948870e+00  -1.8857824e+00  -9.1096702e-01   5.1424052e-01  -3.1944788e-01   1.9855674e+00   1.0099916e+00  -2.4450044e+00   1.3958721e+00   1.6620204e+00   8.7702983e-01   8.5567098e-01   2.4422100e-01  -4.7189008e-01   2.6534893e-01   5.2666622e-02   1.9926722e+00   1.6065920e+00   5.2410540e-02  -2.6958397e+00  -8.5459832e-01  -3.1072101e-01  -4.7807920e-01  -6.3193646e-01  -7.6240818e-01  -1.2666000e+00   7.2535329e-01  -1.4667383e+00   8.4224834e-02  -3.3325135e-02   1.0099276e+00   1.2607783e+00  -9.1623845e-01  -1.1793645e+00   1.4728059e+00  -1.4973977e-01   1.7492050e-01   1.0015204e+00   1.9685594e-01  -1.5914084e+00   1.9566467e+00  -1.4857068e+00   2.5279851e+00   1.3631028e+00
   3.0000000e+00   2.7835119e-01   2.8532055e-01   1.7907121e-01   3.7021011e-01   1.9771427e-01   2.8156554e-01   5.3257478e-01   1.8652967e-01   1.8769209e-01   3.3823918e-01  -4.2481744e-02   2.8146968e-01  -2.7189964e-02  -3.7364718e-02   9.4676325e-01   1.7929534e-02  -6.2032984e-01   4.3495723e-01   2.8639698e-01   1.0534500e+00   2.7859403e-01  -5.1869385e-02   9.4020717e-01   6.1926865e-01   7.4510220e-01   1.0952233e+00   1.5930931e-01  -3.6292612e-01   4.8734362e-01   3.3997049e-01   7.7553796e-01  -2.4958261e-01   3.3979093e-01   2.4821035e-01   3.9441789e-01   1.9234069e-01   2.6474993e-01   3.3914099e-02   1.3473856e+00   1.0642926e-01   8.5805669e-01   4.5138553e-01   4.4508352e-01   5.4280151e-01   9.9206921e-02   2.3568091e-01  -5.4289405e-01   3.0276577e-01   5.2849811e-01  -7.2213787e-03  -3.4223871e-01  -7.7490868e-01  -8.5093026e-01  -3.9702267e-02  -2.7182668e-01   1.0226805e+00   1.4097038e+00  -2.3090936e-01  -9.2549777e-01   5.7452571e-01  -8.3697804e-01   4.6577341e-01   1.5164012e-01  -1.3522907e-01   9.4993452e-01   6.2082314e-01  -1.6430447e+00   9.5827533e-01   2.8226747e-01   1.4730857e+00   2.5638357e-01  -6.5093109e-01   1.4852388e+00   8.7165879e-01   1.1334704e+00   2.0205224e-01  -1.6227529e-01  -1.3514967e+00   4.0481213e-01   2.3428372e-01   5.8684028e-01  -1.6548267e+00   4.0281577e-01  -9.7222616e-01   4.3236051e-01  -4.7515505e-02   4.9721182e-01   4.6252917e-01   9.9667060e-01  -4.6052968e-01   1.7671286e+00   3.1846144e-01   4.8700272e-01   8.0724855e-01  -1.6322194e-01  -2.6718930e-01  -1.5847249e-01   5.8254337e-02   5.1723569e-01   2.7645958e-01
   4.0000000e+00   4.8846906e-01   7.8456072e-01   4.7876795e-01   4.4155724e-01   3.5916370e-01   1.3622872e-02   2.9392650e-02   3.8835992e-01   6.9776983e-01   2.1614709e-01   5.2018770e-01   1.6987554e-01   1.4687990e-02   2.1726663e-01   5.3278072e-01  -1.4592947e-01   9.4782163e-02   1.8132006e-01   2.7259937e-01   3.1636485e-01   2.8954977e-01   2.7186577e-01   3.0165238e-01   3.7331032e-01   2.0657053e-01   1.0016632e+00   3.8827144e-01  -2.3160600e-04   3.9041304e-01   3.5075133e-01   5.7294483e-01   7.5815834e-01   3.0387068e-01   7.6552732e-01   3.3818366e-01   3.1482439e-01   1.7516377e-01  -1.8271179e-02   9.2875354e-01   3.1148777e-01   7.4853945e-02   4.2898330e-01   3.3996084e-01   2.9665625e-01   2.6298519e-01   3.7535587e-01  -2.6512764e-01   3.8265620e-01   3.6385173e-01   1.0019163e-01   5.0069860e-01   4.9177540e-01   4.3619538e-01   4.8946563e-01   3.2523744e-01   1.0274744e-01   4.4854107e-01   2.7082335e-01   4.2608784e-01   2.8220832e-01  -9.2863701e-02   3.2823702e-01  -1.2061128e-01  -8.6560174e-03   8.4036259e-01  -2.3219105e-01  -7.1331957e-01   4.4386333e-01   2.7151290e-01   8.2072276e-01   3.1993300e-01   1.2633534e-02   1.2048369e+00   6.5267970e-01   6.1275359e-01   1.6179838e+00   1.9004179e-01  -5.4693089e-01   6.0898109e-01   3.4769364e-01   1.1418925e+00   6.5056413e-02   3.6306165e-01   3.8996741e-01   5.3092633e-01   2.4097596e-01   2.5083969e-01  -1.5846154e-01   1.5327304e+00   1.1022971e-01   1.2061521e+00   6.1889295e-01   5.1558671e-01   6.3267968e-01   2.2579361e-02   5.2995913e-01  -9.3418945e-01   3.7644358e-01   7.0874307e-01  -2.1897832e-01
   5.0000000e+00   3.4978508e-01   6.8064519e-01   3.9028598e-01   3.1448847e-01   3.0148752e-01   1.5138551e-01  -4.5937633e-02   3.5534182e-01   5.1916330e-01   2.6179667e-01   5.7394477e-01   1.7858792e-01   2.5048232e-01   3.2296652e-01   2.5820858e-01   2.6307519e-01   7.5472737e-01   1.3720670e-01   2.6696158e-01   1.8155495e-02   2.4698845e-01   3.4776685e-01   2.7854569e-02   2.1499428e-01   9.7828582e-02   2.3080373e-01   3.8661497e-01   4.3689483e-01   2.6217931e-01   3.3299492e-01   2.3176361e-01   7.9784723e-01   2.5140686e-01   6.9198148e-01   2.6501310e-01   3.0703760e-01   2.1327444e-01   2.6930917e-01   2.6944053e-01   3.8768550e-01  -3.8392924e-01   2.7591282e-01   2.4377704e-01   7.9423815e-02   3.5025768e-01   2.6521792e-01   2.1544916e-01   3.4516279e-01   1.5466639e-01   2.6966027e-01   6.8820881e-01   1.1780264e+00   6.5291820e-01   6.3971951e-01   4.6526138e-01  -2.5944429e-01   8.2801888e-02   5.2113126e-01   9.0080062e-01   2.5026758e-01   9.5040453e-01   1.2036935e-01  -1.1530689e-01   3.7278415e-01   5.8604613e-01  -2.1406816e-01   4.3657759e-03   1.5591412e-01   2.8420121e-01   3.2753103e-01   3.1644015e-01   3.3876112e-01   9.8893248e-02   4.8571102e-01   1.9721103e-01   1.3888596e+00   5.5153346e-01   1.7641042e-01   4.4734511e-01   4.2351340e-01   5.7099204e-01   1.1245965e+00   4.0344342e-01   8.3969545e-01   3.3277698e-01   3.9713931e-01   1.4698456e-01  -1.6373439e-01   1.0227497e+00   3.5236312e-01  -1.6425908e-01   5.4551737e-01   3.8096408e-01   2.7332063e-01   3.5691602e-01   4.3405589e-01  -2.7346055e-01   3.5343229e-01   4.4995002e-01   1.8048017e-01
   6.0000000e+00   1.3369808e-01   2.9350597e-01   2.5044375e-01   1.6050616e-01   2.1280097e-01   4.5157233e-01   6.8799940e-02   2.4079358e-01   1.9591957e-01   2.7906336e-01   3.1511557e-01   2.8650824e-01   4.2247388e-01   2.7325705e-01   1.7552766e-01   5.0581850e-01   7.7257148e-01   2.2572303e-01   2.7491430e-01   4.5194863e-02   2.2952641e-01   3.1426825e-01   1.0341237e-01   1.4133810e-01   1.6255042e-01  -2.3065608e-01   2.7032731e-01   4.7658583e-01   1.9692972e-01   2.7330245e-01   1.3421963e-01   4.2183046e-01   2.0036656e-01   4.4215862e-01   2.6044197e-01   2.5420350e-01   3.3058285e-01   3.9908783e-01   4.4015060e-02   3.3090128e-01  -1.6188682e-01   1.6260182e-01   2.1449896e-01   1.1887902e-01   3.1880964e-01   1.9995094e-01   3.2735387e-01   2.9418070e-01   1.0416224e-01   3.1869433e-01   4.3084171e-01   6.3246876e-01   5.1787313e-01   2.2989040e-01   3.1371595e-01   1.7408818e-01  -3.0287573e-01   4.2013092e-01   5.3449018e-01   3.5545107e-01   7.0182658e-01   2.1177429e-01   3.2772496e-01   4.2815759e-01   2.2022993e-01   4.1220216e-01   1.1001206e+00   1.4777737e-01   3.3485954e-01  -1.3941543e-01   2.8513893e-01   3.6971221e-01  -8.3370374e-02   1.9760895e-01   9.8685903e-02  -3.4379045e-01   4.9219077e-01   6.2521987e-01   2.6854157e-01   4.2768124e-01   1.6907501e-01   1.0314208e+00   2.7496444e-01   8.0515996e-01   2.9804689e-01   3.7563586e-01   3.1437764e-01   3.7742036e-01   2.1867773e-01   5.6004328e-01  -6.5734028e-01   2.1645063e-01   2.5100958e-01   9.3930514e-02   4.5277606e-01   3.0584460e-01   3.7951133e-01   4.8809733e-01   1.3629788e-01   3.6436081e-01
   7.0000000e+00   8.5901979e-02   1.2839098e-01   1.5933514e-01   1.9295204e-01   1.9767401e-01   4.5405454e-01   2.8048406e-01   1.7877963e-01   5.9125090e-02   2.2387088e-01   1.2087745e-01   2.9858962e-01   3.3390722e-01   2.1298629e-01   2.1835799e-01   4.2968105e-01   5.1051767e-01   3.0452064e-01   2.6396592e-01   2.2349691e-01   2.2028718e-01   2.6720740e-01   3.0152641e-01   1.9974822e-01   2.3248729e-01   1.6727174e-01   2.0443709e-01   3.2019803e-01   2.1098208e-01   1.9983237e-01   1.5786387e-01   1.1807319e-01   2.1667113e-01   1.9642739e-01   2.7823806e-01   1.8202052e-01   2.9412610e-01   3.4665570e-01   7.0003038e-02   1.7668500e-01   1.4483981e-01   2.2650424e-01   2.1690319e-01   2.0679418e-01   2.4987469e-01   1.8034292e-01   2.4064303e-01   2.4527419e-01   2.0876615e-01   2.7133928e-01   1.0639098e-01   2.3084165e-01   2.6463817e-01   1.4022993e-01   2.6977452e-01   6.5530752e-01  -5.0721968e-02   2.7781104e-01   1.9477061e-01   3.6149956e-01   3.7569557e-01   4.9239952e-01   5.1740138e-01   2.7398108e-01   2.1873380e-01   8.7187830e-01   1.1635877e+00   2.7089213e-01   3.9923471e-01   5.3734889e-02   2.5498897e-01   4.5969206e-01   2.5458158e-01   1.6314645e-01   2.8170458e-01  -1.5572709e-01   3.6524498e-01   6.2431139e-01   2.6403346e-01   3.5875030e-01   1.6216246e-01   4.3000040e-01   2.1599218e-01   5.0068085e-01   3.1301644e-01   3.5544157e-01   5.2827103e-01   5.5003494e-01   6.1482626e-02   3.8344601e-01  -7.5572356e-02   2.3279016e-01   2.8791602e-01   1.9276845e-01   3.3743609e-01   2.1774048e-01   4.4224622e-01   2.5988750e-01   1.5148183e-01   3.5751256e-01
   8.0000000e+00   1.1947027e-01   1.1224377e-01   1.8683783e-01   2.6987863e-01   2.0665690e-01   2.6623375e-01   4.1072511e-01   1.8602837e-01   1.2306341e-01   1.9028837e-01   1.1391821e-01   2.3686968e-01   2.5037889e-01   1.9915578e-01   2.3851767e-01   1.1557894e-01   1.1983344e-01   2.9327962e-01   2.1008544e-01   3.4649119e-01   2.5688500e-01   1.8764779e-01   3.0684467e-01   2.4749053e-01   2.4344482e-01   4.3177047e-01   1.8393737e-01   1.2193142e-01   2.0159630e-01   1.9601862e-01   1.9568395e-01   8.3660816e-02   2.4551179e-01   1.2426528e-01   2.4735739e-01   1.7210623e-01   1.8705195e-01   2.4953097e-01   2.0503591e-01   1.2072412e-01   3.0701149e-01   2.3348609e-01   2.2223051e-01   2.5722469e-01   2.4221721e-01   2.2261898e-01   1.8622836e-01   2.5704391e-01   2.5557874e-01   2.2657991e-01   3.0086613e-02   7.8465321e-02   1.9856074e-01   2.6163875e-01   2.6983942e-01   7.7128482e-01   4.7958866e-01   2.8321487e-01   5.9640887e-02   3.0635660e-01   8.6006915e-02   3.9436099e-01   4.9204155e-01   3.5380087e-01   2.9057369e-01   5.9387134e-01   5.1195098e-01   4.2383398e-01   3.8214441e-01   3.3744118e-01   2.9977740e-01   2.8582087e-01   3.8363915e-01   3.1789170e-01   3.3469915e-01   1.6895934e-01   2.7398477e-01   3.4629554e-01   3.6935274e-01   2.7309368e-01   2.2187694e-01   1.1016976e-01   3.2896666e-01   1.7627857e-01   4.1163125e-01   2.0704940e-01   3.3406014e-01   5.0323836e-01   1.3175267e-01   2.9547658e-01   2.6547206e-01   2.8666262e-01   2.8615033e-01   2.4601173e-01   3.5636774e-01   3.3503324e-01   3.4527846e-01   3.1969150e-01   3.2268018e-01   3.5200032e-01
   9.0000000e+00   2.7150864e-01   1.7981069e-01   2.1897126e-01   2.5467821e-01   1.9459856e-01   5.2919051e-02   3.0969988e-01   1.8149991e-01   2.1716358e-01   1.8346461e-01   1.7708801e-01   2.0969563e-01   1.5376385e-01   1.8277986e-01   2.1933152e-01   3.5553581e-02  -1.1118072e-02   2.2662857e-01   1.8129118e-01   3.1289567e-01   2.3394610e-01   1.8948758e-01   2.5136020e-01   2.5904310e-01   2.0595378e-01   3.9396599e-01   1.7821897e-01   9.7931809e-02   1.5326454e-01   1.9409522e-01   2.3658735e-01   1.8670652e-01   2.2571996e-01   1.6635953e-01   1.8538879e-01   2.1231846e-01   1.5507734e-01   1.5336603e-01   2.5222043e-01   1.0869075e-01   2.8169575e-01   2.3593766e-01   2.4057856e-01   2.5527164e-01   2.1922025e-01   2.0299423e-01   1.6119879e-01   2.3859332e-01   2.3555069e-01   2.0841514e-01   3.3007395e-01   1.9873600e-01   2.8621612e-01   4.2281733e-01   3.2084577e-01   3.0560380e-01   7.0330598e-01   3.0383419e-01   3.0336137e-01   2.8386548e-01   3.2613839e-01   3.9375551e-01   3.9121627e-01   2.9611718e-01   3.1235003e-01   4.2728568e-02   4.5307648e-02   4.2204934e-01   2.5915581e-01   5.5000101e-01   3.7754346e-01   3.1225701e-01   3.9992735e-01   3.6557778e-01   3.8447420e-01   7.1631643e-01   3.0363558e-01   1.8715700e-01   2.9951176e-01   2.8089608e-01   3.1222806e-01   6.7234764e-02   3.8473096e-01   1.6094904e-01   4.1294282e-01   3.2306097e-01   2.3988048e-01   3.0314232e-01   3.4931575e-01   9.6429305e-02   4.2274031e-01   3.5264624e-01   3.8444080e-01   3.6762102e-01   3.4168460e-01   3.3255410e-01   2.7417881e-01   3.7836775e-01   4.1026118e-01   2.9903581e-01
   1.0000000e+01   2.4150626e-01   2.2174661e-01   2.1203720e-01   2.0464075e-01   1.8581361e-01   6.9693347e-02   1.4190678e-01   1.8315472e-01   2.0549149e-01   1.9761068e-01   1.6427419e-01   1.6866713e-01   1.3844772e-01   1.7320812e-01   2.1353254e-01   1.1690023e-01   1.0192223e-01   1.8147158e-01   1.9724606e-01   1.7083528e-01   2.0355720e-01   1.9296737e-01   2.2996392e-01   2.0534030e-01   1.8515059e-01   2.0183097e-01   1.9001572e-01   1.6744583e-01   1.4641864e-01   2.3849279e-01   2.2359948e-01   3.0827440e-01   1.8708956e-01   1.9627681e-01   1.3452715e-01   1.8682806e-01   1.5462715e-01   1.5477570e-01   2.2869320e-01   1.9422709e-01   2.0562241e-01   2.0025293e-01   1.9967636e-01   2.2023655e-01   2.0382887e-01   1.8662057e-01   1.8657775e-01   2.0790618e-01   1.6330943e-01   2.0925360e-01   4.5170005e-01   2.6880957e-01   3.3927412e-01   3.6894973e-01   3.3744176e-01   1.2751470e-02   4.5050411e-01   3.3059912e-01   2.9843371e-01   3.1249646e-01   3.0371015e-01   3.0091106e-01   2.0251933e-01   2.8973600e-01   3.4790914e-01  -1.2527129e-02   1.5868051e-02   3.3369566e-01   3.1430932e-01   4.5322876e-01   3.0789155e-01   3.0454769e-01   4.1903784e-01   4.0491413e-01   3.2939637e-01   6.1114590e-01   3.4426883e-01   1.1351130e-01   2.0679000e-01   3.4380990e-01   3.7198312e-01   3.7245223e-01   3.5384622e-01   2.8055966e-01   2.9062754e-01   3.5780660e-01   2.4030709e-01   3.2328096e-01   3.3158142e-01   2.1918394e-01   4.6309619e-01   3.1380320e-01   3.5589793e-01   3.9995113e-01   2.9816856e-01   2.7674634e-01   2.7155670e-01   3.3506358e-01   3.5761940e-01   3.2093277e-01
   1.1000000e+01   2.0040388e-01   2.0927317e-01   1.9651632e-01   1.8895981e-01   1.9523079e-01   1.5418796e-01   8.4202278e-02   1.6411518e-01   2.1396750e-01   1.9214420e-01   1.4304903e-01   1.8015143e-01   1.7700111e-01   1.8547174e-01   1.8639682e-01   3.0041524e-01   2.5328222e-01   1.7020142e-01   1.7771152e-01   1.2675652e-01   1.8099119e-01   1.7078031e-01   1.7597063e-01   1.5093096e-01   1.9027481e-01   1.1481174e-01   1.8805170e-01   2.4441444e-01   1.7750286e-01   2.1280014e-01   1.8138200e-01   2.7503939e-01   1.7804473e-01   1.7951246e-01   1.5371027e-01   1.3231423e-01   2.2339950e-01   1.6578280e-01   2.2099570e-01   2.1215548e-01   1.1601434e-01   1.9784450e-01   1.7085989e-01   1.8307195e-01   1.8253652e-01   1.9690219e-01   1.9647267e-01   1.7995391e-01   1.3876515e-01   1.6879387e-01   4.3699255e-01   4.2219432e-01   3.4573386e-01   3.3284583e-01   3.1636407e-01   3.8842136e-02   2.2891116e-01   2.7855366e-01   3.7043833e-01   2.4875133e-01   2.9484914e-01   2.8028638e-01   2.6927019e-01   2.9922470e-01   3.7586539e-01   1.6439367e-01   1.7403654e-01   3.1438704e-01   2.6856711e-01   2.0675222e-01   3.7191051e-01   2.9596957e-01   3.5752253e-01   2.8690914e-01   2.8921734e-01   3.2638515e-01   3.2117299e-01   3.4416423e-01   2.3034374e-01   3.4933467e-01   3.7642209e-01   5.4029849e-01   2.6249023e-01   3.8061475e-01   2.4293936e-01   3.2504904e-01   2.7428060e-01   2.3132650e-01   3.7289145e-01   3.1415552e-01   3.3392130e-01   2.7648560e-01   3.0574162e-01   3.0382749e-01   3.3016892e-01   3.5238932e-01   2.7314781e-01   3.5676700e-01   3.0239858e-01   3.6313816e-01
   1.2000000e+01   1.1254530e-01   1.5893496e-01   1.9494904e-01   1.7428954e-01   1.5613726e-01   2.5453940e-01   1.1076156e-01   1.9472005e-01   1.9078744e-01   2.1548994e-01   1.4547522e-01   1.9246770e-01   1.5972791e-01   1.7193201e-01   1.4320662e-01   3.6157724e-01   3.3496973e-01   1.6101804e-01   1.7626547e-01   1.7770372e-01   1.6182556e-01   1.7071401e-01   1.3323089e-01   1.8290455e-01   2.0209464e-01   1.2503052e-01   1.5812008e-01   2.0997235e-01   1.9943785e-01   2.0187451e-01   1.4663735e-01   1.8700048e-01   1.7842564e-01   1.5902584e-01   1.8143380e-01   1.4485215e-01   2.2703190e-01   2.1592983e-01   1.9815550e-01   1.9371555e-01   9.0290119e-02   1.9409405e-01   1.8644257e-01   1.7282068e-01   1.5282873e-01   1.8437119e-01   2.0712399e-01   1.3116399e-01   1.5281555e-01   1.5963739e-01   2.9814799e-01   3.3790846e-01   3.6578582e-01   3.9299976e-01   3.2268376e-01   2.8959156e-01   1.5334576e-01   2.0593729e-01   3.8957429e-01   3.9478156e-01   2.5652431e-01   3.8329069e-01   3.0182784e-01   3.2503968e-01   3.7395729e-01   6.3198986e-01   4.9987924e-01   2.6261373e-01   3.6039460e-01   1.3440520e-01   3.3120407e-01   3.8263373e-01   2.9326583e-01   2.1799925e-01   3.2433225e-01   2.9141838e-01   3.2305519e-01   4.1469052e-01   3.0991432e-01   3.5050967e-01   3.0293729e-01   4.2628037e-01   3.5345634e-01   3.1179309e-01   2.8724617e-01   2.0525200e-01   3.5450110e-01   3.7734627e-01   4.0075908e-01   3.9060604e-01   1.8418105e-01   3.6109112e-01   2.7132934e-01   3.2347314e-01   3.1167178e-01   2.7471823e-01   3.7961293e-01   3.8295883e-01   2.2653504e-01   2.7939401e-01
   1.3000000e+01   1.1223025e-01   1.3766275e-01   1.5515513e-01   1.4869986e-01   1.3865369e-01   2.3570605e-01   1.2746379e-01   2.1456148e-01   1.3274275e-01   1.9464117e-01   1.4299188e-01   1.7409897e-01   1.4326495e-01   1.2888374e-01   1.2751000e-01   1.9359049e-01   2.6145298e-01   1.6615780e-01   1.7191198e-01   2.1124774e-01   1.6432626e-01   1.2250362e-01   1.1244868e-01   2.1743346e-01   2.0023896e-01   1.1942218e-01   1.8623154e-01   1.6416129e-01   2.0574310e-01   1.9401558e-01   1.9549209e-01   1.4459840e-01   1.3309288e-01   1.5916728e-01   1.8750497e-01   1.6036788e-01   1.6214156e-01   1.6380203e-01   1.6317765e-01   1.6821321e-01   1.2035795e-01   1.3559298e-01   1.7775547e-01   1.6640758e-01   1.6266155e-01   1.8530895e-01   1.6430331e-01   1.0718084e-01   1.6882843e-01   1.6652465e-01   2.9231234e-01   3.1931453e-01   3.5805658e-01   2.6803939e-01   2.9409993e-01   4.0152205e-01   2.3493113e-01   4.9359689e-01   3.2142474e-01   3.5187811e-01   2.6537753e-01   3.3378989e-01   2.7940954e-01   4.1179832e-01   3.0023520e-01   5.5444408e-01   7.2924371e-01   2.9968229e-01   3.4803563e-01   3.2368660e-01   2.2243105e-01   3.2686334e-01   2.9840401e-01   3.6741104e-01   3.1927878e-01   1.7815456e-01   3.5895138e-01   3.4678979e-01   4.1959475e-01   3.8171641e-01   2.4421652e-01   3.5307077e-01   2.9530966e-01   3.5894036e-01   3.7123886e-01   3.1800126e-01   3.3729028e-01   3.6617193e-01   3.8062216e-01   3.3418903e-01   1.9822883e-01   3.5401423e-01   3.6518318e-01   3.3100051e-01   3.1334660e-01   3.8009622e-01   4.5339576e-01   3.0855908e-01   3.1903127e-01   2.6251068e-01
   1.4000000e+01   9.5396744e-02   1.0396636e-01   1.2898031e-01   1.6931871e-01   1.3872930e-01   2.0354192e-01   1.3250431e-01   1.3684899e-01   1.1861467e-01   1.5384483e-01   1.6659876e-01   1.1102267e-01   1.6261118e-01   1.4137631e-01   1.2314363e-01   1.3455895e-01   8.2552625e-02   1.5625032e-01   1.2543115e-01   1.9513468e-01   2.0047463e-01   1.1733484e-01   1.2157088e-01   1.7039115e-01   1.9805247e-01   1.8699623e-01   1.6509448e-01   1.7573959e-01   1.6854174e-01   1.2939840e-01   2.0175215e-01   1.4806261e-01   1.5875787e-01   1.4723699e-01   1.4655290e-01   1.5284737e-01   1.2957295e-01   1.5172440e-01   1.4176564e-01   1.4376268e-01   1.2898831e-01   8.5247935e-02   1.4888053e-01   1.6557882e-01   1.6391014e-01   1.5459923e-01   1.0271394e-01   1.2953599e-01   1.9905194e-01   1.5985551e-01   2.4199434e-01   3.0016670e-01   3.2485393e-01   3.1735648e-01   3.5946220e-01   3.8512540e-01   2.7905442e-01   3.1413985e-01   2.7486502e-01   3.6862022e-01   3.2160901e-01   3.2970546e-01   3.1316932e-01   1.6296781e-01   2.6147113e-01   3.5310920e-01   4.2142656e-01   3.4728772e-01   3.6820306e-01   4.4684531e-01   4.0538666e-01   1.9180683e-01   2.0668243e-01   4.0028258e-01   3.9702468e-01   2.5768102e-01   3.6770785e-01   3.9307319e-01   4.3301463e-01   4.0450324e-01   3.9235124e-01   3.5045087e-01   2.7997836e-01   3.3264769e-01   3.7692889e-01   3.3964398e-01   3.8946152e-01   3.3451282e-01   2.9223040e-01   3.5415648e-01   3.3561383e-01   2.3634692e-01   2.9254302e-01   3.0817718e-01   2.8438428e-01   3.5046515e-01   3.7508880e-01   2.4120431e-01   3.2281535e-01   3.8796692e-01
   1.5000000e+01   1.5431282e-01   1.2337706e-01   1.6299922e-01   1.7385661e-01   8.6274819e-02   2.0053589e-01   1.5863094e-01   1.3634983e-01   1.5144857e-01   1.2031576e-01   1.7796575e-01   1.0963343e-01   1.5116397e-01   2.1023551e-01   1.4124535e-01   1.1654393e-01   4.9786758e-02   1.4588540e-01   1.0698455e-01   1.3156573e-01   1.3927327e-01   2.0932442e-01   1.3931673e-01   9.8413482e-02   1.3761274e-01   1.9695428e-01   1.3462050e-01   1.5386257e-01   9.9534167e-02   1.1006132e-01   1.8454048e-01   1.4566268e-01   1.5916818e-01   1.2071314e-01   1.3988442e-01   1.3040821e-01   1.3015560e-01   1.2807460e-01   1.5907607e-01   1.1813250e-01   1.2485616e-01   1.6172214e-01   1.5731914e-01   1.6509880e-01   1.6013033e-01   1.5865787e-01   9.2073708e-02   1.7095027e-01   2.0776894e-01   1.1694672e-01   2.5780425e-01   3.1820319e-01   3.6075474e-01   3.3669456e-01   3.5405351e-01   3.4302567e-01   2.9846269e-01   3.2326175e-01   2.3533263e-01   3.6892743e-01   2.7967072e-01   2.4768814e-01   3.6719209e-01   3.2711417e-01   3.6080985e-01   3.0123703e-01   1.7503274e-01   3.3771147e-01   3.1489550e-01   3.4601011e-01   3.8377174e-01   2.7535417e-01   2.7600500e-01   3.5794777e-01   4.2801198e-01   4.1833265e-01   3.5251588e-01   3.3002073e-01   3.0946332e-01   3.0609467e-01   4.1652433e-01   3.3383931e-01   3.7604726e-01   3.1762657e-01   3.4515171e-01   3.1028228e-01   2.2653210e-01   3.7689084e-01   3.1459194e-01   3.0347844e-01   2.9882873e-01   2.4879236e-01   3.5458086e-01   3.7970501e-01   4.3524227e-01   3.2100546e-01   2.6010308e-01   2.5357574e-01   4.1567416e-01   2.9394834e-01
   1.6000000e+01   1.8165705e-01   1.1177801e-01   1.5164840e-01   1.4631826e-01   8.8808849e-02   1.8715836e-01   1.8605519e-01   1.4658317e-01   1.7721117e-01   1.0740546e-01   2.0345138e-01   1.5072146e-01   1.1376439e-01   2.0333135e-01   1.3987830e-01   1.2855509e-01   8.5862927e-02   1.2509598e-01   1.2342179e-01   1.3178044e-01   1.1498745e-01   2.2632169e-01   1.4862356e-01   1.1301222e-01   8.5567482e-02   1.5263711e-01   1.2601520e-01   1.5020045e-01   8.7739604e-02   8.6319356e-02   1.5865869e-01   1.3519022e-01   1.5541022e-01   1.2424053e-01   1.4637970e-01   8.5157866e-02   1.5500499e-01   9.8214873e-02   1.4488043e-01   1.4661303e-01   1.3513331e-01   1.9064661e-01   1.3947642e-01   1.3572193e-01   1.0406206e-01   1.6846285e-01   1.2258602e-01   2.0058662e-01   1.4764147e-01   1.4211416e-01   3.5673631e-01   3.0542323e-01   3.5792730e-01   3.4669348e-01   2.6549361e-01   3.5284164e-01   3.8302935e-01   3.7608208e-01   2.8536294e-01   3.2233905e-01   4.0385668e-01   3.5858464e-01   2.9071228e-01   4.3864302e-01   3.2640217e-01   2.8901042e-01   1.8166396e-01   3.5724183e-01   2.9642131e-01   3.1552264e-01   3.0158702e-01   4.8034542e-01   3.1844065e-01   1.9393903e-01   3.8304440e-01   4.0010962e-01   2.4817216e-01   3.7959914e-01   2.5925222e-01   2.4194494e-01   3.8099513e-01   3.5225364e-01   2.9012277e-01   3.0811596e-01   3.5542848e-01   2.5949081e-01   3.1658989e-01   3.1107138e-01   4.1194699e-01   3.1542394e-01   2.8511990e-01   3.7068002e-01   3.1654535e-01   3.6696929e-01   3.6897105e-01   3.8841728e-01   2.7849633e-01   4.1941062e-01   3.9219575e-01   1.9663773e-01
   1.7000000e+01   1.7656473e-01   1.3509082e-01   1.2525235e-01   1.3182733e-01   1.2425178e-01   1.7591803e-01   1.5263251e-01   1.2074750e-01   2.0077224e-01   1.0823587e-01   1.5023004e-01   1.1968587e-01   1.2439123e-01   1.5849641e-01   1.4312272e-01   1.2116020e-01   1.6207650e-01   8.9243510e-02   1.5952194e-01   1.2040533e-01   1.3280181e-01   1.6186658e-01   1.3375640e-01   1.2022106e-01   5.2422998e-02   9.4594443e-02   1.7178630e-01   1.4019471e-01   9.8196929e-02   1.4571798e-01   1.5548914e-01   1.0786196e-01   1.7124940e-01   1.5304805e-01   1.1294844e-01   1.2398812e-01   1.5633141e-01   1.2813865e-01   1.3244538e-01   1.7506286e-01   1.4554791e-01   1.8980926e-01   1.2488830e-01   1.4722144e-01   1.1688761e-01   1.2948237e-01   1.7640487e-01   1.3270202e-01   1.0660349e-01   1.9430232e-01   4.4136013e-01   3.7157829e-01   4.0121159e-01   2.9459965e-01   2.8372344e-01   3.8898268e-01   4.3989245e-01   3.6916936e-01   4.3856420e-01   2.4818958e-01   4.2426911e-01   4.2466914e-01   2.6368783e-01   4.1206445e-01   3.8849728e-01   2.8668203e-01   3.1167383e-01   2.0519728e-01   3.5418237e-01   3.8965861e-01   2.1077874e-01   4.7834540e-01   3.7665755e-01   3.2797919e-01   3.0703403e-01   3.5819168e-01   2.7477842e-01   3.3903730e-01   2.9951546e-01   3.0573495e-01   3.8191299e-01   3.5929445e-01   3.9247323e-01   3.0275617e-01   3.2492337e-01   2.0173744e-01   3.9980914e-01   2.6746783e-01   3.5775256e-01   3.4413235e-01   3.5415425e-01   4.7052459e-01   2.7153085e-01   3.4710791e-01   2.7624266e-01   4.0691269e-01   3.6567758e-01   4.2984413e-01   2.9472614e-01   3.9156776e-01
   1.8000000e+01   1.2184511e-01   9.1992097e-02   1.0173108e-01   1.4666727e-01   1.3966194e-01   1.5101178e-01   1.1662086e-01   1.1801822e-01   1.3280724e-01   9.0490451e-02   9.7735816e-02   1.2678883e-01   1.2654677e-01   1.1182196e-01   1.4805877e-01   1.0552851e-01   1.7909122e-01   1.3686368e-01   1.5812501e-01   1.3849643e-01   1.3359860e-01   8.7212440e-02   8.8598038e-02   1.3570019e-01   9.5880196e-02   6.0029684e-02   1.6058377e-01   1.5191132e-01   1.5716777e-01   1.4493416e-01   1.5412039e-01   7.7863837e-02   1.7058573e-01   1.6927847e-01   1.0665407e-01   1.7166404e-01   1.2357018e-01   1.7100280e-01   1.0008117e-01   1.3975503e-01   1.4188533e-01   1.4668222e-01   1.4810387e-01   1.2937188e-01   1.3697714e-01   1.0130913e-01   1.6580162e-01   4.1419812e-02   1.2623076e-01   1.7631132e-01   4.6370215e-01   2.8161461e-01   3.4823963e-01   3.8497509e-01   2.2342690e-01   4.3092340e-01   3.3830008e-01   3.2268813e-01   4.4016371e-01   2.9856345e-01   4.1098257e-01   4.1468876e-01   3.8389440e-01   4.2940290e-01   3.7587860e-01   2.4766041e-01   4.0342095e-01   3.3162839e-01   4.0798489e-01   2.8431385e-01   3.8779870e-01   3.4806090e-01   3.4047843e-01   3.5647637e-01   1.8264743e-01   3.3487881e-01   4.1834396e-01   3.3870415e-01   3.1645395e-01   3.6404063e-01   4.0354411e-01   3.1900396e-01   3.8934951e-01   3.5606803e-01   3.4335708e-01   3.1287749e-01   3.1314824e-01   3.4302420e-01   3.4728739e-01   4.3255076e-01   3.7091039e-01   4.1753743e-01   2.9068329e-01   3.6079716e-01   3.8223296e-01   3.0902780e-01   3.7605012e-01   3.6169205e-01   3.3180816e-01   4.2280912e-01
   1.9000000e+01   8.9995811e-02   1.0520203e-01   1.0260359e-01   1.3889004e-01   1.6517547e-01   1.0014566e-01   1.4071464e-01   1.2550085e-01   8.0852979e-02   7.2504881e-02   8.8575061e-02   7.0414105e-02   8.0838568e-02   1.1070165e-01   1.5089362e-01   1.4429445e-01   1.3439701e-01   1.0127805e-01   1.5104700e-01   1.4958007e-01   1.4196967e-01   9.6469393e-02   1.2764502e-01   1.1985531e-01   2.2806552e-01   8.0314826e-02   1.3720379e-01   1.5297725e-01   1.5454388e-01   1.3620527e-01   1.3295027e-01   9.5924089e-02   1.5700878e-01   1.5232015e-01   1.0583521e-01   1.9517985e-01   1.3814806e-01   1.6171500e-01   1.0898508e-01   1.0572137e-01   1.1209667e-01   1.3546632e-01   1.5477997e-01   1.2993618e-01   1.3460037e-01   1.3151314e-01   1.1828364e-01   7.2510652e-03   1.4020083e-01   1.4290873e-01   2.9412054e-01   3.0077861e-01   3.1971725e-01   4.1276381e-01   3.8925006e-01   3.7935255e-01   3.3241691e-01   3.0207999e-01   4.4749957e-01   3.3377897e-01   3.4499695e-01   2.9598983e-01   3.7735350e-01   3.2762703e-01   3.7253769e-01   3.7709127e-01   4.3024138e-01   3.1515300e-01   3.6769248e-01   3.8419283e-01   4.0870661e-01   2.6978215e-01   3.0714192e-01   3.2488362e-01   4.1066395e-01   1.4537970e-01   3.3431329e-01   4.2146969e-01   3.4070062e-01   3.8668548e-01   3.7755019e-01   2.6740674e-01   3.6210369e-01   4.7993438e-01   3.7593369e-01   4.3331885e-01   2.7314181e-01   3.8755232e-01   3.0640999e-01   4.3920600e-01   3.8365484e-01   3.8843393e-01   3.7659365e-01   3.1350190e-01   3.8630896e-01   3.1606666e-01   3.9909783e-01   2.0622048e-01   3.2904806e-01   3.7938327e-01
   2.0000000e+01   1.2639722e-01   1.3375587e-01   1.1644080e-01   9.9495869e-02   1.6235653e-01   7.2354685e-02   1.3574328e-01   1.3144022e-01   1.1653106e-01   9.1515568e-02   8.4757184e-02   3.6411312e-02   6.0324424e-02   1.0628480e-01   1.5746911e-01   1.2199797e-01   9.7624392e-02   1.0806466e-01   1.2431557e-01   1.6977037e-01   1.4786452e-01   1.3966887e-01   1.2225114e-01   1.2130522e-01   1.9594756e-01   1.9499585e-01   1.0496534e-01   1.4984294e-01   1.4037296e-01   1.1445723e-01   9.5357634e-02   1.4934247e-01   1.0241241e-01   9.2606976e-02   9.0886337e-02   1.8832001e-01   1.7559252e-01   1.5765217e-01   1.1922871e-01   7.5235988e-02   1.0517781e-01   1.4436179e-01   1.3655653e-01   1.5129390e-01   1.2194615e-01   1.3572430e-01   5.4577421e-02   5.5622030e-02   1.1316316e-01   1.1491365e-01   2.8334238e-01   3.4015517e-01   3.3394275e-01   3.9749046e-01   4.0926822e-01   3.6400584e-01   3.7664711e-01   3.2167102e-01   3.0170963e-01   3.0708607e-01   3.3441993e-01   2.5165222e-01   1.6161417e-01   3.9234060e-01   4.0418092e-01   3.4890087e-01   3.3407743e-01   3.4425044e-01   4.3855699e-01   3.6756746e-01   3.3632655e-01   3.9057311e-01   2.9828663e-01   3.3874387e-01   4.8286077e-01   3.7508021e-01   4.4063821e-01   3.6344732e-01   5.0052030e-01   3.0684047e-01   3.7131215e-01   3.2620609e-01   4.3947777e-01   3.5549176e-01   3.4603420e-01   4.5720647e-01   3.9754215e-01   4.7072746e-01   4.0894818e-01   2.9295119e-01   3.3344018e-01   3.1946995e-01   4.0933032e-01   3.2286333e-01   3.7912492e-01   3.6104207e-01   3.3911331e-01   2.9520903e-01   4.1120997e-01   3.5609940e-01
   2.1000000e+01   1.5095124e-01   1.2965349e-01   1.2955295e-01   8.3005959e-02   1.4101959e-01   9.9450709e-02   1.3562649e-01   1.5197143e-01   1.7831491e-01   1.1380412e-01   1.0215789e-01   5.0461693e-02   1.4341707e-01   1.0152020e-01   1.4265927e-01   1.2374481e-01   1.2743656e-01   8.4878005e-02   1.0131332e-01   1.7063755e-01   1.2421839e-01   1.0725863e-01   1.3375924e-01   1.7771197e-01   1.2457381e-01   1.6048329e-01   9.5900797e-02   1.5132878e-01   7.8922574e-02   1.2485514e-01   9.9196161e-02   1.6024737e-01   2.3273471e-02   9.4416829e-02   6.3537368e-02   1.5459726e-01   1.4108765e-01   1.1421782e-01   1.4289671e-01   7.1962522e-02   1.4000881e-01   1.6087566e-01   1.1098088e-01   1.3821289e-01   1.2399605e-01   1.4516847e-01   3.2826941e-02   1.0232264e-01   7.8664073e-02   1.1895964e-01   3.9960666e-01   4.0682933e-01   3.4468354e-01   3.6943799e-01   3.7933187e-01   2.3975473e-01   3.5465149e-01   3.7401983e-01   3.4965733e-01   2.7998737e-01   3.5666923e-01   2.1586229e-01   3.5870722e-01   3.5907558e-01   4.6324276e-01   3.6757353e-01   3.1102078e-01   2.6876269e-01   3.5592160e-01   4.0520162e-01   3.5235912e-01   4.3590577e-01   3.8932899e-01   3.4244185e-01   5.1053991e-01   4.3369802e-01   3.8936439e-01   3.9031224e-01   3.7992766e-01   4.2570677e-01   3.2861320e-01   3.8974532e-01   2.8688394e-01   2.5429215e-01   2.7254925e-01   4.2282187e-01   4.4139052e-01   4.2719848e-01   3.5310854e-01   3.0420728e-01   3.2690084e-01   3.4249074e-01   4.1732349e-01   4.3629765e-01   3.0271421e-01   4.6989932e-01   2.4531326e-01   2.8861553e-01   3.6373295e-01   3.7040155e-01
   2.2000000e+01   1.2236633e-01   1.2354386e-01   1.3019312e-01   9.2233705e-02   1.2508522e-01   2.0927967e-01   1.6550304e-01   1.4920089e-01   2.0654996e-01   1.3482506e-01   1.1143316e-01   9.3131363e-02   1.8869919e-01   9.0707065e-02   1.1949475e-01   1.2306644e-01   1.4835767e-01   1.2370618e-01   1.2129695e-01   1.5412240e-01   1.3682568e-01   8.6248468e-02   1.0177330e-01   1.6779582e-01   5.5129354e-02   1.3919583e-01   9.3095410e-02   1.4209696e-01   1.1345562e-01   9.0682711e-02   1.1491740e-01   1.2109347e-01   1.1342555e-02   1.2844083e-01   9.6882211e-02   1.2562071e-01   9.9423344e-02   1.2141396e-01   1.5287514e-01   1.2959135e-01   1.6847468e-01   1.8831695e-01   9.2324704e-02   8.2665637e-02   1.6444956e-01   1.1701804e-01   8.3640550e-02   1.4204162e-01   1.3857984e-01   1.3365302e-01   3.8514788e-01   3.4902897e-01   2.9999846e-01   2.2588226e-01   4.1058468e-01   2.1671315e-01   3.6962544e-01   4.5890533e-01   4.3521424e-01   3.5347187e-01   3.5028125e-01   3.7294644e-01   3.6535268e-01   3.9705466e-01   4.1851245e-01   3.7196944e-01   4.1847106e-01   3.5899666e-01   2.5696205e-01   4.7736946e-01   3.9037711e-01   4.2927089e-01   4.1292154e-01   4.5106751e-01   4.5611220e-01   3.9015579e-01   3.0233076e-01   4.5783690e-01   3.0999039e-01   3.2394377e-01   3.3497025e-01   3.9447723e-01   2.1539543e-01   3.5644232e-01   2.7376419e-01   3.9553717e-01   3.4574406e-01   3.2944195e-01   4.1579897e-01   3.5190708e-01   3.3093066e-01   4.6503347e-01   3.9884445e-01   4.0529009e-01   3.3105989e-01   4.1945306e-01   3.6904060e-01   3.1637365e-01   2.0737929e-01   2.7143657e-01
   2.3000000e+01   1.0308603e-01   1.4385612e-01   1.5361430e-01   1.1372434e-01   9.3852162e-02   2.8894941e-01   1.7813942e-01   1.3137529e-01   1.6916387e-01   1.3454354e-01   1.4422183e-01   1.0405452e-01   1.7378829e-01   8.5512525e-02   6.7891298e-02   2.0759835e-01   1.5677664e-01   1.5110413e-01   2.0533862e-01   1.0461556e-01   1.4233257e-01   8.6877073e-02   7.4383423e-02   1.7517591e-01   3.7271202e-02   1.4638221e-01   1.1948832e-01   1.3648116e-01   1.3520507e-01   7.9037889e-02   1.2492113e-01   9.6784138e-02   1.2810932e-01   1.4841151e-01   1.7004908e-01   9.5937774e-02   1.0846305e-01   1.2788840e-01   1.9118607e-01   1.1617924e-01   1.6280739e-01   1.6370069e-01   1.0314168e-01   1.0581326e-01   1.5045137e-01   1.0380015e-01   6.2159816e-02   1.7618391e-01   1.8647598e-01   1.6100116e-01   3.2750900e-01   4.2057407e-01   3.4235893e-01   2.3753945e-01   3.9800391e-01   5.2183468e-01   4.2422166e-01   3.8532680e-01   5.3115948e-01   3.2134701e-01   3.2243026e-01   2.7766537e-01   4.7554061e-01   3.2664745e-01   3.5576324e-01   4.1389190e-01   3.4414549e-01   3.2664278e-01   2.4193813e-01   3.4259529e-01   4.1683620e-01   3.6052281e-01   2.1430658e-01   4.5408895e-01   3.1240046e-01   3.9904013e-01   3.3325219e-01   4.7409273e-01   3.2428876e-01   3.1316590e-01   3.8024867e-01   3.6152987e-01   3.2872356e-01   4.5702694e-01   3.0201656e-01   2.8852074e-01   3.9457506e-01   3.2804910e-01   4.3097933e-01   3.3841061e-01   4.7988810e-01   4.5176590e-01   2.3772089e-01   2.3726699e-01   3.8291460e-01   3.4622193e-01   2.4580083e-01   4.6394405e-01   4.2297106e-01   3.9069256e-01
   2.4000000e+01   1.5954214e-01   1.5539829e-01   1.9159726e-01   1.3659376e-01   8.5098161e-02   2.4468541e-01   1.9370442e-01   1.3262838e-01   1.4191825e-01   1.9366310e-01   1.7901242e-01   1.5482121e-01   1.7307833e-01   1.3311583e-01   1.0910279e-01   2.1503083e-01   1.5645781e-01   1.9023219e-01   2.7993399e-01   1.3553582e-01   1.3398504e-01   1.1201069e-01   1.8437593e-01   1.7063930e-01   1.2254414e-01   1.6828332e-01   1.5531669e-01   9.7029780e-02   1.9323505e-01   1.0069799e-01   9.9459664e-02   1.3389136e-01   1.4838958e-01   1.3927272e-01   1.9211858e-01   1.3491631e-01   1.5578923e-01   1.5630536e-01   1.8133900e-01   1.4309241e-01   1.2886538e-01   1.7265726e-01   1.3204322e-01   1.7601696e-01   1.5219588e-01   1.5261639e-01   1.5578222e-01   1.5883053e-01   1.9718411e-01   1.3379142e-01   2.5990573e-01   3.6569587e-01   3.7767402e-01   3.5628045e-01   2.8138652e-01   5.9899641e-01   4.9605370e-01   2.9155577e-01   3.4470059e-01   4.2646046e-01   3.8357970e-01   3.8421280e-01   4.7957130e-01   3.3857062e-01   3.7568161e-01   4.7503567e-01   3.8135961e-01   3.9698317e-01   5.0177023e-01   2.4080224e-01   4.2114783e-01   3.0982198e-01   3.9573201e-01   4.2092045e-01   1.4894708e-01   3.2937493e-01   4.0750097e-01   3.3521500e-01   3.5386199e-01   3.1243018e-01   4.2868456e-01   3.9047806e-01   4.1582569e-01   3.9186694e-01   4.4029843e-01   2.6822304e-01   3.4648383e-01   3.7115941e-01   5.0143385e-01   3.1331674e-01   3.6901950e-01   3.9385675e-01   3.2845707e-01   3.7894662e-01   4.2676659e-01   4.1354688e-01   3.4911227e-01   4.3607777e-01   4.1708925e-01   4.3857956e-01
   2.5000000e+01   2.0623681e-01   1.4367618e-01   2.4341344e-01   1.4481101e-01   1.4432065e-01   2.1526881e-01   1.4122829e-01   1.7529441e-01   2.0863109e-01   1.8909323e-01   2.0681695e-01   1.5270114e-01   1.7016045e-01   1.5469120e-01   1.2795732e-01   2.1253834e-01   1.5016725e-01   2.2181193e-01   2.8019400e-01   1.8762864e-01   1.0869666e-01   1.4064208e-01   1.6684200e-01   1.9141239e-01   2.2443828e-01   2.4190646e-01   1.7652376e-01   9.7466302e-02   2.1308686e-01   1.5277459e-01   8.4147355e-02   1.7422682e-01   1.6936987e-01   1.7401359e-01   2.2956182e-01   2.2060521e-01   1.6199249e-01   1.8486476e-01   1.5611285e-01   1.9877170e-01   1.8165756e-01   1.8138610e-01   1.8521375e-01   2.1176007e-01   1.5805388e-01   1.5168074e-01   2.1176662e-01   1.7187489e-01   2.1592445e-01   1.4897446e-01   4.1968656e-01   3.8962156e-01   4.7049370e-01   2.4711341e-01   3.4459884e-01   6.2740496e-01   4.4594617e-01   2.6113685e-01   4.1687178e-01   4.7252939e-01   4.7216700e-01   4.2991658e-01   4.5731896e-01   4.0778565e-01   4.2535325e-01   4.3961131e-01   3.9992342e-01   4.1629699e-01   5.3794964e-01   3.6346831e-01   2.9162480e-01   3.1763583e-01   4.1644254e-01   3.6336461e-01   4.1235903e-01   3.9555427e-01   4.0587546e-01   2.8546755e-01   4.4529705e-01   3.2480109e-01   2.7033306e-01   3.1833471e-01   4.4926654e-01   3.1133030e-01   4.3191607e-01   3.5092637e-01   4.0616607e-01   4.6097648e-01   4.2513702e-01   4.1491209e-01   3.1980707e-01   3.9868653e-01   4.3409287e-01   3.8354777e-01   3.8218723e-01   4.3007853e-01   3.6564900e-01   4.1209924e-01   4.6182675e-01   3.0508339e-01
   2.6000000e+01   1.9501394e-01   1.7792767e-01   2.5827658e-01   2.6963792e-01   1.8448225e-01   1.4966612e-01   1.8450172e-01   2.2908618e-01   2.3445158e-01   1.8531260e-01   2.0437897e-01   2.0466844e-01   1.9996543e-01   2.0082177e-01   1.3174114e-01   2.7091655e-01   2.0856163e-01   2.4284513e-01   2.4836774e-01   2.1252614e-01   1.6197952e-01   1.7598999e-01   2.2031120e-01   2.2081060e-01   2.3608966e-01   2.9918258e-01   1.9037625e-01   1.4975455e-01   2.5508358e-01   2.1713365e-01   1.7288231e-01   2.4472138e-01   1.7546073e-01   2.5290997e-01   2.2646474e-01   2.5957210e-01   2.4348946e-01   1.2942077e-01   1.5790470e-01   2.1139560e-01   2.2815484e-01   2.0823947e-01   2.1961057e-01   2.6335186e-01   2.1435363e-01   2.1789216e-01   2.5908063e-01   2.0124459e-01   2.5939024e-01   2.6060162e-01   4.6578038e-01   3.5097122e-01   5.0552001e-01   3.7661958e-01   3.4686754e-01   4.7901240e-01   3.5268010e-01   4.3333892e-01   4.6617784e-01   4.9002817e-01   4.2645955e-01   3.9326086e-01   3.9107321e-01   3.9620118e-01   2.9508893e-01   4.2332920e-01   4.2094419e-01   4.0415065e-01   5.4346972e-01   4.5716348e-01   3.4438407e-01   3.1220215e-01   3.6177316e-01   4.6459766e-01   4.0135483e-01   5.4268624e-01   3.8378893e-01   3.4681376e-01   4.9318597e-01   3.9346988e-01   4.1152566e-01   4.3281840e-01   3.1849837e-01   3.7700170e-01   5.0271363e-01   4.3531153e-01   3.5707748e-01   4.1810271e-01   3.4909163e-01   4.8160871e-01   4.4340010e-01   5.1267844e-01   4.2891209e-01   5.0623386e-01   3.3431834e-01   3.7248547e-01   4.7204672e-01   4.3209967e-01   4.9856566e-01   3.9447182e-01
   2.7000000e+01   1.6545869e-01   2.4110940e-01   2.3939869e-01   3.3464420e-01   2.3364238e-01   1.8864514e-01   2.6616841e-01   2.7990237e-01   2.3454068e-01   2.0420921e-01   2.6757260e-01   2.8053186e-01   2.4508760e-01   2.0585423e-01   2.2691177e-01   3.1773473e-01   2.4103477e-01   2.5809442e-01   2.5602445e-01   1.9149531e-01   2.9922885e-01   1.6393909e-01   2.4371043e-01   2.9625520e-01   2.5199302e-01   2.9300320e-01   2.1836308e-01   2.0034713e-01   2.4098468e-01   2.5889824e-01   2.3803715e-01   2.4575589e-01   2.8210018e-01   2.9027444e-01   2.3974177e-01   2.9058712e-01   2.9867738e-01   1.5834712e-01   1.7620347e-01   2.1069616e-01   2.5805162e-01   2.0312243e-01   2.6194300e-01   2.6141202e-01   2.9850724e-01   2.4295148e-01   2.5900246e-01   2.5235284e-01   2.5335785e-01   3.6153878e-01   4.2979511e-01   3.5829293e-01   4.9515969e-01   5.2113105e-01   4.2202302e-01   3.6037837e-01   3.9061300e-01   4.3940458e-01   4.8292226e-01   4.2184850e-01   4.4805231e-01   4.1506238e-01   4.3736236e-01   3.8528043e-01   4.1979088e-01   5.5214309e-01   3.9255697e-01   4.9126352e-01   4.8867098e-01   4.2858344e-01   3.6463610e-01   3.6813973e-01   4.8851495e-01   4.1402637e-01   5.4286905e-01   5.5781742e-01   4.0527861e-01   3.8815426e-01   4.7757377e-01   4.3082811e-01   3.6561383e-01   4.4130065e-01   4.2926552e-01   4.8601583e-01   3.9466029e-01   5.6177708e-01   5.6330120e-01   3.2735189e-01   4.6736718e-01   4.7318357e-01   5.0393161e-01   3.7076418e-01   4.6487416e-01   5.0735044e-01   5.0599390e-01   4.7822721e-01   5.1336405e-01   4.4155242e-01   4.5096338e-01   5.4116370e-01
   2.8000000e+01   2.1594478e-01   2.9254331e-01   2.4787759e-01   3.4268673e-01   2.9274954e-01   2.5428943e-01   3.2898268e-01   3.2138632e-01   2.8332741e-01   2.2638385e-01   2.9278947e-01   3.2008852e-01   2.9352688e-01   2.4014658e-01   3.0900207e-01   3.3848869e-01   2.5492520e-01   2.5209062e-01   2.8760280e-01   2.4714915e-01   3.4832239e-01   1.9505658e-01   2.9363621e-01   3.3443160e-01   2.0677191e-01   2.7388476e-01   2.7718894e-01   2.1307030e-01   2.8613192e-01   3.2005153e-01   3.2001251e-01   2.7237198e-01   3.1052772e-01   3.1387182e-01   3.2359468e-01   2.8201137e-01   3.0533495e-01   2.3259309e-01   1.7586810e-01   2.2472374e-01   2.2785335e-01   2.6898354e-01   2.8020318e-01   2.7734548e-01   3.0230354e-01   2.3531784e-01   3.1678221e-01   3.1258017e-01   2.9125551e-01   3.2211952e-01   2.9961493e-01   5.0071438e-01   4.0597208e-01   5.7690709e-01   4.8983709e-01   4.6690771e-01   5.2599547e-01   5.1880362e-01   3.9323905e-01   4.2906622e-01   5.1785855e-01   4.4677274e-01   4.8866742e-01   3.6974864e-01   3.9735475e-01   5.2347153e-01   5.0818486e-01   4.9974267e-01   4.7415200e-01   3.3838120e-01   5.4217251e-01   4.5259231e-01   4.1805586e-01   4.4105422e-01   3.9179737e-01   5.0143962e-01   4.6582157e-01   3.6286179e-01   5.0347057e-01   4.9265365e-01   5.1331612e-01   4.9793655e-01   4.6220221e-01   5.3137488e-01   4.7005515e-01   4.3191197e-01   4.7557110e-01   4.7304716e-01   4.2445691e-01   3.9380381e-01   4.5249371e-01   4.2553569e-01   5.1057022e-01   5.2512352e-01   5.7984323e-01   5.2812748e-01   4.5316287e-01   4.4824601e-01   4.4056473e-01   6.6583146e-01
   2.9000000e+01   2.9102966e-01   2.8869605e-01   3.1647203e-01   3.5094928e-01   3.0565797e-01   2.8677824e-01   3.4642596e-01   3.0212021e-01   3.0922425e-01   2.8977806e-01   3.1566513e-01   3.5857106e-01   3.2835033e-01   2.6541893e-01   3.6295924e-01   3.3602542e-01   2.5425452e-01   2.8437166e-01   3.5935301e-01   3.3745458e-01   3.5507918e-01   1.8926190e-01   3.4950336e-01   3.8136949e-01   2.8016609e-01   2.6752677e-01   3.1983568e-01   2.7575320e-01   2.6599596e-01   3.7002717e-01   3.5762025e-01   3.1828969e-01   3.0094962e-01   3.2532885e-01   3.4752015e-01   3.2139829e-01   3.1854351e-01   2.4552178e-01   2.0596940e-01   3.1778031e-01   2.5382194e-01   3.1519018e-01   3.0146620e-01   2.5510842e-01   3.1291886e-01   2.4868186e-01   3.7326404e-01   3.5146501e-01   3.0418493e-01   2.9410261e-01   4.6323112e-01   5.2330510e-01   4.4433514e-01   6.3857573e-01   4.1872021e-01   4.8311518e-01   5.0828140e-01   4.7031484e-01   5.5347512e-01   4.0013298e-01   4.6798583e-01   6.0221366e-01   5.4953064e-01   4.7812987e-01   4.8327607e-01   5.4933531e-01   4.6295631e-01   4.8012997e-01   5.3276428e-01   4.7856753e-01   5.2711780e-01   3.3267129e-01   5.3754358e-01   5.2160478e-01   4.1055590e-01   4.5275547e-01   4.6376898e-01   4.1286341e-01   5.4109377e-01   5.3432484e-01   5.6854774e-01   5.3276055e-01   5.1712124e-01   5.8799079e-01   5.7124247e-01   5.1537952e-01   5.2708983e-01   5.7099695e-01   3.6766135e-01   4.8258287e-01   4.7904355e-01   4.6613747e-01   5.0309156e-01   4.9203965e-01   4.7139575e-01   3.1380119e-01   5.1093176e-01   5.4894285e-01   5.3842250e-01   5.3660555e-01
   3.0000000e+01   3.4041192e-01   3.2982410e-01   4.0837746e-01   3.4697559e-01   3.7682274e-01   3.5937826e-01   3.8537817e-01   3.5161799e-01   3.4997905e-01   4.0843119e-01   3.6646678e-01   3.6143121e-01   3.6023483e-01   2.7666997e-01   4.0438946e-01   3.8797914e-01   3.4045482e-01   3.2900475e-01   3.8555784e-01   3.6089545e-01   3.9478138e-01   3.0101924e-01   3.4786825e-01   4.4388945e-01   3.5086618e-01   3.0071122e-01   3.3114227e-01   3.3664404e-01   3.0874495e-01   4.0719520e-01   4.1711060e-01   3.7270075e-01   3.2684219e-01   3.6456306e-01   3.6279110e-01   3.5174142e-01   3.4974247e-01   2.4842893e-01   2.7352642e-01   3.8563848e-01   3.2949642e-01   3.9318051e-01   3.6764492e-01   3.0098149e-01   3.3252625e-01   3.2325439e-01   4.0541187e-01   3.6174453e-01   3.1615302e-01   3.4187798e-01   3.9860290e-01   5.4043287e-01   5.6495069e-01   6.6784043e-01   5.4334247e-01   4.9136628e-01   5.8343442e-01   5.4669419e-01   4.9984069e-01   5.7440660e-01   5.0092194e-01   6.0606159e-01   5.4218762e-01   3.7627556e-01   6.0485767e-01   5.2152193e-01   4.0634946e-01   6.0402597e-01   5.7208622e-01   4.9819866e-01   5.3278196e-01   4.6482372e-01   4.9784842e-01   6.0358703e-01   4.5241869e-01   4.5453033e-01   5.3904270e-01   5.4452182e-01   4.3927015e-01   4.8550053e-01   5.4628720e-01   4.8198622e-01   4.8454377e-01   5.2219939e-01   5.3470456e-01   5.2539509e-01   5.3022181e-01   4.2586234e-01   3.5099535e-01   5.3395082e-01   3.8799636e-01   5.3487342e-01   4.8112631e-01   4.1134467e-01   4.0270710e-01   4.3792554e-01   6.4091734e-01   5.5323684e-01   4.7699251e-01   5.1817541e-01
   3.1000000e+01   4.3065260e-01   3.6507530e-01   4.4283965e-01   3.1112998e-01   3.6089910e-01   4.1823487e-01   4.1309153e-01   3.8594189e-01   3.9297831e-01   4.3533455e-01   4.0711603e-01   4.2454275e-01   3.9693455e-01   3.9146047e-01   4.5882077e-01   4.7068958e-01   3.8215662e-01   3.6276877e-01   4.3378960e-01   4.3362590e-01   4.8197789e-01   3.5982292e-01   4.6079013e-01   4.3284022e-01   4.3255783e-01   3.8536912e-01   4.3039441e-01   3.6279098e-01   4.0984168e-01   4.7353079e-01   4.5684103e-01   4.4953568e-01   4.0233384e-01   4.1615970e-01   4.2236177e-01   4.4686499e-01   4.0548919e-01   3.4518415e-01   3.6609230e-01   4.3381954e-01   3.9604571e-01   4.2197665e-01   4.3534819e-01   3.9272978e-01   4.0232958e-01   3.5694004e-01   3.9607668e-01   4.0663874e-01   3.9341800e-01   4.1070637e-01   5.3089923e-01   4.1015488e-01   5.3618737e-01   5.1220097e-01   5.7188278e-01   5.4063787e-01   5.9831719e-01   5.4489937e-01   4.6839878e-01   6.0050931e-01   5.9237804e-01   5.9376653e-01   4.5032943e-01   5.4267999e-01   5.6496802e-01   5.5557440e-01   4.4483781e-01   4.8158998e-01   5.8653755e-01   5.2470123e-01   6.0063208e-01   3.9322229e-01   4.8489547e-01   5.7647845e-01   5.6380190e-01   3.8879889e-01   3.8004982e-01   4.7288376e-01   3.7721717e-01   5.5484090e-01   5.7492256e-01   5.2511338e-01   4.8975127e-01   5.4378167e-01   4.6338566e-01   4.9531298e-01   4.9613547e-01   4.5650380e-01   4.8017934e-01   6.3416595e-01   4.7639333e-01   6.1162231e-01   5.2491004e-01   4.8747335e-01   4.0365446e-01   4.4313181e-01   6.0152529e-01   5.0556411e-01   4.8373634e-01   4.0446325e-01
   3.2000000e+01   5.0312299e-01   4.8748937e-01   4.9269831e-01   3.4206410e-01   4.3799310e-01   4.4267426e-01   4.2561680e-01   4.3406970e-01   5.0212571e-01   5.2858197e-01   4.7123685e-01   4.4531299e-01   5.2143069e-01   4.6439565e-01   5.1520429e-01   5.4198967e-01   4.5957946e-01   4.6903088e-01   4.6772800e-01   5.0480083e-01   5.6518150e-01   4.8356421e-01   5.1673025e-01   5.3367785e-01   4.8005208e-01   4.8217863e-01   5.2910969e-01   4.2102783e-01   5.0633267e-01   5.0604607e-01   4.7674835e-01   5.3167718e-01   4.7640712e-01   4.7845575e-01   5.0864081e-01   5.1876917e-01   4.8926818e-01   4.4609522e-01   4.7976927e-01   4.5489120e-01   5.5356865e-01   5.1454359e-01   5.1432865e-01   4.7678452e-01   5.0789884e-01   4.5930294e-01   4.3743805e-01   4.8028126e-01   4.8916860e-01   4.9399021e-01   5.9055135e-01   5.6670087e-01   5.8560301e-01   4.6491716e-01   4.8151227e-01   5.8797433e-01   5.1679030e-01   4.7177775e-01   5.2215464e-01   5.1619301e-01   5.5265088e-01   6.0286170e-01   5.7426217e-01   6.2850006e-01   6.1659312e-01   6.7274364e-01   5.8596178e-01   5.1319456e-01   5.2948766e-01   6.1337677e-01   5.6382628e-01   5.3158889e-01   6.2060482e-01   5.5928678e-01   6.3500208e-01   4.6225417e-01   6.3288124e-01   4.8113359e-01   4.9325065e-01   6.0999874e-01   5.7515909e-01   5.3246336e-01   5.8105842e-01   5.4635813e-01   6.0158874e-01   5.1360237e-01   5.3690957e-01   6.2946218e-01   4.8686243e-01   5.0714870e-01   5.4259808e-01   6.2083299e-01   6.1963645e-01   5.0499664e-01   4.8742093e-01   5.6194990e-01   5.1472300e-01   5.2831365e-01   5.6323950e-01   5.9667526e-01
   3.3000000e+01   5.8750736e-01   5.8518175e-01   5.7181634e-01   3.9150677e-01   5.5689521e-01   5.5413448e-01   4.8606761e-01   5.0167056e-01   5.6220706e-01   6.6491765e-01   5.7236275e-01   5.2269604e-01   5.7736956e-01   5.0420957e-01   5.8553411e-01   6.1184858e-01   5.0941408e-01   5.5350126e-01   5.4147092e-01   5.2580992e-01   6.5340842e-01   5.6302921e-01   5.8048074e-01   6.2028323e-01   5.3539912e-01   5.8964009e-01   6.0644265e-01   5.0784939e-01   6.1706915e-01   5.8526766e-01   5.4492516e-01   6.3968107e-01   5.3274792e-01   5.6460445e-01   5.9542818e-01   6.1874339e-01   5.8859674e-01   5.0947955e-01   6.0420762e-01   5.5781866e-01   6.4745631e-01   5.9818633e-01   5.7438119e-01   5.4970352e-01   6.0762446e-01   5.7664030e-01   5.0438598e-01   5.6470692e-01   6.0156720e-01   5.9962874e-01   6.6101002e-01   6.6203830e-01   5.5678344e-01   4.4771706e-01   5.7761836e-01   5.0243113e-01   5.5028364e-01   5.3248190e-01   6.3543737e-01   5.8630359e-01   5.8200393e-01   4.9747243e-01   6.3148940e-01   6.5458064e-01   6.2282051e-01   6.0052831e-01   4.9788852e-01   5.7578090e-01   5.4379406e-01   6.9259825e-01   5.9867172e-01   5.8872946e-01   5.4969327e-01   6.9013449e-01   5.7759286e-01   6.1450276e-01   6.1582006e-01   5.3696369e-01   6.1100004e-01   5.8760605e-01   5.9372654e-01   5.5517405e-01   6.2160568e-01   5.5072366e-01   6.3367752e-01   5.7702186e-01   5.4649845e-01   6.4168018e-01   5.2596939e-01   5.4987461e-01   6.2587827e-01   5.9767512e-01   6.4937392e-01   4.4370752e-01   5.7173282e-01   5.0177760e-01   4.9973194e-01   6.1759463e-01   6.0212214e-01   6.1266201e-01
   3.4000000e+01   6.4106455e-01   6.3054142e-01   6.5235347e-01   4.7656877e-01   6.3605181e-01   6.5474269e-01   6.0157489e-01   5.9049694e-01   6.2872853e-01   7.8876752e-01   6.8246678e-01   6.1175891e-01   6.8843944e-01   5.5304780e-01   6.7769950e-01   7.0379901e-01   5.5691084e-01   6.0731964e-01   6.6618360e-01   5.7935042e-01   7.7423723e-01   6.6949099e-01   6.9395027e-01   7.2739547e-01   6.4220039e-01   6.8753636e-01   7.0171863e-01   5.7490068e-01   7.0907005e-01   6.5419861e-01   6.6725543e-01   7.4452713e-01   6.6619757e-01   6.2985707e-01   6.9609861e-01   6.8825665e-01   6.6673314e-01   6.1065498e-01   6.4594563e-01   6.6471487e-01   7.3579449e-01   6.7730657e-01   6.5575879e-01   6.5958301e-01   7.1271654e-01   7.1335466e-01   6.0609517e-01   6.6216081e-01   7.1356781e-01   6.7252689e-01   5.6266340e-01   5.9290193e-01   6.5582501e-01   5.8925617e-01   6.7305422e-01   5.8893915e-01   5.8897835e-01   5.8667436e-01   6.7186351e-01   7.3698893e-01   7.0833980e-01   5.4228667e-01   6.1628254e-01   5.9977213e-01   6.3519307e-01   6.4169566e-01   6.2579350e-01   5.9899996e-01   5.4146262e-01   5.2037485e-01   6.3660969e-01   6.1106499e-01   6.2533685e-01   6.5975962e-01   5.5154826e-01   6.9605347e-01   6.8194348e-01   5.5715831e-01   6.3993874e-01   6.8654368e-01   6.3016777e-01   7.5920143e-01   5.9823050e-01   6.3180404e-01   6.9811971e-01   6.1990392e-01   6.5574619e-01   5.3843434e-01   6.6740018e-01   6.1811102e-01   6.6371848e-01   7.2425176e-01   5.5283477e-01   6.1997411e-01   6.6111518e-01   6.8401589e-01   6.1110141e-01   5.8081252e-01   7.1240040e-01   6.2278524e-01
   3.5000000e+01   7.8465939e-01   7.5699442e-01   7.4918576e-01   6.1080748e-01   7.6038437e-01   7.4569644e-01   7.0883157e-01   6.6650543e-01   7.5849504e-01   8.6683414e-01   8.1477647e-01   7.3451281e-01   7.6956590e-01   6.8743680e-01   8.0169941e-01   8.1245125e-01   6.4448168e-01   6.8830192e-01   8.0486250e-01   7.0457916e-01   8.6269415e-01   8.0100302e-01   7.8924674e-01   8.1391993e-01   7.9248382e-01   7.7264589e-01   8.1745176e-01   7.1858933e-01   8.3731343e-01   7.9411109e-01   7.6413112e-01   7.9363258e-01   8.0675079e-01   6.6334470e-01   7.6678546e-01   7.8066821e-01   7.8912045e-01   6.9582797e-01   7.7046110e-01   7.7388636e-01   8.6101017e-01   7.7388545e-01   7.7890351e-01   7.9990226e-01   8.2237058e-01   7.8666604e-01   7.3577284e-01   7.6149470e-01   8.1183825e-01   7.5943860e-01   6.4025289e-01   7.0214466e-01   6.7770060e-01   5.9558889e-01   6.6319134e-01   7.0116483e-01   6.4515340e-01   5.5677427e-01   6.3426829e-01   7.5410522e-01   6.2324697e-01   5.0522037e-01   7.1068749e-01   5.9045249e-01   6.4793097e-01   6.8939401e-01   5.5260108e-01   6.1465728e-01   6.8708296e-01   6.1443533e-01   7.5874989e-01   7.3566742e-01   7.5452355e-01   7.3383223e-01   6.8481935e-01   7.0130852e-01   7.0052530e-01   6.3651995e-01   6.4754474e-01   7.0511583e-01   6.8787779e-01   6.5991551e-01   6.4633277e-01   6.3093426e-01   7.4406420e-01   6.6576935e-01   7.0538641e-01   6.6776677e-01   6.2641406e-01   6.8717851e-01   7.1317483e-01   6.7319785e-01   6.0770858e-01   6.7519900e-01   6.9635580e-01   7.0220999e-01   6.5760600e-01   6.4689984e-01   7.6067852e-01   7.1516628e-01
   3.6000000e+01   8.8109035e-01   9.2947510e-01   8.5067073e-01   7.2611996e-01   9.0172174e-01   8.6029274e-01   8.0963754e-01   7.7154050e-01   8.9380504e-01   9.9015095e-01   9.1287000e-01   8.6812386e-01   8.5524617e-01   8.2108778e-01   9.3984947e-01   9.0056171e-01   7.4317442e-01   7.9061628e-01   9.1717676e-01   8.2688747e-01   9.6074419e-01   9.2664474e-01   8.3824036e-01   9.1335226e-01   9.1684018e-01   8.6451294e-01   9.3146099e-01   8.0562787e-01   9.4778166e-01   8.9501348e-01   8.8658633e-01   9.4721312e-01   9.4631928e-01   8.3320180e-01   8.3633841e-01   8.8741398e-01   8.7952404e-01   8.2762630e-01   9.1910810e-01   9.2180255e-01   9.1403380e-01   9.1966180e-01   9.3430917e-01   9.1993773e-01   9.1775610e-01   9.5728832e-01   8.3201562e-01   9.2368103e-01   9.0106449e-01   8.6679558e-01   7.8277956e-01   7.0538920e-01   5.9846267e-01   5.0710301e-01   7.1419947e-01   6.6856837e-01   6.4947312e-01   5.7125032e-01   7.0809882e-01   8.0887150e-01   7.0778082e-01   6.3544154e-01   7.3455072e-01   7.6011377e-01   7.8833040e-01   7.7971274e-01   5.9438481e-01   6.4784461e-01   6.5641745e-01   6.4096475e-01   7.4496419e-01   7.0133970e-01   7.6377486e-01   6.5581837e-01   6.8016436e-01   6.2356354e-01   7.2778662e-01   6.2202248e-01   7.9022489e-01   7.7850448e-01   6.5891395e-01   7.4626498e-01   7.2983655e-01   6.8150602e-01   6.8702908e-01   8.5778849e-01   7.1101148e-01   6.2535338e-01   6.6499355e-01   6.5596570e-01   8.2133334e-01   7.3280384e-01   6.5951750e-01   7.7813211e-01   7.9878522e-01   8.2741859e-01   6.6796023e-01   7.5180340e-01   7.3814010e-01   7.3643936e-01
   3.7000000e+01   9.8628649e-01   1.0741815e+00   1.0093516e+00   8.4580344e-01   1.0191451e+00   9.8601773e-01   9.4705366e-01   9.5046222e-01   1.0394018e+00   1.1455706e+00   1.0614985e+00   1.0409668e+00   9.8841479e-01   9.2295793e-01   9.9816831e-01   1.0312291e+00   8.8965484e-01   8.8722858e-01   1.0775855e+00   9.7653001e-01   1.0604714e+00   1.1273858e+00   9.8194964e-01   1.0726876e+00   1.0838157e+00   1.0057805e+00   1.0489230e+00   9.3829874e-01   1.0912545e+00   9.8210977e-01   1.0677784e+00   1.0296393e+00   1.0785898e+00   9.1139804e-01   9.5688035e-01   1.0042723e+00   1.0076248e+00   9.1620255e-01   1.0369691e+00   1.0887976e+00   1.0133056e+00   1.0607631e+00   1.0900663e+00   1.0275684e+00   1.0310092e+00   1.0826707e+00   1.0330180e+00   1.0383554e+00   9.8794376e-01   9.7027080e-01   7.9219078e-01   8.2637147e-01   7.3054747e-01   6.6645931e-01   7.7929564e-01   6.9677057e-01   6.6760180e-01   6.4267293e-01   7.9524342e-01   8.4441131e-01   6.8885778e-01   7.5584675e-01   7.7014974e-01   8.3222132e-01   8.4744606e-01   8.3386256e-01   6.4050464e-01   6.9127448e-01   7.5485245e-01   7.6575188e-01   7.7059525e-01   7.8293752e-01   7.9976017e-01   7.4890336e-01   7.5814279e-01   6.1321850e-01   7.2077409e-01   7.0459570e-01   8.0175728e-01   7.4022455e-01   7.0055934e-01   8.7205027e-01   7.7794516e-01   7.2841476e-01   6.7147653e-01   7.3680278e-01   7.3982556e-01   7.4340606e-01   7.8633250e-01   8.2712479e-01   7.9868416e-01   7.3406489e-01   7.1582640e-01   7.1837817e-01   6.9919503e-01   8.1151045e-01   7.2331916e-01   7.2821633e-01   8.6177737e-01   7.8474278e-01
   3.8000000e+01   1.1343221e+00   1.2003135e+00   1.1404990e+00   1.0437862e+00   1.1756937e+00   1.1620554e+00   1.0798067e+00   1.0992783e+00   1.1543368e+00   1.3396434e+00   1.1662433e+00   1.2362186e+00   1.0838621e+00   1.0607030e+00   1.0767967e+00   1.1382071e+00   1.0479424e+00   1.0288826e+00   1.2118395e+00   1.1129384e+00   1.1892620e+00   1.2773928e+00   1.0727389e+00   1.2289765e+00   1.2556434e+00   1.2424858e+00   1.2210729e+00   1.0680430e+00   1.2472300e+00   1.1692391e+00   1.2521426e+00   1.1584565e+00   1.2454589e+00   1.0119786e+00   1.1046471e+00   1.0865979e+00   1.1838123e+00   1.0941092e+00   1.1904618e+00   1.1814954e+00   1.0993462e+00   1.2587945e+00   1.2286734e+00   1.1881844e+00   1.1156421e+00   1.2110263e+00   1.1891605e+00   1.2159603e+00   1.1157067e+00   1.1071033e+00   8.5068213e-01   8.2995668e-01   8.1577652e-01   8.1330904e-01   7.7739726e-01   7.6499494e-01   7.6254071e-01   7.6088145e-01   8.6560677e-01   8.9967364e-01   8.3127546e-01   7.7052842e-01   6.8759176e-01   8.1746142e-01   7.8403229e-01   8.3987731e-01   6.2845842e-01   7.0927457e-01   8.1431275e-01   8.4669448e-01   9.8889545e-01   8.9313971e-01   7.2738241e-01   8.5183429e-01   7.2371927e-01   8.4180585e-01   8.4320126e-01   7.4356811e-01   7.8786130e-01   7.2692790e-01   7.5475262e-01   8.0553004e-01   8.2215685e-01   6.4918036e-01   7.6194021e-01   6.1641155e-01   8.5460245e-01   7.3859546e-01   9.2139161e-01   8.8763732e-01   8.0035445e-01   8.7249399e-01   7.6162098e-01   8.1838291e-01   8.1677872e-01   8.6598760e-01   7.8083707e-01   8.6452960e-01   7.7128141e-01   8.5650861e-01
   3.9000000e+01   1.2919802e+00   1.3519059e+00   1.2946682e+00   1.2191955e+00   1.3415777e+00   1.3196859e+00   1.2578739e+00   1.2915137e+00   1.3013327e+00   1.4327932e+00   1.2593866e+00   1.4067466e+00   1.2725280e+00   1.1697652e+00   1.2443479e+00   1.3184845e+00   1.2485854e+00   1.2337673e+00   1.3778243e+00   1.2712740e+00   1.2609288e+00   1.4352378e+00   1.2032346e+00   1.3913625e+00   1.4027932e+00   1.3402376e+00   1.3816502e+00   1.2034696e+00   1.3598849e+00   1.3271479e+00   1.3736893e+00   1.3477207e+00   1.3929570e+00   1.1899381e+00   1.2248356e+00   1.3381759e+00   1.3101660e+00   1.2757671e+00   1.3426747e+00   1.3085097e+00   1.2533908e+00   1.3794216e+00   1.3893470e+00   1.3084450e+00   1.2341214e+00   1.3582334e+00   1.3640905e+00   1.3344470e+00   1.2642971e+00   1.2071011e+00   8.5163702e-01   8.6652691e-01   8.4753067e-01   7.8640669e-01   8.0815299e-01   8.3314678e-01   8.0296967e-01   9.0944435e-01   7.4693375e-01   9.3433165e-01   8.1541168e-01   8.3276867e-01   7.5656860e-01   8.0185925e-01   7.4532419e-01   8.4084532e-01   7.3748101e-01   7.3573534e-01   7.8936706e-01   7.4021211e-01   9.2004252e-01   8.7023388e-01   8.7540632e-01   8.8504688e-01   9.0913428e-01   9.0144154e-01   7.9331481e-01   8.4037839e-01   8.2478838e-01   8.7339499e-01   9.3220181e-01   9.2052613e-01   9.2265333e-01   7.9040905e-01   7.8798916e-01   7.5621261e-01   8.1547262e-01   7.5867822e-01   8.4669702e-01   8.2085589e-01   9.0209755e-01   8.7207053e-01   8.9147780e-01   8.1200129e-01   7.4151597e-01   8.9546395e-01   8.5409661e-01   8.2756325e-01   8.6298637e-01   7.3159960e-01
   4.0000000e+01   1.4321826e+00   1.5551410e+00   1.3864516e+00   1.4877958e+00   1.5202149e+00   1.5113428e+00   1.4335492e+00   1.4825445e+00   1.4441855e+00   1.5476348e+00   1.4280521e+00   1.5625310e+00   1.4060585e+00   1.3455262e+00   1.4727388e+00   1.4398854e+00   1.4200483e+00   1.4210487e+00   1.5475289e+00   1.4258051e+00   1.3741318e+00   1.5766053e+00   1.4062003e+00   1.5220444e+00   1.5611477e+00   1.4769310e+00   1.5396583e+00   1.3576554e+00   1.5187286e+00   1.5057856e+00   1.5161184e+00   1.4386541e+00   1.4981176e+00   1.3707376e+00   1.4002351e+00   1.4789034e+00   1.4599726e+00   1.4696198e+00   1.4683492e+00   1.4779114e+00   1.3449065e+00   1.5374325e+00   1.5544745e+00   1.4816284e+00   1.3956279e+00   1.5108151e+00   1.5140105e+00   1.5193110e+00   1.3784168e+00   1.3963079e+00   8.2247557e-01   9.5152970e-01   8.8423149e-01   7.9479649e-01   8.4634615e-01   8.5983348e-01   7.7362465e-01   9.3465462e-01   8.9032278e-01   1.0433895e+00   8.3041917e-01   9.5613707e-01   8.2095344e-01   7.8081132e-01   8.6251582e-01   8.3916201e-01   7.8987437e-01   7.8479804e-01   7.5143843e-01   8.2510580e-01   7.4598051e-01   9.9321223e-01   8.1538828e-01   8.2513869e-01   9.1722512e-01   9.7659774e-01   8.6869668e-01   8.4815451e-01   9.5410278e-01   8.5419444e-01   8.9049166e-01   8.7174193e-01   9.1306983e-01   6.6910261e-01   7.2223738e-01   8.2597136e-01   8.0897555e-01   8.5687834e-01   8.9360580e-01   9.1004502e-01   8.5164227e-01   9.3928648e-01   9.0158152e-01   8.3477876e-01   9.1158749e-01   9.2478748e-01   9.0323862e-01   7.7588063e-01   8.0303077e-01   8.2682326e-01
   4.1000000e+01   1.6470866e+00   1.6795157e+00   1.5384970e+00   1.6265636e+00   1.6915020e+00   1.6540779e+00   1.5591405e+00   1.5775621e+00   1.5643257e+00   1.6547587e+00   1.5987302e+00   1.7473456e+00   1.5927297e+00   1.4888632e+00   1.6202582e+00   1.6018669e+00   1.5805311e+00   1.6683609e+00   1.7911355e+00   1.6019929e+00   1.5395927e+00   1.7190322e+00   1.5517267e+00   1.6555997e+00   1.7479626e+00   1.6145812e+00   1.6906129e+00   1.4774530e+00   1.6405936e+00   1.6311071e+00   1.6949992e+00   1.5794114e+00   1.6858529e+00   1.6101199e+00   1.5344653e+00   1.6629966e+00   1.6562013e+00   1.6647228e+00   1.5999984e+00   1.6160027e+00   1.4399810e+00   1.6751884e+00   1.7129782e+00   1.6217290e+00   1.5977632e+00   1.6313971e+00   1.6250920e+00   1.7090401e+00   1.4794611e+00   1.5437884e+00   8.6004010e-01   9.6385934e-01   8.5922245e-01   8.5239928e-01   9.1339091e-01   9.4187431e-01   8.8447691e-01   8.0893072e-01   8.2874475e-01   1.0651994e+00   8.8586238e-01   8.8278391e-01   8.3672269e-01   7.6762250e-01   9.4573630e-01   8.9234309e-01   9.0259325e-01   9.3225149e-01   9.5303475e-01   9.3992724e-01   8.1203640e-01   1.0009086e+00   7.8424077e-01   9.0243699e-01   1.0519875e+00   9.6717674e-01   1.0735873e+00   7.8574357e-01   9.0707208e-01   9.0000017e-01   8.9235836e-01   8.7425389e-01   9.4211256e-01   8.4188005e-01   8.0973994e-01   8.8367687e-01   8.6993853e-01   9.6217279e-01   9.5893800e-01   8.8710421e-01   8.0896948e-01   9.2417047e-01   9.6042734e-01   8.9381102e-01   7.4077585e-01   8.3806178e-01   9.3279844e-01   8.7091050e-01   8.0503421e-01   8.6725223e-01
   4.2000000e+01   1.7973244e+00   1.7843260e+00   1.7323296e+00   1.7277720e+00   1.8414644e+00   1.7705875e+00   1.7574927e+00   1.7401715e+00   1.6990894e+00   1.7715452e+00   1.7385171e+00   1.8578253e+00   1.8017823e+00   1.6421871e+00   1.7254532e+00   1.7486778e+00   1.7328542e+00   1.7823571e+00   1.8788639e+00   1.8022330e+00   1.7054321e+00   1.8767090e+00   1.7274495e+00   1.8113358e+00   1.8452829e+00   1.7463246e+00   1.7974610e+00   1.6392233e+00   1.7585834e+00   1.8052781e+00   1.8478151e+00   1.7063447e+00   1.7976538e+00   1.7882615e+00   1.6811056e+00   1.7635687e+00   1.8094092e+00   1.7937294e+00   1.7469711e+00   1.7315504e+00   1.6672711e+00   1.8179133e+00   1.8814282e+00   1.7941393e+00   1.8396077e+00   1.7568675e+00   1.7438681e+00   1.8551060e+00   1.6572553e+00   1.7280707e+00   8.4627183e-01   9.1812008e-01   8.1079181e-01   1.0009181e+00   9.4225716e-01   9.2402943e-01   7.7290266e-01   8.5752263e-01   9.8478041e-01   8.9889637e-01   9.4473609e-01   9.4991049e-01   9.6259994e-01   7.7963845e-01   9.2855551e-01   9.0269275e-01   8.8043368e-01   9.3862011e-01   9.1949979e-01   8.8164750e-01   9.5951789e-01   9.1217609e-01   8.5504221e-01   9.7238323e-01   1.0142118e+00   8.8527869e-01   9.4047101e-01   8.8226033e-01   8.7037198e-01   9.3515260e-01   1.0199577e+00   7.7177137e-01   9.9702030e-01   8.8993947e-01   9.3434464e-01   9.1018256e-01   9.8265848e-01   9.4990177e-01   8.7284791e-01   9.6309972e-01   9.0185928e-01   9.2705431e-01   9.3715336e-01   9.6785322e-01   9.3382712e-01   8.8174597e-01   9.1365248e-01   8.8051792e-01   8.4279157e-01   7.9453897e-01
   4.3000000e+01   1.9376175e+00   1.8744273e+00   1.8660340e+00   1.8076729e+00   1.9167689e+00   1.8826662e+00   1.8967246e+00   1.9062148e+00   1.8418748e+00   1.8714442e+00   1.8790726e+00   1.9071674e+00   1.9737532e+00   1.8504183e+00   1.8044744e+00   1.8845960e+00   1.8679051e+00   1.9243231e+00   1.9903036e+00   1.9222510e+00   1.8516527e+00   1.9553297e+00   1.8548287e+00   1.9001520e+00   1.9383578e+00   1.8639803e+00   1.9410178e+00   1.8076794e+00   1.9156456e+00   1.9477016e+00   1.9640125e+00   1.8540943e+00   1.9589434e+00   1.8748485e+00   1.8066308e+00   1.8771844e+00   1.9142314e+00   1.9219169e+00   1.9004869e+00   1.8658025e+00   1.7899070e+00   1.8780684e+00   2.0003447e+00   1.9073686e+00   1.9515720e+00   1.8736743e+00   1.8287057e+00   1.9575286e+00   1.7955794e+00   1.9169204e+00   9.3556343e-01   9.3618691e-01   9.4398016e-01   8.6590934e-01   9.9108139e-01   9.5253443e-01   9.1558245e-01   9.1595205e-01   9.5110417e-01   9.0182577e-01   9.3301545e-01   8.4363340e-01   9.6073568e-01   8.7636697e-01   9.1971072e-01   9.8166197e-01   8.6591135e-01   9.6658980e-01   1.0379397e+00   9.6082052e-01   8.8220897e-01   9.9162129e-01   8.6149369e-01   8.7100665e-01   9.9873101e-01   8.3225254e-01   9.8900392e-01   9.7964543e-01   8.7210731e-01   9.1979166e-01   9.2192389e-01   1.0144394e+00   1.0174807e+00   9.4080075e-01   8.7528805e-01   8.9814990e-01   9.9629974e-01   8.8416600e-01   9.0538419e-01   9.5771666e-01   9.0420907e-01   9.2452362e-01   1.0095291e+00   9.0062967e-01   9.0855713e-01   8.9709419e-01   1.0016586e+00   9.1114333e-01   8.9667139e-01   9.2019160e-01
   4.4000000e+01   2.0334638e+00   1.9495306e+00   1.9925695e+00   1.9643060e+00   1.9743990e+00   2.0111863e+00   1.9980421e+00   2.0073080e+00   1.9420516e+00   1.9368453e+00   1.9852197e+00   2.0131502e+00   2.0381512e+00   1.9278840e+00   1.8980048e+00   2.0033342e+00   1.9941544e+00   2.0329417e+00   2.0052819e+00   2.0131931e+00   1.9686354e+00   2.0509873e+00   1.9460761e+00   1.9879290e+00   1.9827445e+00   1.9756328e+00   2.0064315e+00   1.9078724e+00   2.0498659e+00   2.0070104e+00   2.0384498e+00   2.0123960e+00   2.0633164e+00   1.9742358e+00   1.9285267e+00   1.9864944e+00   1.9953160e+00   2.0149627e+00   2.0184066e+00   1.9904477e+00   1.8690976e+00   1.9669104e+00   2.0749876e+00   2.0259099e+00   2.0708914e+00   2.0125407e+00   1.9229737e+00   2.0361016e+00   1.8970342e+00   1.9896642e+00   9.3491234e-01   1.0311537e+00   9.1865649e-01   8.7364635e-01   9.4924527e-01   9.1795423e-01   8.7929365e-01   9.6834905e-01   9.2043417e-01   9.3705082e-01   9.0483375e-01   8.8819213e-01   9.8238217e-01   9.8101547e-01   9.1267727e-01   9.4355982e-01   8.8654251e-01   9.3424642e-01   9.8798309e-01   9.2115754e-01   9.6042864e-01   9.6201738e-01   9.0895270e-01   9.3589646e-01   8.9917241e-01   9.2233052e-01   1.0119498e+00   9.2433347e-01   8.8919523e-01   9.4123185e-01   9.8005694e-01   9.5248383e-01   9.2733823e-01   8.4614587e-01   8.5647341e-01   9.1737511e-01   9.9733308e-01   1.0211142e+00   9.8922735e-01   9.8437147e-01   8.9317653e-01   9.6521682e-01   9.6422055e-01   9.1103368e-01   1.0041945e+00   9.5518646e-01   8.9251384e-01   8.9410178e-01   8.8032093e-01   9.5890630e-01
   4.5000000e+01   2.0729205e+00   2.0530149e+00   2.0894642e+00   2.1206313e+00   2.0659655e+00   2.1002748e+00   2.0659791e+00   2.0737980e+00   2.0444420e+00   2.0279477e+00   2.0760808e+00   2.0771234e+00   2.0747493e+00   2.0234841e+00   2.0179894e+00   2.0816236e+00   2.1171729e+00   2.1110750e+00   2.0653876e+00   2.0669985e+00   2.0677279e+00   2.1192960e+00   2.0418520e+00   2.0746789e+00   2.0886271e+00   2.0579394e+00   2.1119203e+00   2.0187765e+00   2.1079118e+00   2.0586629e+00   2.1261859e+00   2.0385128e+00   2.1074203e+00   2.0364841e+00   2.0134132e+00   2.0793145e+00   2.0878479e+00   2.0133522e+00   2.0205904e+00   2.0937841e+00   1.9475734e+00   2.0660814e+00   2.1213754e+00   2.1076638e+00   2.1414334e+00   2.0618194e+00   2.0496344e+00   2.1007625e+00   1.9896541e+00   2.1069849e+00   9.9613053e-01   8.3037840e-01   9.6006901e-01   9.1045313e-01   8.8944939e-01   9.2037897e-01   8.7592451e-01   9.4558339e-01   9.1368512e-01   9.8802384e-01   9.7791706e-01   9.4262530e-01   9.1574453e-01   9.5080865e-01   8.8455138e-01   9.7683474e-01   9.1780772e-01   1.0295168e+00   9.8990230e-01   9.4636676e-01   8.8140874e-01   9.1178187e-01   9.0147211e-01   9.1728419e-01   9.5211680e-01   9.6468391e-01   8.7480499e-01   8.9289632e-01   8.9643025e-01   9.2340159e-01   9.4602937e-01   8.5963823e-01   9.4876229e-01   8.5953207e-01   9.0801852e-01   8.9682523e-01   9.7062666e-01   8.9681721e-01   9.2678886e-01   9.3839140e-01   9.5453659e-01   8.9838535e-01   1.0142830e+00   9.7161081e-01   9.4844866e-01   9.6173127e-01   8.7234589e-01   9.4022949e-01   9.0041626e-01   1.0194018e+00
   4.6000000e+01   2.1261480e+00   2.1161391e+00   2.1566344e+00   2.1416821e+00   2.1101997e+00   2.1642283e+00   2.1491531e+00   2.1141738e+00   2.0908542e+00   2.1557940e+00   2.1346572e+00   2.1184284e+00   2.1316334e+00   2.0960934e+00   2.1067619e+00   2.1357445e+00   2.1554882e+00   2.1347880e+00   2.1477005e+00   2.0949970e+00   2.1165369e+00   2.1433500e+00   2.1286880e+00   2.1202122e+00   2.1223700e+00   2.0987281e+00   2.1576946e+00   2.1111316e+00   2.1710331e+00   2.1212200e+00   2.1781647e+00   2.0923805e+00   2.1411134e+00   2.0675922e+00   2.1021506e+00   2.1355605e+00   2.1256910e+00   2.0897024e+00   2.0751649e+00   2.1219252e+00   2.0544245e+00   2.1381715e+00   2.2009133e+00   2.2003692e+00   2.1752218e+00   2.1219093e+00   2.1230835e+00   2.1388028e+00   2.0514176e+00   2.2081723e+00   8.0763264e-01   8.7075237e-01   8.8543066e-01   9.4178503e-01   8.7110456e-01   8.8332150e-01   9.3710104e-01   8.7551429e-01   9.2870252e-01   8.5444499e-01   9.6826301e-01   8.7809065e-01   9.1379092e-01   8.7421497e-01   8.9875881e-01   9.1823369e-01   8.7672583e-01   9.1830181e-01   9.2384837e-01   9.6215635e-01   9.4259485e-01   9.1288635e-01   9.1383166e-01   9.1075594e-01   9.1850884e-01   8.6809780e-01   9.3401267e-01   8.4674101e-01   9.0825020e-01   8.5626860e-01   9.3859778e-01   8.1161515e-01   9.0534820e-01   8.5583730e-01   8.4745829e-01   8.5668169e-01   9.2960844e-01   8.3716545e-01   9.0386850e-01   8.7567536e-01   8.6126308e-01   8.7420814e-01   9.7580417e-01   8.4998941e-01   9.1103102e-01   8.8833903e-01   8.9078329e-01   1.0092350e+00   8.3591202e-01   8.9920734e-01
   4.7000000e+01   2.1785417e+00   2.1311238e+00   2.1984121e+00   2.1555664e+00   2.1408224e+00   2.1882469e+00   2.1720242e+00   2.1499984e+00   2.1753831e+00   2.1852037e+00   2.1607932e+00   2.1703872e+00   2.2134807e+00   2.1765286e+00   2.1741681e+00   2.1534884e+00   2.1792219e+00   2.1593864e+00   2.2004302e+00   2.1903998e+00   2.1444461e+00   2.1693240e+00   2.1807829e+00   2.1544235e+00   2.1543396e+00   2.1339340e+00   2.1743914e+00   2.1492386e+00   2.2300391e+00   2.1575933e+00   2.1780954e+00   2.1660664e+00   2.1915956e+00   2.1415717e+00   2.1551550e+00   2.1656381e+00   2.2028548e+00   2.1611402e+00   2.1141143e+00   2.1441442e+00   2.1191645e+00   2.1796250e+00   2.1986560e+00   2.2142431e+00   2.1872967e+00   2.1560678e+00   2.1776604e+00   2.1958020e+00   2.1309177e+00   2.1779242e+00   8.4864819e-01   9.0535957e-01   9.1610605e-01   8.7615018e-01   8.5085919e-01   9.1577941e-01   8.8448800e-01   8.7366791e-01   8.6595847e-01   8.7943703e-01   8.9912636e-01   8.6110875e-01   8.1873668e-01   8.2373058e-01   8.7291853e-01   9.1225171e-01   8.7818248e-01   8.6998569e-01   8.2776916e-01   8.9605147e-01   8.6837939e-01   8.8372805e-01   8.8530588e-01   8.7852224e-01   8.4863361e-01   8.7313415e-01   8.8026410e-01   8.6226103e-01   8.2639954e-01   8.2645736e-01   8.9553579e-01   8.6846547e-01   8.3748248e-01   8.5171942e-01   8.3369045e-01   8.6768766e-01   8.9888188e-01   9.0622999e-01   8.7847867e-01   8.9548369e-01   8.9684158e-01   8.6726168e-01   9.0404820e-01   9.6995028e-01   8.4282210e-01   8.2649060e-01   8.8648888e-01   8.8258283e-01   8.5132844e-01   9.7292502e-01
   4.8000000e+01   2.2055656e+00   2.1667231e+00   2.2184182e+00   2.1910980e+00   2.1676951e+00   2.2176734e+00   2.1699176e+00   2.1709439e+00   2.1802278e+00   2.2102210e+00   2.1732630e+00   2.2117387e+00   2.2424106e+00   2.2288570e+00   2.1977899e+00   2.1497580e+00   2.2400424e+00   2.1903826e+00   2.2246675e+00   2.2075023e+00   2.1724562e+00   2.2054119e+00   2.2020433e+00   2.2200316e+00   2.1884522e+00   2.1637996e+00   2.2168057e+00   2.2010731e+00   2.2335858e+00   2.1929068e+00   2.2027217e+00   2.1897928e+00   2.2253008e+00   2.2117399e+00   2.1744977e+00   2.1748091e+00   2.2660847e+00   2.1907412e+00   2.1458170e+00   2.2053873e+00   2.1697193e+00   2.1877949e+00   2.2398372e+00   2.2189205e+00   2.2243399e+00   2.1694560e+00   2.2008648e+00   2.2149397e+00   2.1693417e+00   2.1752984e+00   9.0550278e-01   8.7834891e-01   9.0737334e-01   9.1516135e-01   7.6833850e-01   9.2861270e-01   8.4960990e-01   8.6972771e-01   8.8371077e-01   8.6965118e-01   8.5513897e-01   8.4698884e-01   9.3203562e-01   9.2567669e-01   8.3615763e-01   7.6660042e-01   8.1933736e-01   9.0479031e-01   8.8758414e-01   8.8057339e-01   9.0892793e-01   8.0258247e-01   8.9282764e-01   8.6348093e-01   8.1979283e-01   8.0111569e-01   8.0028091e-01   8.1375570e-01   9.0299505e-01   8.1923801e-01   8.7054258e-01   8.6161997e-01   8.6834347e-01   7.9744344e-01   8.1204965e-01   8.5779629e-01   8.8434649e-01   8.7514295e-01   8.7447734e-01   8.8964062e-01   7.5631165e-01   8.4538164e-01   8.3543949e-01   8.9393355e-01   9.0019934e-01   8.0892980e-01   8.5707796e-01   8.4081002e-01   8.4422656e-01   9.2398720e-01
   4.9000000e+01   2.2079470e+00   2.2079781e+00   2.1849000e+00   2.1820089e+00   2.2188350e+00   2.2236469e+00   2.1960014e+00   2.1531110e+00   2.1763639e+00   2.2225757e+00   2.2055498e+00   2.2274064e+00   2.2440790e+00   2.2217952e+00   2.2306951e+00   2.1687593e+00   2.2265423e+00   2.1837511e+00   2.2422417e+00   2.2111761e+00   2.2004225e+00   2.2247917e+00   2.2377234e+00   2.2341978e+00   2.1776824e+00   2.2232711e+00   2.2234488e+00   2.2177252e+00   2.2736939e+00   2.2215032e+00   2.2448832e+00   2.2318964e+00   2.2680892e+00   2.2462423e+00   2.2070538e+00   2.2027068e+00   2.2276369e+00   2.1875060e+00   2.1863757e+00   2.2103217e+00   2.2001588e+00   2.1884058e+00   2.2303146e+00   2.2386112e+00   2.2319598e+00   2.2188110e+00   2.2702045e+00   2.2288747e+00   2.1806203e+00   2.2344486e+00   8.9310402e-01   8.4012633e-01   8.9778071e-01   8.4593492e-01   8.4927229e-01   8.2672660e-01   8.6884437e-01   7.9453387e-01   7.9636407e-01   8.1560418e-01   7.0576265e-01   8.0911240e-01   9.0345351e-01   7.7603021e-01   8.2548832e-01   8.1259323e-01   8.6334932e-01   8.7139290e-01   8.3258039e-01   8.4056245e-01   8.1432498e-01   8.9570492e-01   7.8755453e-01   8.1524165e-01   8.1047390e-01   7.9614755e-01   8.3463639e-01   8.1887159e-01   8.3893859e-01   8.5286855e-01   8.3689926e-01   7.7979630e-01   8.8185941e-01   8.3410864e-01   8.8100647e-01   9.0188495e-01   8.3354612e-01   8.2748595e-01   8.1356648e-01   8.6990171e-01   7.9856220e-01   8.7625071e-01   7.7174320e-01   8.5895793e-01   8.3012935e-01   7.9301672e-01   8.1759192e-01   8.4541564e-01   8.4778198e-01   7.8437353e-01
   5.0000000e+01   2.2309979e+00   2.2324151e+00   2.2224417e+00   2.2390821e+00   2.2149451e+00   2.2552199e+00   2.2337362e+00   2.2097636e+00   2.2262195e+00   2.2283288e+00   2.2336848e+00   2.2287140e+00   2.2169553e+00   2.2526365e+00   2.2190257e+00   2.1981488e+00   2.2542432e+00   2.2161962e+00   2.2574145e+00   2.2342005e+00   2.2074431e+00   2.2156698e+00   2.2689313e+00   2.2575280e+00   2.2212928e+00   2.2433983e+00   2.2162410e+00   2.2415619e+00   2.2347315e+00   2.2317038e+00   2.2898069e+00   2.2221433e+00   2.2508816e+00   2.2674501e+00   2.2210247e+00   2.2393771e+00   2.2023330e+00   2.2220214e+00   2.2051230e+00   2.1895379e+00   2.2101145e+00   2.2408149e+00   2.2447309e+00   2.2430898e+00   2.2571526e+00   2.2468386e+00   2.2336037e+00   2.1905711e+00   2.2405439e+00   2.2643227e+00   7.4463590e-01   8.7377675e-01   7.5852286e-01   7.5138767e-01   7.5439871e-01   7.3486979e-01   8.0502625e-01   7.5082090e-01   7.8822875e-01   8.4398459e-01   8.2688806e-01   7.6893057e-01   8.6530778e-01   7.5449282e-01   8.0100499e-01   7.5837257e-01   7.7465282e-01   7.9313140e-01   8.2461947e-01   7.6645841e-01   7.8652521e-01   7.3453381e-01   7.3235355e-01   8.6983201e-01   7.9149501e-01   7.4056082e-01   8.5123203e-01   7.6793665e-01   8.6469158e-01   7.2040890e-01   8.3604674e-01   7.7035632e-01   8.5512073e-01   7.6414017e-01   8.1842525e-01   7.3070005e-01   8.3354719e-01   8.3596041e-01   7.6153067e-01   8.6807187e-01   7.7123396e-01   7.6466473e-01   8.2931952e-01   8.4029238e-01   7.5852392e-01   8.1049805e-01   8.1276366e-01   8.5255150e-01   8.3104187e-01   8.0910364e-01
   5.1000000e+01   2.2789594e+00   2.2343665e+00   2.2299646e+00   2.2486846e+00   2.2175242e+00   2.2623954e+00   2.2331684e+00   2.2277672e+00   2.2723120e+00   2.1998558e+00   2.2121695e+00   2.2573278e+00   2.2156368e+00   2.2860752e+00   2.2522215e+00   2.1929619e+00   2.2365464e+00   2.2213058e+00   2.2178815e+00   2.2341479e+00   2.2238690e+00   2.2450353e+00   2.2666606e+00   2.2801744e+00   2.2400320e+00   2.2343751e+00   2.2405739e+00   2.2801414e+00   2.2616337e+00   2.2635714e+00   2.2616312e+00   2.2347814e+00   2.2409587e+00   2.2408398e+00   2.2381170e+00   2.2572871e+00   2.2089390e+00   2.2366634e+00   2.2533347e+00   2.2157527e+00   2.2195371e+00   2.2471083e+00   2.2037810e+00   2.2560054e+00   2.2458854e+00   2.2557381e+00   2.2369736e+00   2.2419943e+00   2.2902492e+00   2.2765191e+00   7.8333864e-01   7.7042195e-01   7.7605887e-01   7.3360759e-01   8.0852625e-01   8.5698913e-01   7.6332563e-01   7.5955236e-01   7.6556384e-01   8.0454094e-01   7.7214192e-01   7.9978222e-01   8.1079391e-01   7.4988875e-01   7.2745593e-01   7.1448307e-01   7.5916585e-01   6.9891688e-01   7.7971561e-01   7.4721825e-01   7.2359397e-01   7.5734312e-01   7.8300163e-01   7.7977738e-01   7.4709796e-01   6.9019698e-01   8.0327296e-01   8.1793880e-01   7.7395045e-01   8.3032686e-01   7.9639278e-01   7.3899829e-01   7.2753842e-01   7.9075842e-01   8.1556926e-01   7.4886820e-01   7.7847924e-01   8.4982415e-01   8.1215982e-01   7.5063620e-01   7.9230963e-01   7.9611358e-01   7.8871636e-01   8.0949918e-01   7.5503815e-01   7.5573272e-01   8.2948679e-01   7.3441370e-01   7.2822707e-01   8.0281449e-01
   5.2000000e+01   2.2780168e+00   2.2617530e+00   2.2296555e+00   2.2852937e+00   2.2452982e+00   2.2531525e+00   2.2996987e+00   2.2430410e+00   2.2871873e+00   2.2089884e+00   2.2473285e+00   2.2940143e+00   2.1945216e+00   2.2583640e+00   2.2721404e+00   2.2423852e+00   2.2525460e+00   2.2304304e+00   2.2174561e+00   2.2413182e+00   2.2114058e+00   2.2321224e+00   2.2913658e+00   2.2576589e+00   2.2375550e+00   2.2650432e+00   2.2459334e+00   2.2351330e+00   2.2566646e+00   2.2358620e+00   2.2979455e+00   2.2589985e+00   2.2061242e+00   2.2480363e+00   2.2275525e+00   2.2562503e+00   2.2227178e+00   2.2363953e+00   2.2416225e+00   2.2345974e+00   2.2671862e+00   2.2300991e+00   2.2000977e+00   2.2554305e+00   2.1954231e+00   2.2705414e+00   2.2756688e+00   2.2631204e+00   2.2428170e+00   2.2454494e+00   6.9220410e-01   7.2295776e-01   7.6495502e-01   7.4441533e-01   7.3346794e-01   7.2374312e-01   7.8624811e-01   6.9536476e-01   7.8051060e-01   7.6562967e-01   7.4937533e-01   6.9087684e-01   6.8617246e-01   7.9229423e-01   7.7485460e-01   7.2228479e-01   7.9269609e-01   6.9212318e-01   7.6552885e-01   7.3868760e-01   7.3252574e-01   8.2302155e-01   7.3094016e-01   7.1489696e-01   7.8007880e-01   6.6738007e-01   6.9126330e-01   7.7427500e-01   8.1845148e-01   7.3941233e-01   7.5406891e-01   7.0998940e-01   7.1015379e-01   7.4035875e-01   7.4659723e-01   7.6408773e-01   7.1673500e-01   7.7919832e-01   7.9764962e-01   7.3397937e-01   7.9733096e-01   7.5239611e-01   7.2708111e-01   7.9782048e-01   7.4119068e-01   8.0245980e-01   6.7351909e-01   7.4700794e-01   7.8805562e-01   7.3955489e-01
   5.3000000e+01   2.2837850e+00   2.2568017e+00   2.2367210e+00   2.2763012e+00   2.2387860e+00   2.2793355e+00   2.2739941e+00   2.2592583e+00   2.2484984e+00   2.2244879e+00   2.2615729e+00   2.2969573e+00   2.2828723e+00   2.2982911e+00   2.2602676e+00   2.2257854e+00   2.2909734e+00   2.2519192e+00   2.2156588e+00   2.2105357e+00   2.2568698e+00   2.2361497e+00   2.2439898e+00   2.2508551e+00   2.2476121e+00   2.2627982e+00   2.2910353e+00   2.2374259e+00   2.2186872e+00   2.2545879e+00   2.2817475e+00   2.2770433e+00   2.2341926e+00   2.2156903e+00   2.2321853e+00   2.2396264e+00   2.2473569e+00   2.2821605e+00   2.2477583e+00   2.2478189e+00   2.2411329e+00   2.2363278e+00   2.2170217e+00   2.2542406e+00   2.2460518e+00   2.2482109e+00   2.2650214e+00   2.2583950e+00   2.2471488e+00   2.2689104e+00   7.4171092e-01   7.2442925e-01   7.1880309e-01   7.1510008e-01   7.4555055e-01   6.6424905e-01   7.4722428e-01   7.7226977e-01   7.0449001e-01   7.5397102e-01   6.5405133e-01   7.7851144e-01   7.1095990e-01   7.2373086e-01   6.9053425e-01   7.1401095e-01   7.2468038e-01   7.5512983e-01   6.6884634e-01   7.2188459e-01   7.4578624e-01   7.4397241e-01   7.3669700e-01   6.9555309e-01   6.8218680e-01   6.1740880e-01   7.3032164e-01   7.2312234e-01   6.8474910e-01   6.9411141e-01   7.3671746e-01   7.7816858e-01   6.6558398e-01   7.2154744e-01   7.5823623e-01   7.0841336e-01   7.3767791e-01   7.0242571e-01   6.6693998e-01   7.2688135e-01   7.6254064e-01   7.0182596e-01   6.8066976e-01   7.0261830e-01   7.1662242e-01   7.0539643e-01   6.8308369e-01   7.3881794e-01   7.1519189e-01   7.2347676e-01
   5.4000000e+01   2.2471507e+00   2.2029349e+00   2.2686803e+00   2.2696797e+00   2.2387704e+00   2.2796173e+00   2.2637349e+00   2.2661188e+00   2.2545515e+00   2.2202841e+00   2.2427536e+00   2.2565410e+00   2.2592876e+00   2.2966131e+00   2.2435249e+00   2.2754661e+00   2.2571498e+00   2.2521401e+00   2.2144185e+00   2.2114709e+00   2.2515179e+00   2.2313319e+00   2.2011059e+00   2.2474687e+00   2.2431402e+00   2.2437439e+00   2.2715817e+00   2.2419376e+00   2.2356888e+00   2.2584695e+00   2.2564679e+00   2.2609423e+00   2.2682481e+00   2.2596286e+00   2.2309689e+00   2.2431682e+00   2.2628469e+00   2.2600981e+00   2.2458825e+00   2.2696369e+00   2.2526727e+00   2.2608401e+00   2.2324137e+00   2.2734106e+00   2.2496597e+00   2.2619897e+00   2.2917601e+00   2.2645145e+00   2.2280647e+00   2.2826456e+00   7.2883654e-01   6.9853315e-01   6.4561860e-01   6.7921736e-01   7.0935120e-01   7.0519006e-01   6.9197809e-01   6.7051673e-01   6.8262760e-01   6.3298050e-01   7.2974309e-01   6.6354237e-01   6.6653533e-01   6.8826056e-01   7.3015180e-01   7.5674649e-01   7.1456893e-01   6.9549799e-01   6.6933260e-01   6.7354499e-01   7.0771702e-01   6.3059902e-01   6.8403098e-01   6.9408184e-01   7.1244602e-01   7.4095884e-01   7.4382188e-01   6.9092771e-01   6.6376574e-01   7.3338873e-01   6.7544303e-01   6.9451363e-01   6.3534590e-01   7.1262624e-01   7.8498734e-01   7.0184850e-01   6.7692933e-01   6.2621952e-01   6.3529363e-01   7.1456380e-01   7.1236596e-01   6.8074466e-01   6.8254129e-01   6.8601886e-01   7.0220767e-01   6.9407727e-01   7.2617420e-01   6.2343873e-01   7.5692295e-01   6.9128561e-01
   5.5000000e+01   2.2527247e+00   2.2203393e+00   2.2374499e+00   2.2090963e+00   2.2441255e+00   2.2995966e+00   2.2484897e+00   2.2575387e+00   2.2102533e+00   2.2546156e+00   2.2650755e+00   2.2573466e+00   2.2582667e+00   2.3037314e+00   2.2201865e+00   2.2523831e+00   2.2710735e+00   2.2520571e+00   2.2348421e+00   2.2232656e+00   2.2437633e+00   2.2272214e+00   2.2536247e+00   2.2272541e+00   2.2300944e+00   2.2457132e+00   2.3054353e+00   2.2259902e+00   2.2239041e+00   2.2169306e+00   2.2463559e+00   2.2353734e+00   2.2916089e+00   2.2383656e+00   2.2615681e+00   2.2345496e+00   2.2352728e+00   2.2484072e+00   2.2593965e+00   2.2417793e+00   2.2494896e+00   2.2477918e+00   2.2544978e+00   2.2509154e+00   2.2599826e+00   2.2754028e+00   2.2605698e+00   2.2477435e+00   2.2498550e+00   2.2655461e+00   6.8632200e-01   7.1110579e-01   7.2160273e-01   6.7995183e-01   6.6532486e-01   6.9474123e-01   6.7758985e-01   6.5535554e-01   6.8877541e-01   6.6251590e-01   6.7776702e-01   6.2639962e-01   6.1160482e-01   6.6177418e-01   6.6134172e-01   6.6935112e-01   6.3728469e-01   6.5111072e-01   6.6513888e-01   6.3494667e-01   6.3802450e-01   6.4817654e-01   6.6230378e-01   6.3341512e-01   6.2723808e-01   7.1994804e-01   6.8123345e-01   7.0385828e-01   6.3247991e-01   6.6568478e-01   6.1678111e-01   6.3278141e-01   7.1626270e-01   6.6412053e-01   6.7722766e-01   6.6790806e-01   6.5349433e-01   6.2241848e-01   6.3700392e-01   7.0467064e-01   7.4008684e-01   7.7045119e-01   6.7946647e-01   7.3812206e-01   6.3491226e-01   6.3952770e-01   6.7677876e-01   6.4906520e-01   7.0298563e-01   6.4189331e-01
   5.6000000e+01   2.2554968e+00   2.2194058e+00   2.2361482e+00   2.2061277e+00   2.2206497e+00   2.2775523e+00   2.2574800e+00   2.2493419e+00   2.2039729e+00   2.2386783e+00   2.2755398e+00   2.2433312e+00   2.2353344e+00   2.2484596e+00   2.2342850e+00   2.2597875e+00   2.2404772e+00   2.2373067e+00   2.2771575e+00   2.2237752e+00   2.2097610e+00   2.2538473e+00   2.2309145e+00   2.2225986e+00   2.2099990e+00   2.2442153e+00   2.2747369e+00   2.1977462e+00   2.2554797e+00   2.2151814e+00   2.2625193e+00   2.2545172e+00   2.2462793e+00   2.2235114e+00   2.2239746e+00   2.2231844e+00   2.2345440e+00   2.2336881e+00   2.2230707e+00   2.2157801e+00   2.2121533e+00   2.2831247e+00   2.2212949e+00   2.2507719e+00   2.2376458e+00   2.2223549e+00   2.2556379e+00   2.2583515e+00   2.2537554e+00   2.2387202e+00   6.2893112e-01   7.0748170e-01   7.4946390e-01   6.4239177e-01   7.1840494e-01   6.0411004e-01   6.7729894e-01   7.2032668e-01   5.8722511e-01   6.1865653e-01   7.0339820e-01   6.2068550e-01   6.1924524e-01   7.3931307e-01   6.1471580e-01   6.1862924e-01   7.0892526e-01   6.6576382e-01   6.2534527e-01   5.8710734e-01   6.7240003e-01   6.1798574e-01   6.9364265e-01   6.1846401e-01   6.8482769e-01   5.8755180e-01   7.4537497e-01   6.5022042e-01   6.2140331e-01   7.2889444e-01   6.7059628e-01   6.0954197e-01   6.9095401e-01   6.2346230e-01   6.3651462e-01   6.5743899e-01   6.7867875e-01   6.1393826e-01   6.7357527e-01   6.7237916e-01   6.9567846e-01   6.1435551e-01   6.3740679e-01   6.6162948e-01   6.6643071e-01   6.9155438e-01   6.7100223e-01   6.1465980e-01   6.4393956e-01   6.0942895e-01
   5.7000000e+01   2.2129110e+00   2.2238043e+00   2.2302494e+00   2.2438545e+00   2.2046234e+00   2.2896142e+00   2.2439004e+00   2.2251127e+00   2.2454486e+00   2.2073335e+00   2.2809744e+00   2.2580796e+00   2.2425267e+00   2.2305327e+00   2.2337246e+00   2.2382235e+00   2.2179920e+00   2.2449421e+00   2.2484151e+00   2.1916551e+00   2.2382723e+00   2.2350001e+00   2.2552089e+00   2.2250198e+00   2.2220555e+00   2.2308189e+00   2.2497511e+00   2.2107423e+00   2.2408639e+00   2.2198004e+00   2.2366897e+00   2.2462493e+00   2.2469733e+00   2.2177919e+00   2.2102665e+00   2.2188763e+00   2.2496382e+00   2.2431381e+00   2.2436841e+00   2.2260906e+00   2.2164429e+00   2.2146926e+00   2.1796682e+00   2.2554057e+00   2.2421930e+00   2.1880277e+00   2.2301771e+00   2.2348882e+00   2.2765038e+00   2.2598130e+00   6.1155843e-01   6.0587295e-01   6.3967427e-01   6.1811655e-01   5.6858166e-01   6.2254793e-01   6.7464975e-01   6.7110428e-01   5.4206550e-01   6.5787088e-01   7.2186668e-01   6.3347355e-01   6.5100306e-01   6.6881608e-01   6.5177055e-01   5.9675303e-01   6.6175753e-01   6.1101427e-01   6.5909596e-01   6.4052100e-01   5.7562747e-01   6.6648419e-01   6.5192682e-01   6.2761783e-01   6.2154413e-01   5.8832197e-01   5.6019647e-01   6.7067600e-01   6.6194493e-01   6.0261080e-01   6.2520462e-01   6.3707149e-01   6.1183194e-01   6.5068345e-01   6.4915359e-01   6.5855476e-01   6.0204042e-01   6.2809133e-01   6.2149184e-01   6.8336085e-01   6.7904735e-01   6.8354373e-01   6.5161009e-01   6.7370019e-01   5.9943871e-01   6.2680429e-01   6.3761730e-01   6.8094200e-01   6.8111185e-01   5.8278139e-01
   5.8000000e+01   2.1799969e+00   2.2417541e+00   2.1997591e+00   2.1981919e+00   2.2048783e+00   2.2392174e+00   2.2031569e+00   2.1988190e+00   2.2049576e+00   2.2381441e+00   2.1948918e+00   2.2715472e+00   2.2354019e+00   2.2265454e+00   2.2145000e+00   2.2377598e+00   2.1858458e+00   2.2155960e+00   2.2335759e+00   2.2084797e+00   2.2199612e+00   2.2259830e+00   2.2187254e+00   2.2482423e+00   2.2355147e+00   2.2153484e+00   2.2425311e+00   2.2090854e+00   2.2381201e+00   2.2271149e+00   2.2514574e+00   2.2080878e+00   2.2261758e+00   2.2258790e+00   2.1859318e+00   2.2238693e+00   2.2132593e+00   2.2374125e+00   2.2269797e+00   2.2185148e+00   2.1988319e+00   2.2061056e+00   2.1630308e+00   2.2355460e+00   2.1987654e+00   2.2259963e+00   2.2750024e+00   2.2270809e+00   2.2601695e+00   2.2799410e+00   5.9829687e-01   6.2204363e-01   5.9443155e-01   6.1735917e-01   5.9771731e-01   7.1382659e-01   6.4599246e-01   6.2871874e-01   5.0385302e-01   6.3016484e-01   5.9189864e-01   6.5906505e-01   6.7644997e-01   6.3708468e-01   6.1935720e-01   6.1204951e-01   6.4221627e-01   6.4483017e-01   6.4925836e-01   5.8272964e-01   6.3713904e-01   5.9942310e-01   6.2717996e-01   6.5716493e-01   6.1947348e-01   6.1451074e-01   6.2941540e-01   6.4883573e-01   5.9904096e-01   6.3196700e-01   6.3682243e-01   6.9619949e-01   6.5846830e-01   6.3949257e-01   6.5183516e-01   6.5577410e-01   5.8368824e-01   6.6181876e-01   5.5206760e-01   6.1668450e-01   5.6079207e-01   6.3567270e-01   6.2607633e-01   6.1079205e-01   6.2396728e-01   6.4069170e-01   6.4477333e-01   6.6683156e-01   6.4000640e-01   6.5440722e-01
   5.9000000e+01   2.2092742e+00   2.2117977e+00   2.1632429e+00   2.2430089e+00   2.1812538e+00   2.2294655e+00   2.1672009e+00   2.1866351e+00   2.2535774e+00   2.2161208e+00   2.1779916e+00   2.2309371e+00   2.2231050e+00   2.1878214e+00   2.2053649e+00   2.2217654e+00   2.1755945e+00   2.1984146e+00   2.1939941e+00   2.1861419e+00   2.1939522e+00   2.1793201e+00   2.2591002e+00   2.2179752e+00   2.2108211e+00   2.2103599e+00   2.2110405e+00   2.1967321e+00   2.1870985e+00   2.2237805e+00   2.2429542e+00   2.1865221e+00   2.1982750e+00   2.1864094e+00   2.1567363e+00   2.1846916e+00   2.2104525e+00   2.2318081e+00   2.1920696e+00   2.2015511e+00   2.1757179e+00   2.2080187e+00   2.2012352e+00   2.2188704e+00   2.2015138e+00   2.2073387e+00   2.2366781e+00   2.2085339e+00   2.1953712e+00   2.2440718e+00   5.9908772e-01   6.1124979e-01   5.5440817e-01   6.5959187e-01   6.2654188e-01   6.0813644e-01   5.9149539e-01   6.2311434e-01   6.0645647e-01   6.8429723e-01   6.4158238e-01   6.6208004e-01   6.2410516e-01   6.9915661e-01   6.5149211e-01   6.5866041e-01   6.6411136e-01   5.4627756e-01   6.1121226e-01   5.5460028e-01   6.2333175e-01   6.4910120e-01   6.2516532e-01   6.6140014e-01   5.5011408e-01   5.9743520e-01   5.3944319e-01   5.7378480e-01   6.0910775e-01   6.7576211e-01   5.9222722e-01   6.2867399e-01   5.5429562e-01   6.3564864e-01   5.6886233e-01   5.8970455e-01   6.1080878e-01   6.1914460e-01   6.2975601e-01   6.4712505e-01   6.4384411e-01   6.4165840e-01   6.0411346e-01   5.6408514e-01   5.2451595e-01   5.7211193e-01   6.7697852e-01   6.1946168e-01   5.5857843e-01   5.5634506e-01
   6.0000000e+01   2.2015762e+00   2.2055589e+00   2.2088093e+00   2.2243792e+00   2.1715831e+00   2.1806164e+00   2.1587721e+00   2.1961092e+00   2.2023965e+00   2.1937406e+00   2.1606478e+00   2.1913624e+00   2.1952739e+00   2.1971785e+00   2.1977884e+00   2.2064304e+00   2.1666863e+00   2.1534301e+00   2.1956353e+00   2.2556482e+00   2.1978956e+00   2.1960022e+00   2.2255496e+00   2.1799683e+00   2.2070611e+00   2.1974687e+00   2.2208704e+00   2.2157841e+00   2.1807367e+00   2.2164236e+00   2.1933121e+00   2.2377594e+00   2.1777472e+00   2.2093543e+00   2.1624060e+00   2.1864731e+00   2.1826006e+00   2.2044503e+00   2.1865213e+00   2.2219760e+00   2.1810187e+00   2.1817604e+00   2.2213635e+00   2.1962158e+00   2.1835857e+00   2.1989109e+00   2.1951196e+00   2.2217555e+00   2.1492866e+00   2.1860065e+00   6.2903135e-01   6.5128963e-01   5.2791814e-01   6.6016505e-01   6.0804013e-01   6.4257208e-01   6.0524167e-01   6.1133327e-01   6.4246523e-01   5.9249212e-01   6.2766643e-01   6.1404874e-01   6.6039799e-01   6.0007492e-01   5.9356780e-01   5.9729401e-01   5.8753615e-01   5.8925620e-01   5.4296846e-01   5.6344234e-01   6.1105762e-01   6.3489682e-01   6.2788596e-01   6.1011741e-01   5.8462984e-01   5.9268933e-01   6.6083554e-01   5.8128502e-01   6.4690997e-01   6.5400101e-01   6.2186008e-01   6.1837140e-01   5.1285971e-01   5.9754987e-01   5.9096750e-01   5.1062283e-01   6.4848027e-01   5.8360476e-01   6.4384186e-01   6.0209056e-01   6.2436788e-01   6.4741485e-01   5.3374103e-01   5.9934231e-01   6.0046320e-01   6.4176275e-01   6.4922013e-01   5.8334994e-01   5.2376467e-01   5.5772058e-01


==> data/case_study_m10.dat <==
   0.0000000e+00   2.6870000e-01   2.6870000e-01   2.6870000e-01   4.0020000e-01   4.0020000e-01   4.0020000e-01
   1.0000000e+00   2.1633121e-01   2.2925975e-01   2.2707475e-01   9.9648164e-02   2.0487668e-01   2.0978554e-01
   2.0000000e+00   2.9680310e-01   2.7275621e-01   2.6387882e-01   9.8415821e-02   2.3251870e-01   1.2907293e-01
   3.0000000e+00   3.6134365e-01   2.8314099e-01   3.1618470e-01   2.7497210e-01   2.9129634e-01   2.4131542e-01
   4.0000000e+00   3.3878065e-01   2.7755344e-01   3.2438491e-01   3.8448198e-01   3.0497700e-01   3.9665468e-01
   5.0000000e+00   2.7659355e-01   2.6657094e-01   2.6867168e-01   3.4456505e-01   3.1424963e-01   4.5319934e-01
   6.0000000e+00   2.4479940e-01   2.5428160e-01   2.0326891e-01   2.6880551e-01   3.2019282e-01   3.4428458e-01
   7.0000000e+00   2.4548887e-01   2.4175366e-01   1.9193364e-01   2.5592656e-01   3.2522152e-01   2.1204890e-01
   8.0000000e+00   2.4876752e-01   2.3103197e-01   2.3025292e-01   2.9279600e-01   3.3247773e-01   2.1177811e-01
   9.0000000e+00   2.4070022e-01   2.1886517e-01   2.6601699e-01   3.2088508e-01   3.4184985e-01   3.2158625e-01
   1.0000000e+01   2.2237257e-01   2.0620215e-01   2.4899843e-01   3.2152536e-01   3.4012232e-01   4.3021136e-01
   1.1000000e+01   2.0578298e-01   1.9838557e-01   1.9917119e-01   3.1637415e-01   3.5446831e-01   4.2042212e-01
   1.2000000e+01   1.9390958e-01   1.8341954e-01   1.5786417e-01   3.1292972e-01   3.7258853e-01   3.2880120e-01
   1.3000000e+01   1.8296593e-01   1.6757421e-01   1.6002449e-01   3.1998598e-01   3.7099314e-01   2.4750080e-01
   1.4000000e+01   1.7195833e-01   1.5056815e-01   1.9379138e-01   3.1765881e-01   3.7673783e-01   2.6166727e-01
   1.5000000e+01   1.6244340e-01   1.3823045e-01   2.1538460e-01   3.2267916e-01   3.7611690e-01   3.4916666e-01
   1.6000000e+01   1.5420413e-01   1.3740616e-01   2.0537417e-01   3.2290384e-01   3.8337542e-01   4.1773160e-01
   1.7000000e+01   1.4970126e-01   1.3202778e-01   1.7492512e-01   3.2832740e-01   3.9143875e-01   4.0273936e-01
   1.8000000e+01   1.4546771e-01   1.2789026e-01   1.5561010e-01   3.3510845e-01   4.0524758e-01   3.4033580e-01
   1.9000000e+01   1.4815058e-01   1.2209673e-01   1.6266076e-01   3.4210095e-01   4.1147339e-01   2.9398924e-01
   2.0000000e+01   1.4823226e-01   1.2125830e-01   1.9001239e-01   3.5915824e-01   4.1005349e-01   3.0904094e-01
   2.1000000e+01   1.5346498e-01   1.2671898e-01   2.1850211e-01   3.6544960e-01   4.1670230e-01   3.6525502e-01
   2.2000000e+01   1.6941230e-01   1.3421110e-01   2.2777650e-01   3.7883018e-01   4.2741196e-01   4.1858923e-01
   2.3000000e+01   1.8498855e-01   1.3852301e-01   2.2465381e-01   4.0490020e-01   4.3243604e-01   4.3286946e-01
   2.4000000e+01   2.0123841e-01   1.5019180e-01   2.2621461e-01   4.2824074e-01   4.3983341e-01   4.1125954e-01
   2.5000000e+01   2.2150238e-01   1.6701018e-01   2.4371289e-01   4.5285727e-01   4.4615979e-01   3.9471383e-01
   2.6000000e+01   2.4654974e-01   1.8707611e-01   2.7457001e-01   4.6211841e-01   4.5341039e-01   4.1326495e-01
   2.7000000e+01   2.7940822e-01   2.1250663e-01   3.1094980e-01   4.9242877e-01   4.6747293e-01   4.4030017e-01
   2.8000000e+01   3.1699555e-01   2.4250216e-01   3.5253609e-01   5.0963584e-01   4.8110242e-01   4.7562456e-01
   2.9000000e+01   3.6183982e-01   2.8016927e-01   3.9359992e-01   5.2984076e-01   4.9707976e-01   5.1044478e-01
   3.0000000e+01   4.2544372e-01   3.1674063e-01   4.3443831e-01   5.6338102e-01   5.2316605e-01   5.3609414e-01
   3.1000000e+01   4.9771547e-01   3.6491667e-01   4.8370804e-01   6.0133853e-01   5.3424457e-01   5.5544488e-01
   3.2000000e+01   5.8230544e-01   4.1608071e-01   5.4236258e-01   6.2992684e-01   5.5624794e-01   5.7540868e-01
   3.3000000e+01   6.7896784e-01   4.7757821e-01   6.1407082e-01   6.7233466e-01   5.7797173e-01   6.0880396e-01
   3.4000000e+01   7.8747567e-01   5.4773041e-01   6.9761205e-01   6.9867530e-01   6.1165320e-01   6.2886621e-01
   3.5000000e+01   9.2131466e-01   6.2729119e-01   7.9069820e-01   7.3772916e-01   6.4177678e-01   6.6653271e-01
   3.6000000e+01   1.0679451e+00   7.1812955e-01   8.9010489e-01   7.7542041e-01   6.6730575e-01   6.9175000e-01
   3.7000000e+01   1.2239159e+00   8.2167719e-01   1.0044226e+00   8.1140769e-01   7.0767031e-01   7.1154729e-01
   3.8000000e+01   1.3943985e+00   9.3979008e-01   1.1340707e+00   8.4768688e-01   7.4004271e-01   7.2657620e-01
   3.9000000e+01   1.5589262e+00   1.0723332e+00   1.2723965e+00   8.7972517e-01   7.8043300e-01   7.3959721e-01
   4.0000000e+01   1.7151902e+00   1.2182980e+00   1.4181353e+00   9.0651416e-01   8.1810231e-01   7.4404251e-01
   4.1000000e+01   1.8511325e+00   1.3767498e+00   1.5632528e+00   9.2108512e-01   8.5588697e-01   7.5557265e-01
   4.2000000e+01   1.9630451e+00   1.5461001e+00   1.6994681e+00   9.2798951e-01   8.8500168e-01   7.6594573e-01
   4.3000000e+01   2.0482094e+00   1.7159655e+00   1.8243585e+00   9.2318663e-01   9.0813575e-01   7.8186356e-01
   4.4000000e+01   2.1098007e+00   1.8754129e+00   1.9308639e+00   9.1236174e-01   9.1539320e-01   7.9481058e-01
   4.5000000e+01   2.1588902e+00   2.0050826e+00   2.0227278e+00   8.8900826e-01   9.1385150e-01   8.1678080e-01
   4.6000000e+01   2.1888573e+00   2.1049709e+00   2.0875603e+00   8.5964738e-01   8.9720462e-01   8.3432170e-01
   4.7000000e+01   2.2186885e+00   2.1702087e+00   2.1356165e+00   8.3472393e-01   8.6912505e-01   8.4761135e-01
   4.8000000e+01   2.2356669e+00   2.2075741e+00   2.1691514e+00   8.0545118e-01   8.5034486e-01   8.4871544e-01
   4.9000000e+01   2.2518275e+00   2.2356957e+00   2.1988306e+00   7.7970326e-01   8.3190369e-01   8.4138378e-01
   5.0000000e+01   2.2592091e+00   2.2478053e+00   2.2190629e+00   7.6071908e-01   8.1286204e-01   8.3149185e-01
   5.1000000e+01   2.2682848e+00   2.2531663e+00   2.2299062e+00   7.3030390e-01   7.9795713e-01   8.0759232e-01
   5.2000000e+01   2.2749212e+00   2.2545340e+00   2.2329439e+00   7.1240021e-01   7.8537922e-01   7.8695918e-01
   5.3000000e+01   2.2765086e+00   2.2506466e+00   2.2374935e+00   6.9285585e-01   7.7387571e-01   7.5323811e-01
   5.4000000e+01   2.2731435e+00   2.2435260e+00   2.2456150e+00   6.8084043e-01   7.6583040e-01   7.2388609e-01
   5.5000000e+01   2.2700984e+00   2.2368395e+00   2.2436055e+00   6.6064148e-01   7.4604589e-01   6.9913376e-01
   5.6000000e+01   2.2604415e+00   2.2244529e+00   2.2389923e+00   6.5598852e-01   7.3658359e-01   6.7084427e-01
   5.7000000e+01   2.2500113e+00   2.2118870e+00   2.2340459e+00   6.4200593e-01   7.2270173e-01   6.4460745e-01
   5.8000000e+01   2.2383638e+00   2.1949567e+00   2.2239831e+00   6.3861657e-01   7.1228348e-01   6.2434105e-01
   5.9000000e+01   2.2250272e+00   2.1789855e+00   2.2138285e+00   6.2597948e-01   6.9777433e-01   6.0071843e-01
   6.0000000e+01   2.2084167e+00   2.1614352e+00   2.1968878e+00   6.2626016e-01   6.8235272e-01   5.8270862e-01
   6.1000000e+01   2.1888318e+00   2.1370086e+00   2.1779179e+00   6.2350269e-01   6.6362407e-01   5.7271737e-01
   6.2000000e+01   2.1627160e+00   2.1114070e+00   2.1576336e+00   6.1903953e-01   6.5543155e-01   5.6486589e-01
   6.3000000e+01   2.1326008e+00   2.0852528e+00   2.1322744e+00   6.1925397e-01   6.4378059e-01   5.5631890e-01
   6.4000000e+01   2.1023782e+00   2.0527090e+00   2.1061103e+00   6.1686128e-01   6.3403568e-01   5.5994538e-01
   6.5000000e+01   2.0644450e+00   2.0183605e+00   2.0727661e+00   6.1672733e-01   6.2463905e-01   5.5942150e-01
   6.6000000e+01   2.0248339e+00   1.9810122e+00   2.0348003e+00   6.1735452e-01   6.2732880e-01   5.6964355e-01
   6.7000000e+01   1.9826074e+00   1.9400145e+00   1.9997934e+00   6.2067798e-01   6.2079778e-01   5.7613605e-01
   6.8000000e+01   1.9377595e+00   1.8982017e+00   1.9589261e+00   6.2667527e-01   6.2563525e-01   5.8890580e-01
   6.9000000e+01   1.8826930e+00   1.8529080e+00   1.9131025e+00   6.2724745e-01   6.2882791e-01   6.0712372e-01
   7.0000000e+01   1.8271083e+00   1.8003994e+00   1.8641117e+00   6.2926078e-01   6.3274926e-01   6.1660838e-01
   7.1000000e+01   1.7709901e+00   1.7440281e+00   1.8099969e+00   6.2988121e-01   6.3640457e-01   6.3728226e-01
   7.2000000e+01   1.7075551e+00   1.6817652e+00   1.7478950e+00   6.3723637e-01   6.3765184e-01   6.4937779e-01
   7.3000000e+01   1.6396980e+00   1.6115041e+00   1.6779675e+00   6.2933645e-01   6.4782837e-01   6.6464253e-01
   7.4000000e+01   1.5643430e+00   1.5331376e+00   1.6005002e+00   6.3261679e-01   6.4745136e-01   6.7311478e-01
   7.5000000e+01   1.4830329e+00   1.4504760e+00   1.5149226e+00   6.1337611e-01   6.5088049e-01   6.8090739e-01
   7.6000000e+01   1.3981793e+00   1.3576943e+00   1.4278156e+00   6.0975648e-01   6.4275780e-01   6.8472671e-01
   7.7000000e+01   1.3011774e+00   1.2643952e+00   1.3295704e+00   5.8665363e-01   6.3216201e-01   6.8203138e-01
   7.8000000e+01   1.1995101e+00   1.1610645e+00   1.2257042e+00   5.6068403e-01   6.1282469e-01   6.6311785e-01
   7.9000000e+01   1.0971795e+00   1.0550195e+00   1.1204600e+00   5.2491751e-01   5.7842973e-01   6.4135464e-01
   8.0000000e+01   9.9695634e-01   9.4928630e-01   1.0112312e+00   4.8822237e-01   5.3600026e-01   6.0501269e-01
   8.1000000e+01   8.9572356e-01   8.5057827e-01   9.0109107e-01   4.5172089e-01   4.8468294e-01   5.5684056e-01
   8.2000000e+01   8.0422292e-01   7.6248229e-01   7.9946364e-01   4.0314633e-01   4.2851593e-01   4.9265747e-01
   8.3000000e+01   7.1699321e-01   6.8511631e-01   7.0505719e-01   3.6449802e-01   3.8444848e-01   4.2562388e-01
   8.4000000e+01   6.4128429e-01   6.2240112e-01   6.2738996e-01   3.2120419e-01   3.3741439e-01   3.5246320e-01
   8.5000000e+01   5.7965501e-01   5.7413526e-01   5.6290762e-01   2.7889908e-01   2.9710097e-01   2.8549073e-01
   8.6000000e+01   5.3020524e-01   5.3191933e-01   5.1671269e-01   2.5484001e-01   2.7932625e-01   2.3455021e-01
   8.7000000e+01   4.9146852e-01   4.9517837e-01   4.8314663e-01   2.3764785e-01   2.5048134e-01   2.0198651e-01
   8.8000000e+01   4.6102544e-01   4.7324378e-01   4.6870686e-01   2.2563627e-01   2.4197432e-01   1.8063537e-01
   8.9000000e+01   4.4007654e-01   4.5734766e-01   4.6717157e-01   2.1922140e-01   2.3886755e-01   1.8959426e-01
   9.0000000e+01   4.2242462e-01   4.4052290e-01   4.5771968e-01   2.2994011e-01   2.4339704e-01   2.1608921e-01
   9.1000000e+01   4.0641640e-01   4.2224690e-01   4.4708780e-01   2.3022189e-01   2.4939817e-01   2.3340167e-01
   9.2000000e+01   3.9530922e-01   4.0623797e-01   4.3386465e-01   2.3719796e-01   2.5267920e-01   2.4458924e-01
   9.3000000e+01   3.8555033e-01   3.8745812e-01   4.1679204e-01   2.4501093e-01   2.5464972e-01   2.5664552e-01
   9.4000000e+01   3.7003189e-01   3.7449830e-01   4.0587431e-01   2.6183304e-01   2.5153911e-01   2.5769075e-01
   9.5000000e+01   3.5322362e-01   3.6507847e-01   3.9596919e-01   2.6033242e-01   2.5664195e-01   2.6570468e-01
   9.6000000e+01   3.4217628e-01   3.5437132e-01   3.8536393e-01   2.5872212e-01   2.6657968e-01   2.7764528e-01
   9.7000000e+01   3.3428956e-01   3.4434187e-01   3.7176408e-01   2.7373855e-01   2.7129634e-01   2.8708613e-01
   9.8000000e+01   3.2419228e-01   3.3284217e-01   3.5567708e-01   2.8453989e-01   2.7890008e-01   2.9085681e-01
   9.9000000e+01   3.1405190e-01   3.1819245e-01   3.3937496e-01   2.8992896e-01   2.8613118e-01   2.9099424e-01
   1.0000000e+02   3.0292386e-01   3.0789515e-01   3.2475457e-01   2.9535822e-01   2.8080644e-01   2.8266497e-01
   1.0100000e+02   2.8882706e-01   3.0373690e-01   3.1834690e-01   3.0166933e-01   2.9261426e-01   2.8579084e-01
   1.0200000e+02   2.7741456e-01   2.9678315e-01   3.1177697e-01   3.0432527e-01   3.0661630e-01   3.0085774e-01
   1.0300000e+02   2.6839379e-01   2.7910850e-01   3.0027595e-01   3.1106870e-01   3.1138695e-01   3.1204462e-01
   1.0400000e+02   2.6095997e-01   2.6643944e-01   2.8574357e-01   3.2122229e-01   3.0861060e-01   3.1617225e-01
   1.0500000e+02   2.5097689e-01   2.5515406e-01   2.7156330e-01   3.2601063e-01   3.1160306e-01   3.1008654e-01
   1.0600000e+02   2.3886450e-01   2.4509215e-01   2.6500776e-01   3.3226434e-01   3.1996128e-01   3.0941004e-01
   1.0700000e+02   2.2897321e-01   2.2635458e-01   2.5025396e-01   3.3987174e-01   3.1781678e-01   3.2151038e-01
   1.0800000e+02   2.1604420e-01   2.1335388e-01   2.3965421e-01   3.4393745e-01   3.0937168e-01   3.2184153e-01
   1.0900000e+02   2.0566770e-01   2.0837333e-01   2.3028879e-01   3.4794538e-01   3.1216588e-01   3.2432567e-01
   1.1000000e+02   1.9209168e-01   2.0033391e-01   2.2169709e-01   3.5378517e-01   3.2497778e-01   3.2585858e-01
   1.1100000e+02   1.8383489e-01   1.8861298e-01   2.0647296e-01   3.4896259e-01   3.2708545e-01   3.3379702e-01
   1.1200000e+02   1.7179750e-01   1.7518861e-01   1.9447755e-01   3.5825257e-01   3.2738487e-01   3.3105752e-01
   1.1300000e+02   1.5834536e-01   1.6254592e-01   1.7997799e-01   3.6464617e-01   3.2497624e-01   3.3300171e-01
   1.1400000e+02   1.4734633e-01   1.5373581e-01   1.7159144e-01   3.6424948e-01   3.2426215e-01   3.2626785e-01
   1.1500000e+02   1.3861623e-01   1.4644858e-01   1.6745807e-01   3.6212387e-01   3.2333233e-01   3.3189921e-01
   1.1600000e+02   1.2972570e-01   1.3883670e-01   1.5793934e-01   3.6775691e-01   3.2649372e-01   3.4247663e-01
   1.1700000e+02   1.2213296e-01   1.3651564e-01   1.4927866e-01   3.7200950e-01   3.3209234e-01   3.4754704e-01
   1.1800000e+02   1.1624095e-01   1.3120103e-01   1.4201926e-01   3.7298801e-01   3.3795603e-01   3.5259639e-01
   1.1900000e+02   1.1199792e-01   1.2563789e-01   1.3618967e-01   3.6985650e-01   3.4127438e-01   3.5507084e-01
   1.2000000e+02   1.1440087e-01   1.2477304e-01   1.3789585e-01   3.7408630e-01   3.3852699e-01   3.5745293e-01
   1.2100000e+02   1.1671907e-01   1.2890708e-01   1.4084732e-01   3.8331269e-01   3.4736247e-01   3.7736956e-01
   1.2200000e+02   1.2631466e-01   1.3428267e-01   1.4023018e-01   3.8416666e-01   3.5653599e-01   3.8864469e-01
   1.2300000e+02   1.4191513e-01   1.3993339e-01   1.4217190e-01   3.9964881e-01   3.6927243e-01   3.9458468e-01
   1.2400000e+02   1.5539618e-01   1.4799311e-01   1.5180095e-01   4.1622007e-01   3.7455329e-01   4.0316482e-01
   1.2500000e+02   1.7222120e-01   1.6200337e-01   1.6319000e-01   4.1906539e-01   3.9031798e-01   4.1384253e-01
   1.2600000e+02   1.9757872e-01   1.7673095e-01   1.8501858e-01   4.2739778e-01   4.0059531e-01   4.2684004e-01
   1.2700000e+02   2.2384834e-01   2.0066276e-01   2.1497032e-01   4.4059623e-01   4.1013785e-01   4.4865845e-01
   1.2800000e+02   2.5738909e-01   2.3083378e-01   2.4476120e-01   4.5046588e-01   4.3142462e-01   4.7057127e-01
   1.2900000e+02   3.0111782e-01   2.6573476e-01   2.8098171e-01   4.5616814e-01   4.5112942e-01   4.9398773e-01
   1.3000000e+02   3.5600612e-01   3.0516306e-01   3.2442694e-01   4.7251150e-01   4.8390182e-01   5.1321278e-01
   1.3100000e+02   4.1619646e-01   3.5133135e-01   3.7972187e-01   4.9852947e-01   5.0365540e-01   5.3453174e-01
   1.3200000e+02   4.8777641e-01   4.0803673e-01   4.4442121e-01   5.2249980e-01   5.2709712e-01   5.6074766e-01
   1.3300000e+02   5.7154765e-01   4.7537960e-01   5.2821813e-01   5.5028653e-01   5.6063412e-01   5.7777918e-01
   1.3400000e+02   6.6433886e-01   5.5767150e-01   6.3560137e-01   5.8678301e-01   6.0085630e-01   6.1011463e-01
   1.3500000e+02   7.6787468e-01   6.4615218e-01   7.6056133e-01   6.2460171e-01   6.3882141e-01   6.4395191e-01
   1.3600000e+02   8.8532658e-01   7.4638345e-01   9.0632301e-01   6.7058925e-01   6.8191263e-01   6.8692743e-01
   1.3700000e+02   1.0111966e+00   8.6306758e-01   1.0761030e+00   7.2613597e-01   7.2503294e-01   7.3511876e-01
   1.3800000e+02   1.1519714e+00   9.9236500e-01   1.2561925e+00   7.8778406e-01   7.6292835e-01   7.8274109e-01
   1.3900000e+02   1.3012939e+00   1.1348102e+00   1.4472704e+00   8.5259428e-01   7.9960901e-01   8.2609192e-01
   1.4000000e+02   1.4561120e+00   1.2889848e+00   1.6357847e+00   9.2101908e-01   8.3824130e-01   8.8692659e-01
   1.4100000e+02   1.6159821e+00   1.4538692e+00   1.7983305e+00   9.7852929e-01   8.6396740e-01   9.4053112e-01
   1.4200000e+02   1.7639963e+00   1.6136122e+00   1.9242279e+00   1.0221465e+00   8.8777165e-01   9.8219651e-01
   1.4300000e+02   1.8972094e+00   1.7640847e+00   2.0055949e+00   1.0345062e+00   8.9449339e-01   9.9188620e-01
   1.4400000e+02   2.0131075e+00   1.8982355e+00   2.0638007e+00   1.0281742e+00   8.8481882e-01   9.8253459e-01
   1.4500000e+02   2.1032054e+00   2.0067967e+00   2.1157987e+00   9.9844973e-01   8.6413404e-01   9.6825512e-01
   1.4600000e+02   2.1689086e+00   2.0897226e+00   2.1458818e+00   9.5196120e-01   8.3135022e-01   9.4091735e-01
   1.4700000e+02   2.2129631e+00   2.1432882e+00   2.1729337e+00   9.0351297e-01   7.9897525e-01   9.1997442e-01
   1.4800000e+02   2.2375676e+00   2.1860891e+00   2.1946916e+00   8.6716578e-01   7.5306572e-01   8.7878279e-01
   1.4900000e+02   2.2495314e+00   2.2062444e+00   2.2151741e+00   8.2617895e-01   7.2531179e-01   8.6018245e-01
   1.5000000e+02   2.2513009e+00   2.2211865e+00   2.2382950e+00   7.8933246e-01   6.9633787e-01   8.2946502e-01
   1.5100000e+02   2.2543287e+00   2.2348002e+00   2.2464474e+00   7.6004382e-01   6.6776735e-01   8.1185301e-01
   1.5200000e+02   2.2521005e+00   2.2396127e+00   2.2512172e+00   7.3030110e-01   6.4351418e-01   7.8759689e-01
   1.5300000e+02   2.2425326e+00   2.2429654e+00   2.2532026e+00   7.0955553e-01   6.2544657e-01   7.4957191e-01
   1.5400000e+02   2.2359050e+00   2.2400153e+00   2.2592766e+00   6.8386503e-01   6.1237733e-01   7.2480122e-01
   1.5500000e+02   2.2284743e+00   2.2341196e+00   2.2587812e+00   6.6774671e-01   6.0003255e-01   7.0540929e-01
   1.5600000e+02   2.2174896e+00   2.2284013e+00   2.2529059e+00   6.4916109e-01   5.9153011e-01   6.8122241e-01
   1.5700000e+02   2.2024603e+00   2.2206853e+00   2.2463522e+00   6.4329325e-01   5.8658074e-01   6.6101429e-01
   1.5800000e+02   2.1900682e+00   2.2101226e+00   2.2381018e+00   6.3203551e-01   5.7732151e-01   6.4253413e-01
   1.5900000e+02   2.1707220e+00   2.1991808e+00   2.2326311e+00   6.2334438e-01   5.6843002e-01   6.2130267e-01
   1.6000000e+02   2.1561760e+00   2.1872489e+00   2.2180933e+00   6.1893811e-01   5.6265760e-01   6.1272355e-01
   1.6100000e+02   2.1345547e+00   2.1740792e+00   2.2006879e+00   6.1025020e-01   5.6238909e-01   6.0190578e-01
   1.6200000e+02   2.1102154e+00   2.1529081e+00   2.1895230e+00   6.0752353e-01   5.6594693e-01   5.9041228e-01
   1.6300000e+02   2.0820719e+00   2.1302760e+00   2.1716494e+00   6.0656423e-01   5.6616137e-01   5.9905097e-01
   1.6400000e+02   2.0518332e+00   2.1053880e+00   2.1524631e+00   6.0013401e-01   5.6928305e-01   5.9098305e-01
   1.6500000e+02   2.0156599e+00   2.0731968e+00   2.1304421e+00   6.0320472e-01   5.8043159e-01   5.9449472e-01
   1.6600000e+02   1.9777385e+00   2.0408541e+00   2.0994083e+00   6.0941626e-01   5.9078463e-01   6.0475965e-01
   1.6700000e+02   1.9356743e+00   2.0018118e+00   2.0635568e+00   6.1051086e-01   6.0052938e-01   6.0482538e-01
   1.6800000e+02   1.8902616e+00   1.9639757e+00   2.0251312e+00   6.1307825e-01   6.1912139e-01   6.1402959e-01
   1.6900000e+02   1.8399467e+00   1.9172949e+00   1.9807241e+00   6.1481801e-01   6.3196724e-01   6.1513341e-01
   1.7000000e+02   1.7830676e+00   1.8692054e+00   1.9294450e+00   6.1581812e-01   6.4595257e-01   6.2709869e-01
   1.7100000e+02   1.7251803e+00   1.8130368e+00   1.8679839e+00   6.2240848e-01   6.6736762e-01   6.4083782e-01
   1.7200000e+02   1.6583925e+00   1.7505265e+00   1.8020023e+00   6.3085326e-01   6.7695892e-01   6.4661573e-01
   1.7300000e+02   1.5847372e+00   1.6876283e+00   1.7267998e+00   6.3117854e-01   6.8959329e-01   6.5711144e-01
   1.7400000e+02   1.5064936e+00   1.6140471e+00   1.6362368e+00   6.2727853e-01   7.0376289e-01   6.5381451e-01
   1.7500000e+02   1.4241864e+00   1.5302089e+00   1.5474893e+00   6.3191901e-01   7.1090116e-01   6.4847661e-01
   1.7600000e+02   1.3281142e+00   1.4373631e+00   1.4493323e+00   6.2344473e-01   7.0138954e-01   6.4532304e-01
   1.7700000e+02   1.2365252e+00   1.3444390e+00   1.3393875e+00   6.0431048e-01   6.9105697e-01   6.3178963e-01
   1.7800000e+02   1.1354658e+00   1.2428084e+00   1.2208707e+00   5.8741531e-01   6.7942038e-01   6.0935469e-01
   1.7900000e+02   1.0351356e+00   1.1338186e+00   1.0957067e+00   5.5366546e-01   6.5239769e-01   5.7155902e-01
   1.8000000e+02   9.3445668e-01   1.0226952e+00   9.7259700e-01   5.1946064e-01   6.0934693e-01   5.1042031e-01
   1.8100000e+02   8.2953445e-01   9.1555836e-01   8.5551233e-01   4.8016365e-01   5.6687628e-01   4.4503542e-01
   1.8200000e+02   7.3271454e-01   8.1858940e-01   7.5285648e-01   4.2570183e-01   5.1400466e-01   3.7316347e-01
   1.8300000e+02   6.4853875e-01   7.2724380e-01   6.7980580e-01   3.6613069e-01   4.7138726e-01   3.0098570e-01
   1.8400000e+02   5.8520880e-01   6.5047453e-01   6.2384367e-01   3.2388861e-01   4.1724122e-01   2.7473117e-01
   1.8500000e+02   5.3118995e-01   5.8886258e-01   5.7971456e-01   2.8509302e-01   3.8268879e-01   2.5137631e-01
   1.8600000e+02   4.8842305e-01   5.4081133e-01   5.4384098e-01   2.5120727e-01   3.4996216e-01   2.3055222e-01
   1.8700000e+02   4.6236425e-01   5.0087408e-01   5.1762026e-01   2.3330453e-01   3.2881980e-01   2.3676714e-01
   1.8800000e+02   4.4014504e-01   4.6639711e-01   4.8122624e-01   2.2337941e-01   3.0699749e-01   2.3579833e-01
   1.8900000e+02   4.2243237e-01   4.3996683e-01   4.5795801e-01   2.2603084e-01   2.9192878e-01   2.1596098e-01
   1.9000000e+02   4.0224924e-01   4.1891645e-01   4.4387378e-01   2.1558865e-01   2.8554117e-01   2.2174318e-01
   1.9100000e+02   3.9060985e-01   4.0032555e-01   4.2659228e-01   2.1117130e-01   2.7762781e-01   2.3229460e-01
   1.9200000e+02   3.7920011e-01   3.8298317e-01   4.1490001e-01   2.2267055e-01   2.7077999e-01   2.3850851e-01
   1.9300000e+02   3.6437959e-01   3.7134046e-01   3.9893425e-01   2.2379896e-01   2.6545952e-01   2.5430682e-01
   1.9400000e+02   3.5359717e-01   3.6136531e-01   3.8252270e-01   2.2042586e-01   2.6921658e-01   2.5365672e-01
   1.9500000e+02   3.4448602e-01   3.5146931e-01   3.7154003e-01   2.2680949e-01   2.6934333e-01   2.5963286e-01
   1.9600000e+02   3.3764598e-01   3.4037071e-01   3.6593218e-01   2.2617792e-01   2.7607290e-01   2.6628274e-01
   1.9700000e+02   3.2992065e-01   3.3000452e-01   3.6016023e-01   2.3832705e-01   2.7148678e-01   2.9091871e-01
   1.9800000e+02   3.1832992e-01   3.2441447e-01   3.4272458e-01   2.4454699e-01   2.7663908e-01   3.0233435e-01
   1.9900000e+02   3.0847357e-01   3.1557870e-01   3.2295139e-01   2.4583840e-01   2.8177345e-01   2.9872702e-01
   2.0000000e+02   2.9833932e-01   3.0406970e-01   3.0789080e-01   2.5003931e-01   2.8428505e-01   2.8877976e-01


==> data/case_study_minf.dat <==
   0.0000000e+00   2.6870000e-01   2.6870000e-01   2.6870000e-01   4.0020000e-01   4.0020000e-01   4.0020000e-01
   1.0000000e+00   2.0674439e-01   2.2137377e-01   2.1401072e-01   2.2702441e-01   2.1454719e-01   2.0646418e-01
   2.0000000e+00   2.1339145e-01   2.6280916e-01   2.3151197e-01   1.6301197e-01   2.3044116e-01   1.7928915e-01
   3.0000000e+00   2.3711440e-01   2.8604582e-01   2.5435113e-01   1.9975176e-01   3.2027148e-01   2.3128951e-01
   4.0000000e+00   2.4452608e-01   2.6748725e-01   2.5438188e-01   2.5911497e-01   3.5796905e-01   2.8111977e-01
   5.0000000e+00   2.3211757e-01   2.3708230e-01   2.4075328e-01   2.9205833e-01   3.2906034e-01   2.9676952e-01
   6.0000000e+00   2.0916927e-01   2.1947371e-01   2.2407967e-01   2.9612216e-01   3.0142400e-01   2.9034182e-01
   7.0000000e+00   1.8426624e-01   2.1301177e-01   2.0689719e-01   2.8583253e-01   3.0252313e-01   2.8817299e-01
   8.0000000e+00   1.6651733e-01   2.0464976e-01   1.9962466e-01   2.7017095e-01   3.0204963e-01   2.7444513e-01
   9.0000000e+00   1.4939581e-01   2.0166222e-01   1.9455147e-01   2.6075953e-01   3.0865958e-01   2.8780880e-01
   1.0000000e+01   1.4214167e-01   1.9482366e-01   1.8604729e-01   2.6475248e-01   3.1826115e-01   2.9351575e-01
   1.1000000e+01   1.3066628e-01   1.8144402e-01   1.7520030e-01   2.7420335e-01   3.1935701e-01   2.9569656e-01
   1.2000000e+01   1.2116053e-01   1.6845926e-01   1.6909102e-01   2.8277839e-01   3.1711639e-01   3.0024103e-01
   1.3000000e+01   1.0230143e-01   1.5635139e-01   1.6063105e-01   2.8347581e-01   3.1751357e-01   3.0547880e-01
   1.4000000e+01   8.6655945e-02   1.4156690e-01   1.4957720e-01   2.8159060e-01   3.1027740e-01   3.0758914e-01
   1.5000000e+01   7.0106176e-02   1.2967214e-01   1.4135617e-01   2.7495902e-01   3.0605521e-01   3.1086265e-01
   1.6000000e+01   6.3355310e-02   1.1787909e-01   1.3698989e-01   2.6979541e-01   3.0466131e-01   3.1250204e-01
   1.7000000e+01   5.9668602e-02   1.0663545e-01   1.3224088e-01   2.7556057e-01   3.1007501e-01   3.1994364e-01
   1.8000000e+01   5.8370912e-02   9.8440794e-02   1.3742892e-01   2.8846803e-01   3.1154064e-01   3.3109624e-01
   1.9000000e+01   5.4105595e-02   8.8231517e-02   1.3805449e-01   3.0415484e-01   3.1094733e-01   3.5007351e-01
   2.0000000e+01   5.2130379e-02   7.6818073e-02   1.3857635e-01   3.0536854e-01   3.1732968e-01   3.6022203e-01
   2.1000000e+01   5.6537093e-02   7.1207773e-02   1.4124637e-01   3.1111820e-01   3.2464517e-01   3.7158787e-01
   2.2000000e+01   6.4756897e-02   6.6519538e-02   1.5013911e-01   3.2602064e-01   3.3161643e-01   3.8581754e-01
   2.3000000e+01   7.3812376e-02   7.1311866e-02   1.6178211e-01   3.3811051e-01   3.3947941e-01   4.0619796e-01
   2.4000000e+01   8.6629332e-02   7.2357602e-02   1.7236566e-01   3.4789103e-01   3.5538452e-01   4.2591445e-01
   2.5000000e+01   1.1047162e-01   7.2019575e-02   1.8441219e-01   3.5580008e-01   3.7273544e-01   4.3956833e-01
   2.6000000e+01   1.3967861e-01   7.2345668e-02   2.0385507e-01   3.7753656e-01   3.7556847e-01   4.5630370e-01
   2.7000000e+01   1.7085930e-01   8.5954667e-02   2.2404744e-01   3.9936790e-01   3.8453706e-01   4.7279189e-01
   2.8000000e+01   2.0467927e-01   1.1479562e-01   2.4984036e-01   4.1756544e-01   4.0228847e-01   4.9162590e-01
   2.9000000e+01   2.5059262e-01   1.4443735e-01   2.8469847e-01   4.2801520e-01   4.2872010e-01   5.0808026e-01
   3.0000000e+01   3.0505839e-01   1.8001541e-01   3.2592126e-01   4.5364505e-01   4.4571181e-01   5.3463117e-01
   3.1000000e+01   3.6711957e-01   2.2838673e-01   3.7268180e-01   4.7006396e-01   4.7304169e-01   5.5572859e-01
   3.2000000e+01   4.4079084e-01   2.8398043e-01   4.2530702e-01   4.9743070e-01   4.9621115e-01   5.7819654e-01
   3.3000000e+01   5.2433956e-01   3.5974348e-01   4.8666789e-01   5.2683005e-01   5.1584544e-01   5.9824310e-01
   3.4000000e+01   6.1996359e-01   4.5256823e-01   5.5688808e-01   5.6283452e-01   5.4391192e-01   6.1898344e-01
   3.5000000e+01   7.2229061e-01   5.7198996e-01   6.3791158e-01   5.9002070e-01   5.7756289e-01   6.4585381e-01
   3.6000000e+01   8.4221444e-01   7.1462541e-01   7.2750186e-01   6.2467140e-01   6.1591744e-01   6.7155067e-01
   3.7000000e+01   9.6920542e-01   8.8427059e-01   8.3001746e-01   6.7151932e-01   6.5757551e-01   7.0128349e-01
   3.8000000e+01   1.1054221e+00   1.0680916e+00   9.4242764e-01   7.1631670e-01   7.0921049e-01   7.2527978e-01
   3.9000000e+01   1.2512955e+00   1.2647913e+00   1.0723411e+00   7.6750677e-01   7.6037576e-01   7.4184663e-01
   4.0000000e+01   1.4019366e+00   1.4690802e+00   1.2122747e+00   8.1861346e-01   8.1266087e-01   7.8774577e-01
   4.1000000e+01   1.5486155e+00   1.6513659e+00   1.3602467e+00   8.6300254e-01   8.6460850e-01   7.9925108e-01
   4.2000000e+01   1.6961703e+00   1.8160618e+00   1.5154841e+00   8.9864597e-01   9.1236142e-01   8.3134779e-01
   4.3000000e+01   1.8304642e+00   1.9469034e+00   1.6711946e+00   9.1687769e-01   9.5575630e-01   8.5448647e-01
   4.4000000e+01   1.9505545e+00   2.0397695e+00   1.8155337e+00   9.2344608e-01   9.7239506e-01   8.7072052e-01
   4.5000000e+01   2.0513083e+00   2.1039098e+00   1.9450297e+00   9.1225783e-01   9.7252684e-01   8.7742920e-01
   4.6000000e+01   2.1257732e+00   2.1448755e+00   2.0506496e+00   8.9860398e-01   9.5802925e-01   8.7203020e-01
   4.7000000e+01   2.1827401e+00   2.1747088e+00   2.1290258e+00   8.5999256e-01   9.3303898e-01   8.5664332e-01
   4.8000000e+01   2.2219540e+00   2.1934852e+00   2.1862050e+00   8.2855481e-01   9.0248099e-01   8.3729380e-01
   4.9000000e+01   2.2467982e+00   2.2037501e+00   2.2228737e+00   8.0287105e-01   8.6796777e-01   8.1917195e-01
   5.0000000e+01   2.2602077e+00   2.2111678e+00   2.2462122e+00   7.7842137e-01   8.2663496e-01   7.9116433e-01
   5.1000000e+01   2.2684956e+00   2.2146908e+00   2.2569534e+00   7.4653680e-01   7.9164133e-01   7.5987569e-01
   5.2000000e+01   2.2755751e+00   2.2159692e+00   2.2601574e+00   7.2719918e-01   7.5551723e-01   7.2655857e-01
   5.3000000e+01   2.2755863e+00   2.2115316e+00   2.2566239e+00   6.9974781e-01   7.2270876e-01   7.0256489e-01
   5.4000000e+01   2.2730888e+00   2.2084440e+00   2.2547737e+00   6.8481157e-01   6.9286159e-01   6.7272840e-01
   5.5000000e+01   2.2639038e+00   2.2070454e+00   2.2469897e+00   6.6895411e-01   6.6435231e-01   6.5060761e-01
   5.6000000e+01   2.2562024e+00   2.1943478e+00   2.2300976e+00   6.5484918e-01   6.3805123e-01   6.2210384e-01
   5.7000000e+01   2.2465853e+00   2.1838390e+00   2.2155572e+00   6.3944429e-01   6.1315611e-01   6.0763588e-01
   5.8000000e+01   2.2296233e+00   2.1719093e+00   2.1980778e+00   6.2766153e-01   5.9831712e-01   5.9019408e-01
   5.9000000e+01   2.2099271e+00   2.1538691e+00   2.1777098e+00   6.1868221e-01   5.8465741e-01   5.7141701e-01
   6.0000000e+01   2.1935075e+00   2.1401855e+00   2.1528847e+00   6.1226383e-01   5.7128675e-01   5.6084197e-01
   6.1000000e+01   2.1730405e+00   2.1235632e+00   2.1272885e+00   6.0909570e-01   5.6371730e-01   5.5279578e-01
   6.2000000e+01   2.1472100e+00   2.1033377e+00   2.0969653e+00   6.0358656e-01   5.5004119e-01   5.4305007e-01
   6.3000000e+01   2.1212280e+00   2.0793301e+00   2.0639547e+00   6.0688803e-01   5.5083046e-01   5.3733201e-01
   6.4000000e+01   2.0920261e+00   2.0565187e+00   2.0323264e+00   5.9885160e-01   5.5034165e-01   5.3567201e-01
   6.5000000e+01   2.0610306e+00   2.0286030e+00   1.9949365e+00   6.0145072e-01   5.5119153e-01   5.3840244e-01
   6.6000000e+01   2.0278084e+00   1.9963049e+00   1.9583980e+00   6.0489249e-01   5.5900511e-01   5.4729587e-01
   6.7000000e+01   1.9925402e+00   1.9592979e+00   1.9206338e+00   6.1182559e-01   5.6779544e-01   5.5577374e-01
   6.8000000e+01   1.9511073e+00   1.9193892e+00   1.8717059e+00   6.1357643e-01   5.7300313e-01   5.5868925e-01
   6.9000000e+01   1.9039310e+00   1.8771230e+00   1.8228728e+00   6.1509917e-01   5.8558800e-01   5.6850511e-01
   7.0000000e+01   1.8485780e+00   1.8293227e+00   1.7730686e+00   6.1823338e-01   5.9461451e-01   5.7984342e-01
   7.1000000e+01   1.7908425e+00   1.7763687e+00   1.7171933e+00   6.2449032e-01   6.0718633e-01   5.9435486e-01
   7.2000000e+01   1.7300902e+00   1.7201358e+00   1.6563398e+00   6.2355819e-01   6.2050623e-01   6.0539553e-01
   7.3000000e+01   1.6609667e+00   1.6531286e+00   1.5891868e+00   6.3135181e-01   6.2250960e-01   6.1171511e-01
   7.4000000e+01   1.5873823e+00   1.5827495e+00   1.5159219e+00   6.2662695e-01   6.3411572e-01   6.1915393e-01
   7.5000000e+01   1.5065354e+00   1.4962378e+00   1.4356077e+00   6.2648040e-01   6.3709368e-01   6.2313601e-01
   7.6000000e+01   1.4148914e+00   1.4099337e+00   1.3434662e+00   6.1935684e-01   6.2666841e-01   6.1544907e-01
   7.7000000e+01   1.3208617e+00   1.3184931e+00   1.2508163e+00   6.1098544e-01   6.1950417e-01   5.9841279e-01
   7.8000000e+01   1.2173580e+00   1.2170039e+00   1.1512030e+00   5.9249545e-01   6.0485893e-01   5.7859595e-01
   7.9000000e+01   1.1121625e+00   1.1149909e+00   1.0480470e+00   5.7489667e-01   5.7475845e-01   5.3998881e-01
   8.0000000e+01   9.9719847e-01   1.0125643e+00   9.4600731e-01   5.3561947e-01   5.4093387e-01   5.0630654e-01
   8.1000000e+01   8.8413299e-01   9.0868221e-01   8.4655550e-01   4.9470322e-01   4.9987140e-01   4.5069269e-01
   8.2000000e+01   7.7650885e-01   8.1278703e-01   7.5413982e-01   4.4427850e-01   4.4745153e-01   3.9688538e-01
   8.3000000e+01   6.7510592e-01   7.2789103e-01   6.7229315e-01   3.9183722e-01   3.9732037e-01   3.5118928e-01
   8.4000000e+01   5.8699752e-01   6.5705526e-01   5.9989196e-01   3.3027105e-01   3.5091981e-01   3.0248160e-01
   8.5000000e+01   5.1625106e-01   6.0083117e-01   5.3949567e-01   2.8151410e-01   3.1619074e-01   2.5978906e-01
   8.6000000e+01   4.6223675e-01   5.5690040e-01   4.9288797e-01   2.3379504e-01   2.9166299e-01   2.2773480e-01
   8.7000000e+01   4.1995242e-01   5.1790475e-01   4.5971865e-01   2.0147451e-01   2.8013641e-01   2.0650003e-01
   8.8000000e+01   3.9336435e-01   4.8375497e-01   4.3354335e-01   1.7603114e-01   2.6530291e-01   1.9334995e-01
   8.9000000e+01   3.7775766e-01   4.5918601e-01   4.0898788e-01   1.6405237e-01   2.5542234e-01   1.8965801e-01
   9.0000000e+01   3.6682729e-01   4.3798570e-01   3.8972480e-01   1.6862600e-01   2.5788836e-01   1.8720310e-01
   9.1000000e+01   3.5471025e-01   4.1738451e-01   3.7644958e-01   1.7441679e-01   2.5984602e-01   1.8565650e-01
   9.2000000e+01   3.4588969e-01   3.9867321e-01   3.6622194e-01   1.8081734e-01   2.5777271e-01   1.9420438e-01
   9.3000000e+01   3.3673766e-01   3.8564605e-01   3.5232543e-01   1.8228451e-01   2.6777286e-01   2.0270977e-01
   9.4000000e+01   3.3163531e-01   3.6935284e-01   3.3982909e-01   1.9437666e-01   2.7256957e-01   2.0551003e-01
   9.5000000e+01   3.2519091e-01   3.5399874e-01   3.2806830e-01   2.0818552e-01   2.7972460e-01   2.1317936e-01
   9.6000000e+01   3.1408700e-01   3.4080211e-01   3.1904757e-01   2.1458630e-01   2.8015631e-01   2.1873822e-01
   9.7000000e+01   3.0587579e-01   3.2908433e-01   3.1032206e-01   2.2214881e-01   2.8902033e-01   2.3068522e-01
   9.8000000e+01   2.9971450e-01   3.1673072e-01   3.0020423e-01   2.2947329e-01   2.9386771e-01   2.3511423e-01
   9.9000000e+01   2.9075640e-01   3.0545447e-01   2.9217097e-01   2.4244840e-01   2.9724614e-01   2.4477793e-01
   1.0000000e+02   2.7877600e-01   2.9390187e-01   2.8292267e-01   2.4926797e-01   3.0484134e-01   2.5362547e-01
   1.0100000e+02   2.6672175e-01   2.8127175e-01   2.7088616e-01   2.5318303e-01   3.0262495e-01   2.5844278e-01
   1.0200000e+02   2.5650410e-01   2.7218530e-01   2.6020036e-01   2.5823958e-01   3.0599982e-01   2.6115294e-01
   1.0300000e+02   2.4357232e-01   2.6220413e-01   2.5167620e-01   2.6475717e-01   3.1210378e-01   2.6418072e-01
   1.0400000e+02   2.2899720e-01   2.5099025e-01   2.4266980e-01   2.6671980e-01   3.1334588e-01   2.7027897e-01
   1.0500000e+02   2.1416563e-01   2.4134178e-01   2.3366257e-01   2.6792475e-01   3.1166395e-01   2.7799545e-01
   1.0600000e+02   1.9951213e-01   2.3202680e-01   2.2179339e-01   2.7077373e-01   3.1727112e-01   2.8182380e-01
   1.0700000e+02   1.8592765e-01   2.2019786e-01   2.1057913e-01   2.6809063e-01   3.1687723e-01   2.8408718e-01
   1.0800000e+02   1.7238200e-01   2.0816977e-01   2.0260710e-01   2.7162174e-01   3.1442802e-01   2.8339051e-01
   1.0900000e+02   1.5667712e-01   1.9763035e-01   1.9509073e-01   2.7549993e-01   3.1114266e-01   2.8916274e-01
   1.1000000e+02   1.4108819e-01   1.8807070e-01   1.8620729e-01   2.7464110e-01   3.1020939e-01   2.9470059e-01
   1.1100000e+02   1.2689681e-01   1.7874476e-01   1.7514800e-01   2.7348581e-01   3.1231676e-01   2.9973364e-01
   1.1200000e+02   1.1358184e-01   1.6667518e-01   1.6573726e-01   2.7591965e-01   3.1362397e-01   2.9664010e-01
   1.1300000e+02   9.9886989e-02   1.5330882e-01   1.6012386e-01   2.7569522e-01   3.1262763e-01   3.0183428e-01
   1.1400000e+02   8.8474570e-02   1.4024583e-01   1.5382941e-01   2.7571516e-01   3.0708350e-01   3.0929574e-01
   1.1500000e+02   7.7764630e-02   1.2994246e-01   1.4674054e-01   2.7934214e-01   3.0501346e-01   3.1548143e-01
   1.1600000e+02   6.5817218e-02   1.1974071e-01   1.4236642e-01   2.8230399e-01   3.0653975e-01   3.1880107e-01
   1.1700000e+02   5.7964653e-02   1.1035988e-01   1.3812127e-01   2.8329377e-01   3.0982312e-01   3.3006635e-01
   1.1800000e+02   5.2993055e-02   1.0007917e-01   1.3592599e-01   2.8807736e-01   3.1240200e-01   3.3664574e-01
   1.1900000e+02   5.1019615e-02   9.1791858e-02   1.3521428e-01   2.9263128e-01   3.1554769e-01   3.4602806e-01
   1.2000000e+02   5.2952922e-02   8.5573910e-02   1.3807022e-01   3.0196156e-01   3.2094943e-01   3.5800269e-01
   1.2100000e+02   5.6192556e-02   7.8988021e-02   1.4090962e-01   3.1316516e-01   3.2852365e-01   3.7350134e-01
   1.2200000e+02   6.3095632e-02   7.3536390e-02   1.4599774e-01   3.2465304e-01   3.3670670e-01   3.8662655e-01
   1.2300000e+02   7.3105290e-02   6.9653029e-02   1.5598202e-01   3.3563739e-01   3.4606935e-01   3.9983359e-01
   1.2400000e+02   8.8399378e-02   6.7425268e-02   1.6863735e-01   3.4744177e-01   3.5416739e-01   4.1824514e-01
   1.2500000e+02   1.0917479e-01   6.9139409e-02   1.8416738e-01   3.6129064e-01   3.6463344e-01   4.3692372e-01
   1.2600000e+02   1.3475211e-01   7.7047032e-02   2.0210806e-01   3.7735482e-01   3.7421241e-01   4.5572148e-01
   1.2700000e+02   1.6739564e-01   9.2978604e-02   2.2517773e-01   3.9390942e-01   3.8746208e-01   4.7110083e-01
   1.2800000e+02   2.0755480e-01   1.1498144e-01   2.5308379e-01   4.1343214e-01   4.0916949e-01   4.9296059e-01
   1.2900000e+02   2.5392722e-01   1.4175676e-01   2.8537095e-01   4.3309267e-01   4.2859351e-01   5.1142587e-01
   1.3000000e+02   3.0863749e-01   1.7860370e-01   3.2426907e-01   4.5446251e-01   4.5036916e-01   5.3414209e-01
   1.3100000e+02   3.7130076e-01   2.2464446e-01   3.7049540e-01   4.7749557e-01   4.6974533e-01   5.5437154e-01
   1.3200000e+02   4.4326826e-01   2.8665046e-01   4.2328266e-01   5.0131871e-01   4.9178897e-01   5.7632269e-01
   1.3300000e+02   5.2627534e-01   3.6474902e-01   4.8486090e-01   5.2777807e-01   5.2026018e-01   5.9859261e-01
   1.3400000e+02   6.2114715e-01   4.6034651e-01   5.5405431e-01   5.5867769e-01   5.4961408e-01   6.2278316e-01
   1.3500000e+02   7.2504768e-01   5.7860157e-01   6.3514137e-01   5.9238283e-01   5.8244221e-01   6.4446127e-01
   1.3600000e+02   8.4059554e-01   7.1888759e-01   7.2511667e-01   6.2955493e-01   6.2009243e-01   6.7138706e-01
   1.3700000e+02   9.6991461e-01   8.8024882e-01   8.2594561e-01   6.7300404e-01   6.6225819e-01   6.9415484e-01
   1.3800000e+02   1.1076369e+00   1.0663135e+00   9.4190338e-01   7.1909619e-01   7.0505287e-01   7.2111693e-01
   1.3900000e+02   1.2522963e+00   1.2650426e+00   1.0717764e+00   7.7064720e-01   7.5641118e-01   7.4918641e-01
   1.4000000e+02   1.4023524e+00   1.4653793e+00   1.2132642e+00   8.1909799e-01   8.1262013e-01   7.7979473e-01
   1.4100000e+02   1.5529941e+00   1.6542158e+00   1.3619141e+00   8.6387700e-01   8.6538567e-01   8.0637060e-01
   1.4200000e+02   1.6985618e+00   1.8157728e+00   1.5175099e+00   8.9924721e-01   9.1398946e-01   8.3231514e-01
   1.4300000e+02   1.8331513e+00   1.9445464e+00   1.6693109e+00   9.1973416e-01   9.5106974e-01   8.5513567e-01
   1.4400000e+02   1.9505382e+00   2.0375855e+00   1.8132371e+00   9.2193275e-01   9.7112614e-01   8.6625369e-01
   1.4500000e+02   2.0481036e+00   2.1034794e+00   1.9429271e+00   9.1213383e-01   9.7198117e-01   8.7181052e-01
   1.4600000e+02   2.1255832e+00   2.1458961e+00   2.0471653e+00   8.9029558e-01   9.5914987e-01   8.6780838e-01
   1.4700000e+02   2.1838404e+00   2.1737360e+00   2.1292460e+00   8.6379715e-01   9.3309372e-01   8.5876293e-01
   1.4800000e+02   2.2236198e+00   2.1923200e+00   2.1852489e+00   8.3298847e-01   9.0135339e-01   8.4094631e-01
   1.4900000e+02   2.2478557e+00   2.2059812e+00   2.2230683e+00   8.0265290e-01   8.6512427e-01   8.1516317e-01
   1.5000000e+02   2.2632843e+00   2.2135668e+00   2.2464467e+00   7.7307709e-01   8.2903865e-01   7.8721201e-01
   1.5100000e+02   2.2723434e+00   2.2172307e+00   2.2571581e+00   7.4806521e-01   7.9220226e-01   7.5851632e-01
   1.5200000e+02   2.2766973e+00   2.2167120e+00   2.2611283e+00   7.2578612e-01   7.5834805e-01   7.3030589e-01
   1.5300000e+02   2.2748693e+00   2.2146560e+00   2.2599716e+00   7.0188199e-01   7.2582913e-01   7.0012596e-01
   1.5400000e+02   2.2696545e+00   2.2097758e+00   2.2556147e+00   6.8413525e-01   6.9335376e-01   6.7532121e-01
   1.5500000e+02   2.2631714e+00   2.2038676e+00   2.2453480e+00   6.6610402e-01   6.6308024e-01   6.5046115e-01
   1.5600000e+02   2.2529749e+00   2.1949625e+00   2.2304449e+00   6.5282971e-01   6.4141735e-01   6.2671058e-01
   1.5700000e+02   2.2415957e+00   2.1842442e+00   2.2143240e+00   6.3997644e-01   6.1682422e-01   6.0611587e-01
   1.5800000e+02   2.2274020e+00   2.1730229e+00   2.1957050e+00   6.2709414e-01   5.9642392e-01   5.8793404e-01
   1.5900000e+02   2.2115934e+00   2.1587738e+00   2.1752639e+00   6.2039603e-01   5.8243410e-01   5.7287396e-01
   1.6000000e+02   2.1928250e+00   2.1440458e+00   2.1519667e+00   6.1377203e-01   5.7035865e-01   5.5734236e-01
   1.6100000e+02   2.1724606e+00   2.1254250e+00   2.1262462e+00   6.0867269e-01   5.5959869e-01   5.5122687e-01
   1.6200000e+02   2.1473811e+00   2.1057897e+00   2.0994307e+00   6.0528118e-01   5.5427825e-01   5.4212984e-01
   1.6300000e+02   2.1219232e+00   2.0816891e+00   2.0673608e+00   6.0280449e-01   5.5420841e-01   5.3940790e-01
   1.6400000e+02   2.0946554e+00   2.0570115e+00   2.0339806e+00   6.0120868e-01   5.5161453e-01   5.3954145e-01
   1.6500000e+02   2.0624651e+00   2.0272765e+00   1.9989584e+00   6.0387112e-01   5.5559411e-01   5.4099958e-01
   1.6600000e+02   2.0283127e+00   1.9958886e+00   1.9606321e+00   6.0484664e-01   5.5743285e-01   5.4391581e-01
   1.6700000e+02   1.9903566e+00   1.9626257e+00   1.9171673e+00   6.0902118e-01   5.6702570e-01   5.5134711e-01
   1.6800000e+02   1.9483183e+00   1.9230835e+00   1.8713917e+00   6.1090932e-01   5.7693816e-01   5.6078354e-01
   1.6900000e+02   1.9017458e+00   1.8790346e+00   1.8239289e+00   6.1649712e-01   5.8574645e-01   5.7064937e-01
   1.7000000e+02   1.8502023e+00   1.8303772e+00   1.7716716e+00   6.2079358e-01   5.9609033e-01   5.8084655e-01
   1.7100000e+02   1.7919034e+00   1.7752472e+00   1.7141271e+00   6.2528859e-01   6.0938503e-01   5.9297907e-01
   1.7200000e+02   1.7301689e+00   1.7152947e+00   1.6513451e+00   6.2574973e-01   6.1481915e-01   6.0184100e-01
   1.7300000e+02   1.6615685e+00   1.6493184e+00   1.5847634e+00   6.2959914e-01   6.2303848e-01   6.1275636e-01
   1.7400000e+02   1.5861804e+00   1.5775196e+00   1.5102522e+00   6.2993081e-01   6.3095074e-01   6.1816345e-01
   1.7500000e+02   1.5043388e+00   1.4978349e+00   1.4295837e+00   6.2673048e-01   6.3493019e-01   6.1953654e-01
   1.7600000e+02   1.4170518e+00   1.4110007e+00   1.3430781e+00   6.1915085e-01   6.3088942e-01   6.1240656e-01
   1.7700000e+02   1.3205120e+00   1.3172810e+00   1.2492111e+00   6.1219617e-01   6.2138984e-01   5.9921773e-01
   1.7800000e+02   1.2176816e+00   1.2174516e+00   1.1514280e+00   5.9654932e-01   6.0244396e-01   5.7508707e-01
   1.7900000e+02   1.1092099e+00   1.1126375e+00   1.0518125e+00   5.6939534e-01   5.7543705e-01   5.4651432e-01
   1.8000000e+02   9.9626559e-01   1.0074456e+00   9.4811585e-01   5.3630453e-01   5.3816139e-01   5.0501214e-01
   1.8100000e+02   8.8226073e-01   9.0720538e-01   8.4969227e-01   4.9351964e-01   4.9360178e-01   4.5305295e-01
   1.8200000e+02   7.7506767e-01   8.1449078e-01   7.5827989e-01   4.4244708e-01   4.4743140e-01   4.0237926e-01
   1.8300000e+02   6.7456739e-01   7.2955097e-01   6.7530372e-01   3.9179992e-01   4.0043482e-01   3.5323497e-01
   1.8400000e+02   5.8670883e-01   6.5732902e-01   6.0200131e-01   3.3271783e-01   3.5246744e-01   3.0398997e-01
   1.8500000e+02   5.1310154e-01   6.0049969e-01   5.4304767e-01   2.7776598e-01   3.1677755e-01   2.6240040e-01
   1.8600000e+02   4.5852869e-01   5.5360878e-01   4.9742089e-01   2.3213572e-01   2.9167155e-01   2.3085547e-01
   1.8700000e+02   4.1882629e-01   5.1644077e-01   4.6328228e-01   1.9612040e-01   2.7273749e-01   2.1032637e-01
   1.8800000e+02   3.9229329e-01   4.8757772e-01   4.3316292e-01   1.7685060e-01   2.6378619e-01   1.9884043e-01
   1.8900000e+02   3.7501651e-01   4.6223083e-01   4.0952394e-01   1.6312519e-01   2.6172078e-01   1.9148688e-01
   1.9000000e+02   3.6454297e-01   4.3976877e-01   3.9084786e-01   1.6392750e-01   2.6213012e-01   1.8844096e-01
   1.9100000e+02   3.5686051e-01   4.1702332e-01   3.7599553e-01   1.7107967e-01   2.6151774e-01   1.8721958e-01
   1.9200000e+02   3.4793770e-01   3.9974711e-01   3.6282641e-01   1.8132963e-01   2.6014174e-01   1.9256255e-01
   1.9300000e+02   3.3990879e-01   3.8569528e-01   3.4984132e-01   1.8818745e-01   2.6686389e-01   1.9928634e-01
   1.9400000e+02   3.3283809e-01   3.7100382e-01   3.3923626e-01   1.9734836e-01   2.7588303e-01   2.0616036e-01
   1.9500000e+02   3.2471949e-01   3.5489934e-01   3.3118055e-01   2.0905353e-01   2.7879863e-01   2.1159845e-01
   1.9600000e+02   3.1598988e-01   3.4099080e-01   3.2172185e-01   2.1426333e-01   2.8341875e-01   2.2384873e-01
   1.9700000e+02   3.0788547e-01   3.2804027e-01   3.1130507e-01   2.2353642e-01   2.8801015e-01   2.3194297e-01
   1.9800000e+02   2.9924430e-01   3.1524206e-01   3.0080691e-01   2.3168767e-01   2.9121249e-01   2.3786454e-01
   1.9900000e+02   2.8884860e-01   3.0413881e-01   2.9068766e-01   2.3967131e-01   2.9601065e-01   2.4542516e-01
   2.0000000e+02   2.7825766e-01   2.9445815e-01   2.7946915e-01   2.4512045e-01   3.0127903e-01   2.5102402e-01


==> data/case_study_minf_multi.dat <==
   0.0000000e+00  -8.2977995e-01  -3.7582668e+00  -4.9959798e+00  -1.3345690e+00  -2.7209971e+00   2.5430595e+00  -2.2137996e-01  -4.5200744e+00  -3.0520971e-01   7.1194235e-02  -2.2439690e+00   1.8517300e+00   1.6188837e+00  -3.4592083e+00   4.6391589e+00   1.6694254e+00  -3.1587244e+00   3.0359463e+00   1.3512496e+00  -4.6709128e+00   5.2138808e-01   2.0120809e+00   2.6472620e+00  -2.6148399e+00  -4.6564686e-01   1.1626072e+00   6.5821875e-02   3.3070257e+00  -3.2339388e-02  -2.1580492e+00  -2.7733405e+00  -3.4042469e+00  -1.7409128e+00  -1.9301361e+00  -3.4329310e-01   6.2061244e-01   3.8058518e-01   2.2735205e+00  -4.2887286e+00   1.1500981e-02   4.0220746e+00   4.3617045e-02  -4.1607349e+00   5.6686044e-01   9.5891644e-01   1.9070670e+00   3.0515754e+00  -3.0016017e+00   3.1282308e+00   2.4510539e+00   2.2032449e+00  -2.2081632e+00   4.7675915e+00   3.6234625e+00  -4.1251779e+00  -2.8926761e+00  -3.6566139e+00  -2.1537612e+00  -2.8923550e+00  -4.5307772e-01   4.2474081e+00  -1.2442833e-01  -6.6160173e-01   3.9508681e+00  -2.1904446e+00  -4.6622573e-01   3.2873285e+00  -1.0301179e+00   3.8021998e+00  -3.8658900e+00   6.8139718e-01   4.8718308e+00   1.7544752e+00  -4.7445992e+00   4.6760890e+00   4.8457978e+00  -3.0403299e+00  -3.9189261e+00   7.7322531e-01  -3.3436032e+00  -3.6198504e+00   3.8165953e+00  -4.2655983e+00  -3.4993432e+00  -3.4180013e+00   3.8740096e+00  -1.6400300e+00  -3.6403864e+00  -3.2618019e-01   2.6786242e+00  -2.1764956e+00   5.7574600e-01  -3.8798432e+00  -1.9748239e+00   1.6237518e+00   4.0317388e+00  -4.4507117e+00   3.3979353e+00   4.4832110e+00   3.5105545e+00
   1.0000000e+00  -1.4883600e+00   6.1221106e-02  -8.6687966e-01  -1.1538866e+00  -7.5932595e-01   1.9124148e+00   2.2015754e+00  -2.4020509e+00  -8.6942685e-01   4.2323102e-01  -1.9918564e+00   1.5156539e+00   1.0219708e+00  -1.7102788e+00   1.3657634e+00   1.5447669e+00  -3.3883949e+00   1.3273617e+00   2.9510161e-01  -2.3156664e-01   3.0925221e-01   3.6731956e-01   1.8789095e+00   8.7155398e-01   6.4001591e-02  -1.2139965e+00  -3.5666094e-01   2.7110367e-01  -1.5978897e-01  -5.2486317e-01  -1.1282923e+00  -1.1661170e+00   5.1067366e-01  -8.6875484e-01   1.7640550e-01  -2.0598074e-01   7.3581942e-01   1.1165301e+00  -1.2901457e+00  -8.2261310e-01   1.4530322e+00  -5.5730970e-02   1.1181986e-01   9.2445558e-01   3.8563033e-01  -6.7145238e-01   1.7224413e+00  -6.0310606e-01   2.0909067e+00   1.0163385e+00  -2.3524111e+00   1.3270400e+00   8.7912075e-01  -1.3286849e+00  -1.2870324e+00   2.9727458e+00   8.5994586e-01   3.8836216e-01  -3.2501153e-01  -4.2132857e-02  -1.4960432e+00   1.6002411e+00   1.8245629e+00  -4.9132694e-01  -7.7060975e-02   2.0029958e+00   6.9359860e-01   1.7774004e+00   3.4275291e-01  -2.8713701e+00   4.8603728e-01   2.1350308e+00   7.1828010e-01  -1.3475102e+00  -2.2198078e+00   1.2637378e+00   9.2158560e-01   2.2032088e+00  -3.8189314e-01  -2.2745357e+00  -2.3310537e+00  -5.0498521e-01   2.3324335e-02   4.0546061e-01  -5.9982618e-02  -9.6848287e-01   4.1823844e-01   1.5090122e+00  -1.9996967e+00  -6.2659086e-01   2.2442524e-01  -1.3980572e-01  -2.3657824e-01   4.7440219e-01   1.1791686e+00   6.0991692e-01   2.7662619e+00   7.6832450e-01   1.1630855e+00   1.6200637e+00
   2.0000000e+00  -4.2347690e-01  -3.1298458e-01  -7.7298462e-01  -5.8664038e-01  -3.1881533e-01   9.0582499e-01   1.5923928e+00  -1.5566615e+00  -7.0242585e-01   5.0343162e-01  -4.0880787e-01   8.1550344e-01   3.9481354e-01  -3.8833948e-01   1.3054818e+00   5.3023987e-01  -2.0889763e+00   7.3354104e-01   2.8054888e-01   1.0439317e+00   2.3818365e-01  -3.6917861e-01   1.4672555e+00   1.1254332e+00   1.0324427e+00  -8.8587117e-01  -4.9040731e-01  -5.7053616e-01   1.5209496e-01   1.0584016e-02  -1.1854356e-01  -7.6788691e-01   5.4889542e-01  -7.0385564e-01   3.2335568e-01   9.0577812e-02   5.5618818e-01   4.8520048e-01   4.9870842e-01  -3.9714674e-01   1.3489904e+00   2.0824433e-01   4.3811778e-01   7.5564438e-01   2.6052792e-02  -5.3277331e-01   2.1384989e-01  -4.9509156e-01   1.6487268e+00   4.2565168e-01  -2.1566745e+00  -6.6960736e-01  -1.2263829e+00  -1.4426354e+00  -1.0524785e+00   1.5958815e+00   2.4767931e+00  -1.6263552e+00  -1.0495849e+00   4.9876051e-01  -4.1262741e-01   1.7553468e+00   1.0081857e+00  -2.3282894e+00   1.3785122e+00   1.6985225e+00   1.4415365e+00   9.0996551e-01   2.4437024e-01  -5.1693288e-01   2.5242055e-01   1.7945659e-01   1.4766941e+00   1.6130251e+00   5.3891353e-02  -2.7674247e+00  -8.7945866e-01  -3.1522966e-01  -4.3762446e-01  -9.1036370e-01  -1.4483525e+00  -1.2507133e+00   7.1641746e-01  -1.1266783e+00   9.8135753e-02   7.2132751e-03   9.7484406e-01   1.2609569e+00  -1.1788379e+00  -1.1697616e+00   1.4456840e+00  -7.8553838e-02   1.7492526e-01   9.2110568e-01   2.8940967e-01  -1.5661509e+00   1.9268611e+00  -1.2381329e+00   2.4532362e+00   1.3587674e+00
   3.0000000e+00   9.1164091e-02   2.8189880e-01   1.6264031e-01  -7.2885778e-02  -1.4541490e-02   3.4943984e-01   7.5648664e-01  -7.2448246e-01  -5.7013527e-01   3.6026821e-01  -1.3474197e-02   2.2716922e-01   6.0124733e-02   5.0721738e-02   9.5826733e-01  -1.0597494e-01  -2.1689893e+00   4.4162816e-01   3.0522020e-01   1.0857772e+00   2.9226860e-01  -9.8586335e-02   1.1164655e+00   6.6140338e-01   9.9339875e-01   8.3861994e-01  -6.8250862e-02  -3.9855972e-01   4.1560840e-01   2.7690869e-01   5.1024824e-01  -4.4472846e-01   3.4550078e-01  -1.4264128e-01   3.8297756e-01   1.6605940e-01   2.4835246e-01   1.4580375e-02   1.4485183e+00  -2.5538659e-02   8.9820293e-01   4.0754214e-01   4.7634709e-01   5.3723392e-01   6.3654774e-02   7.6635928e-02  -5.7555624e-01   2.4541167e-01   1.0387828e+00  -8.6389124e-03  -5.2734721e-01  -7.3387405e-01  -6.9013769e-01  -5.4913502e-01  -3.7426190e-01   1.0871976e+00   1.8469167e+00  -8.8377015e-01  -8.5164287e-01   5.9766431e-01  -5.7167382e-01   8.9685841e-01   2.7251458e-01  -4.0533805e-01   8.8741124e-01   6.2757525e-01  -1.0692744e+00   7.6960988e-01   2.6547808e-01   1.4543526e+00   2.2526966e-01  -6.8472499e-01   1.3691724e+00   9.0098911e-01   1.5627595e+00   5.3473933e-02  -1.7239308e-01  -1.4334013e+00   2.0961714e-01   2.0194822e-02  -1.9278951e-01  -1.0198346e+00   4.5382511e-01  -5.3409009e-01   3.6296562e-01   1.3672757e-01   6.2199937e-01   4.7801221e-01   8.2956228e-01  -4.5755689e-01   1.4643809e+00   3.0406719e-01   4.8933186e-01   7.3501010e-01  -2.3347574e-01  -5.0067646e-01  -7.0893504e-02  -1.7645249e-01   1.3465305e+00   4.3452976e-01
   4.0000000e+00   3.3530744e-01   7.7670541e-01   4.8301973e-01   1.8560272e-01   1.4024171e-01   3.1933582e-02   1.4009463e-01  -1.9090767e-01  -4.1896103e-01   2.0820640e-01   3.5760334e-01  -5.0196498e-02   4.9642994e-02   3.1261499e-01   6.9683430e-01  -2.4840231e-01  -8.6950622e-01   2.3823583e-01   3.1593466e-01   4.1165870e-01   3.4570190e-01   3.1875064e-01   7.8141235e-01   4.2221700e-01   2.3856383e-01   8.4187703e-01   1.3930729e-01  -3.5149937e-01   4.0309595e-01   3.2938184e-01   6.3095001e-01  -1.4563184e-01   2.7986487e-01   1.9211513e-01   3.4687032e-01   1.9662114e-01   1.2067059e-01  -4.4519242e-02   1.0432056e+00   1.5302673e-01   3.9622546e-01   4.1027799e-01   3.5912092e-01   3.7470838e-01   2.6372221e-01   2.9146813e-01  -3.2543516e-01   4.1628231e-01   5.8157515e-01   3.6915487e-02   1.8774977e-01   6.3102358e-01   3.8869757e-01  -1.0485840e-02   3.3779994e-03   2.5270230e-01   8.0355449e-01  -6.8705187e-01  -7.2169970e-01   3.6526691e-01  -5.1527047e-03   1.7158473e-01  -3.6089027e-02   1.1020794e-01   7.9542728e-01  -4.7245154e-01  -5.4487807e-01   4.4925736e-01   3.0946939e-01   8.9306292e-01   3.4013543e-01  -4.6037236e-02   1.2531949e+00   6.5455498e-01   8.9213567e-01   1.3333465e+00  -1.1837296e-03  -8.9618151e-01   5.7676037e-01   3.2518624e-01   8.0074081e-01  -6.3991789e-01   3.2039961e-01  -1.5243247e-01   4.7586013e-01   2.2031641e-01   2.0825504e-01  -1.9991539e-01   1.5828044e+00  -5.0398808e-02   1.1642542e+00   5.2239634e-01   4.7846970e-01   5.4874688e-01  -6.1335656e-02   3.3968141e-01  -1.0644527e+00   4.1710644e-01   1.2660309e+00  -3.1047619e-01
   5.0000000e+00   3.3598106e-01   6.2217691e-01   4.0787513e-01   2.5794171e-01   1.8928891e-01   1.0634816e-01  -1.1385431e-01   1.7599997e-01  -2.7679978e-01   2.0363050e-01   4.3569385e-01   5.3780794e-02   1.7324510e-01   3.6221475e-01   4.6024881e-01   2.5680784e-01  -1.5369383e-01   1.8649426e-01   3.0708586e-01   5.5392722e-02   3.2877082e-01   4.0101613e-01   4.6553227e-01   2.7909111e-01   2.1497476e-03   2.1426111e-01   2.5208707e-01  -2.1529044e-01   2.7553866e-01   3.0549559e-01   3.9651504e-01   1.1104591e-01   2.7148893e-01   3.7155351e-01   2.8741489e-01   1.9909293e-01   1.7362405e-01   2.4663670e-01   3.7239579e-01   2.2679031e-01  -3.4298707e-02   3.1059231e-01   2.6716039e-01   2.5620568e-01   3.6361653e-01   2.5932112e-01   9.9429230e-02   3.5772476e-01   1.2015758e-01   2.8297452e-01   5.1662397e-01   1.3084789e+00   6.3269605e-01   2.9191053e-01   1.9303173e-01  -2.6150955e-01   1.1012437e-01  -7.9045493e-02  -5.4672667e-01   1.6689473e-01   5.3894360e-01  -1.1375253e-01   4.2518441e-02   5.1526056e-01   5.9514292e-01  -5.7216857e-01  -1.5194928e+00   2.5197708e-01   3.2891076e-01   4.1018057e-01   4.1346609e-01   4.2230881e-01   9.5288141e-01   4.4986279e-01   1.2790234e-01   1.2873349e+00   2.3788844e-01  -8.2117544e-01   5.0070971e-01   3.5886942e-01   8.4553083e-01  -2.1385695e-01   3.2084933e-01   2.2018048e-01   4.2462567e-01   2.5485243e-01   5.8512505e-02  -2.2074728e-01   1.1346144e+00   1.5651391e-01   5.0688785e-01   5.0180028e-01   3.6129187e-01   3.9752564e-01   3.2862740e-01   3.7476174e-01  -4.2038412e-01   4.1598977e-01   6.5184215e-01  -5.3672704e-02
   6.0000000e+00   2.0621393e-01   2.4838492e-01   2.7361078e-01   2.2729484e-01   1.8384288e-01   4.0606199e-01  -8.2838293e-03   2.9785174e-01  -1.4453939e-01   2.8173062e-01   3.1966960e-01   3.1298642e-01   2.5043844e-01   2.5331628e-01   3.1506492e-01   7.6388217e-01   7.0445897e-01   2.2394988e-01   2.9343198e-01   2.3096518e-02   2.8227066e-01   3.2089883e-01   2.1386793e-01   2.1989186e-01   1.2827990e-01  -2.7764141e-01   2.7257944e-01  -7.1170169e-02   1.8971604e-01   2.7698865e-01   1.8129723e-01   2.7251829e-01   2.6463548e-01   3.9707566e-01   2.5907470e-01   1.9302168e-01   2.7478623e-01   4.7355193e-01  -4.8780229e-03   2.4105068e-01  -1.4990590e-01   2.2364155e-01   2.5014524e-01   1.8926336e-01   3.2723758e-01   2.2077635e-01   2.9033588e-01   3.0445738e-01  -4.0367276e-02   3.9133319e-01   4.5733165e-01   7.1287807e-01   4.9685223e-01   3.2399571e-01   2.4089876e-01   6.6462838e-03  -1.2465222e-01   2.9241905e-01  -3.6915644e-01   2.1713778e-01   6.0015801e-01   6.6163720e-02   2.1713720e-01   5.0697735e-01   4.2390583e-01   4.0504573e-01  -2.7785833e-01   2.4093198e-01   3.3483168e-01  -5.1927020e-02   3.9183134e-01   4.5220557e-01   5.5546993e-01   3.3424306e-01  -5.0969757e-02  -1.6770283e-01   3.4363002e-01  -4.9471349e-01   3.2055177e-01   3.4267400e-01   4.3098394e-01   1.6830099e-01   3.2963833e-01   4.3065371e-01   3.4373961e-01   2.6695483e-01   2.0157889e-01   3.0663510e-01   3.5790393e-01   2.5568159e-01  -2.2340502e-01   3.6825950e-01   2.9263558e-01   2.9379016e-01   4.9655464e-01   3.2845804e-01   1.7854455e-01   3.7091941e-01   4.7964073e-02   4.2912396e-01
   7.0000000e+00   1.1564073e-01   6.5920544e-02   2.0072540e-01   1.9050051e-01   1.6565648e-01   5.1079001e-01   2.1169980e-01   2.7501321e-01  -3.7350888e-02   3.0969269e-01   1.8842598e-01   4.2613182e-01   2.3980773e-01   1.6777018e-01   2.5838025e-01   6.4527454e-01   9.1107486e-01   2.6020589e-01   2.8048660e-01   2.4345359e-01   2.5407206e-01   2.4704839e-01   1.1574273e-01   2.0932488e-01   2.9316521e-01   1.2069379e-01   2.5733920e-01   7.3975833e-02   1.7650137e-01   2.5303043e-01   1.2046576e-01   3.1109923e-01   2.5644553e-01   3.3139939e-01   2.6562290e-01   1.7781220e-01   2.9412631e-01   4.2824300e-01  -1.9197038e-02   2.2346313e-01   8.9438673e-02   2.0894506e-01   2.6610269e-01   1.5484137e-01   2.4016882e-01   1.9956858e-01   2.7251581e-01   2.8300828e-01   1.6576603e-01   3.2859907e-01   2.4508190e-01   1.2162045e-01   3.4147759e-01   2.6848958e-01   2.4234313e-01   6.6679663e-01   1.2206048e-02   3.9862090e-01  -1.8668336e-01   3.6976458e-01   4.1809296e-01   4.6587521e-01   3.0440708e-01   3.0264941e-01   3.3194072e-01   1.3115102e+00   1.4313000e+00   3.2142726e-01   3.4217472e-01  -3.5373802e-02   3.4338844e-01   3.7137652e-01   2.1737734e-01   3.0495330e-01   2.4875380e-01  -4.5157798e-01   3.7026871e-01  -1.8867958e-01   2.2820437e-01   3.3258652e-01   1.4993162e-01   3.8835485e-01   3.3512214e-01   4.6112507e-01   3.1899074e-01   2.8036115e-01   4.1039027e-01   6.6937983e-01  -3.8023097e-02   2.7992603e-01  -3.5235918e-01   2.9161281e-01   3.1105816e-01   2.4520076e-01   4.1804901e-01   3.0240108e-01   4.2795686e-01   3.2961905e-01  -1.2972445e-01   5.7974083e-01
   8.0000000e+00   1.0926811e-01   1.3417016e-01   1.9167193e-01   1.7832628e-01   1.4986284e-01   3.1633924e-01   3.3383193e-01   2.1811299e-01   4.4348711e-02   2.6925887e-01   1.3518644e-01   3.3252816e-01   2.0551779e-01   1.7323896e-01   2.4845096e-01   1.3150680e-01   2.7876224e-01   2.5454168e-01   2.6393599e-01   4.0440816e-01   2.5784350e-01   2.1559986e-01   1.7326226e-01   2.0813283e-01   3.0365920e-01   5.4964636e-01   2.3479270e-01   1.7150129e-01   1.9260506e-01   2.3963234e-01   1.5494095e-01   2.6893494e-01   2.4661556e-01   2.5900984e-01   2.7202933e-01   1.6500785e-01   2.3696404e-01   2.3749249e-01   1.7433948e-01   1.9844490e-01   3.5203471e-01   2.2603305e-01   2.7054482e-01   1.3974703e-01   1.9515048e-01   1.9157092e-01   1.7627942e-01   2.7633059e-01   4.0860401e-01   2.2243288e-01   1.3315558e-01  -7.8707805e-02   2.8287462e-01   2.3918683e-01   2.3337867e-01   8.2176511e-01   2.7712768e-01   3.7092224e-01  -3.2036476e-02   4.2577477e-01   2.4989748e-01   6.3610160e-01   2.9773478e-01   2.3126661e-01   3.0987079e-01   1.0644121e+00   1.2421500e+00   3.7969781e-01   3.4917232e-01   3.8390343e-01   3.3357990e-01   3.0064959e-01   1.1720214e-01   3.2270438e-01   5.0917860e-01   3.0918289e-01   3.6426731e-01   9.4924091e-02   2.5546705e-01   3.2753410e-01   1.1932307e-01   4.3372600e-01   3.4606498e-01   3.8291104e-01   3.5886870e-01   2.7254369e-01   4.3952869e-01   5.9809023e-01   3.7830665e-02   2.8559273e-01   1.2549955e-01   3.0084236e-01   3.4721207e-01   2.2185727e-01   2.8671450e-01   3.0971126e-01   3.8720124e-01   3.3820846e-01   2.9176360e-01   4.5291208e-01
   9.0000000e+00   1.5065678e-01   2.8630206e-01   2.0077733e-01   1.7313336e-01   1.3504849e-01   9.5161814e-02   3.1432759e-01   1.7735798e-01   9.4624089e-02   2.1627515e-01   1.4475928e-01   1.7316002e-01   1.7589930e-01   2.0522337e-01   2.4592295e-01  -2.2591440e-01  -3.3533160e-01   2.2603896e-01   2.4853517e-01   3.3146511e-01   2.5941524e-01   2.1455238e-01   2.5745737e-01   2.0480437e-01   2.0149241e-01   4.7831839e-01   2.1417654e-01   2.0438525e-01   1.9505240e-01   2.2513926e-01   1.9891884e-01   2.1600938e-01   2.3419423e-01   2.2044812e-01   2.6313180e-01   1.5473479e-01   1.7875909e-01   9.5945390e-02   3.0853282e-01   1.7099127e-01   3.8516087e-01   2.3725141e-01   2.5841353e-01   1.3048798e-01   2.0221482e-01   1.8111236e-01   1.0810177e-01   2.6640004e-01   3.8445269e-01   1.8481233e-01   1.8423579e-01   1.8076872e-01   3.0242981e-01   2.5164590e-01   2.3335397e-01   4.2453879e-01   4.4880200e-01   3.2576554e-01   1.0070457e-01   3.7601150e-01   2.2729368e-01   5.1272830e-01   2.7970333e-01   2.9650131e-01   3.1937746e-01   1.0018873e-01   1.1508500e-01   3.7823736e-01   3.4633482e-01   6.1135594e-01   3.6332942e-01   2.9919672e-01   2.3994699e-01   3.3733331e-01   4.8271860e-01   9.2905432e-01   3.6080300e-01   2.7074282e-01   3.0602850e-01   3.3316824e-01   2.1764100e-01   3.7630591e-01   3.5130352e-01   3.1077008e-01   3.9829751e-01   2.8568411e-01   3.5329603e-01   3.0603122e-01   3.3603440e-01   2.6601207e-01   5.4576603e-01   3.4466581e-01   3.7360961e-01   2.2378471e-01   2.4097625e-01   3.1546327e-01   2.5280142e-01   3.4820943e-01   7.0972908e-01   2.7765576e-01
   1.0000000e+01   1.6748783e-01   3.0623314e-01   2.0033525e-01   1.6835755e-01   1.2390928e-01   7.0539855e-02   2.1796530e-01   1.5985332e-01   1.1539155e-01   2.0029038e-01   1.6185707e-01   7.9253138e-02   1.6286920e-01   2.0381482e-01   2.4024336e-01  -1.0068804e-01  -1.4966532e-01   2.0434926e-01   2.3545955e-01   1.4425528e-01   2.4798217e-01   2.1527180e-01   2.7994399e-01   1.8950374e-01   1.3925719e-01   1.1348478e-01   2.0103881e-01   1.9068066e-01   1.7966777e-01   2.1835283e-01   2.0543153e-01   1.9393969e-01   2.2165759e-01   2.0876991e-01   2.4320893e-01   1.3914025e-01   1.6171953e-01   1.0792532e-01   2.7977150e-01   1.5064541e-01   2.3124066e-01   2.2346768e-01   2.3376557e-01   1.2386044e-01   2.2407014e-01   1.6975344e-01   1.0159674e-01   2.5533170e-01   1.5827101e-01   2.1233609e-01   2.8545073e-01   4.8233736e-01   3.3241038e-01   2.5696660e-01   2.3464835e-01   1.4030110e-02   4.4750512e-01   3.0906162e-01   1.7695803e-01   3.2134876e-01   2.7492358e-01   3.0422247e-01   2.6356226e-01   3.6640992e-01   3.3567489e-01  -5.3065376e-01  -7.7755592e-01   3.5388672e-01   3.5488287e-01   4.8349713e-01   3.7522099e-01   3.2142378e-01   3.9550404e-01   3.5076463e-01   3.3711805e-01   6.9341189e-01   3.6329701e-01   3.1852614e-01   3.2278346e-01   3.4070500e-01   3.0676347e-01   3.2955053e-01   3.5453382e-01   2.8784203e-01   4.0320343e-01   2.8980810e-01   2.7929715e-01   1.2508006e-01   4.9036627e-01   2.5721540e-01   6.1404553e-01   3.6327597e-01   3.7178156e-01   2.3284390e-01   2.8044964e-01   3.1423865e-01   1.8193624e-01   3.4957676e-01   6.1269842e-01   2.5149957e-01
   1.1000000e+01   1.5214140e-01   1.9867580e-01   1.9108426e-01   1.6519618e-01   1.1840299e-01   2.2473126e-01   1.2633840e-01   1.4896891e-01   1.2162933e-01   2.1055494e-01   1.5553664e-01   9.8248451e-02   1.5869025e-01   1.7824642e-01   2.2603623e-01   4.2232582e-01   4.7111805e-01   1.9514230e-01   2.1881989e-01   5.5089938e-02   2.2896128e-01   2.0383458e-01   2.3483435e-01   1.7025522e-01   1.4994750e-01  -5.1284362e-02   1.9076053e-01   1.6507299e-01   1.5975863e-01   2.0693296e-01   1.8107280e-01   1.9260044e-01   2.1180143e-01   2.0231878e-01   2.2727554e-01   1.1911770e-01   1.8505004e-01   2.0724411e-01   1.8247479e-01   1.3121886e-01   4.4440034e-02   2.0193785e-01   2.1323880e-01   1.1768559e-01   2.2634421e-01   1.6035749e-01   1.2077189e-01   2.4234227e-01   3.4579610e-03   2.3298460e-01   3.2777027e-01   4.5987946e-01   3.4598672e-01   2.6822271e-01   2.3815840e-01   9.7988919e-03   3.5232912e-01   3.0841176e-01   2.2675696e-01   3.1779490e-01   3.2153472e-01   2.0024689e-01   2.7551635e-01   3.6303597e-01   3.4854925e-01  -2.3743143e-01  -2.3907643e-01   3.4643252e-01   3.5306178e-01   2.0985470e-01   3.7965279e-01   3.3810337e-01   4.4159296e-01   3.3981408e-01   2.8316831e-01   1.1091487e-02   3.6755188e-01   3.0902072e-01   3.1403111e-01   3.4850287e-01   3.2881144e-01   3.2870770e-01   3.5321692e-01   3.0288961e-01   3.9031514e-01   2.9008934e-01   2.8008768e-01   1.8153446e-01   4.3929721e-01   2.5006786e-01   3.9000178e-01   3.5046228e-01   3.6081662e-01   2.3622100e-01   3.3981297e-01   3.2252198e-01   1.9831271e-01   3.5789325e-01   2.6489107e-01   3.3622704e-01
   1.2000000e+01   1.1512993e-01   1.0517484e-01   1.8177241e-01   1.5879972e-01   1.0573522e-01   3.5018727e-01   8.2792031e-02   1.4383173e-01   1.1793413e-01   2.1961864e-01   1.3327934e-01   1.7110719e-01   1.4881095e-01   1.5509816e-01   2.0558264e-01   7.2547918e-01   7.3303753e-01   1.8930273e-01   2.0394809e-01   1.3108800e-01   2.1349508e-01   1.9028213e-01   1.7298992e-01   1.6132267e-01   1.7971019e-01   1.7154312e-01   1.7535888e-01   1.4320694e-01   1.4464781e-01   1.9775538e-01   1.5202359e-01   1.9372465e-01   2.0056195e-01   1.9211526e-01   2.1751979e-01   1.0560567e-01   2.0137378e-01   2.6929938e-01   1.1833370e-01   1.1300499e-01  -3.3107126e-02   1.8406481e-01   2.0424388e-01   1.1057030e-01   2.0835514e-01   1.5109144e-01   1.3487240e-01   2.2456564e-01   6.4890177e-02   2.2525380e-01   3.0369831e-01   2.3826310e-01   3.5128239e-01   2.8539204e-01   2.4780858e-01   3.7880118e-01   2.5868270e-01   3.0677190e-01   2.5486961e-01   3.6801346e-01   3.2556801e-01   2.6169337e-01   2.8905805e-01   3.3297214e-01   3.5661088e-01   8.3418461e-01   1.0564674e+00   3.4720101e-01   3.6095411e-01   7.9112165e-02   3.6888363e-01   3.5061100e-01   3.8476634e-01   3.2803437e-01   3.3420322e-01   1.4103830e-02   3.7479672e-01   2.8307884e-01   3.0139108e-01   3.5449301e-01   3.0202010e-01   3.4761625e-01   3.6592511e-01   3.1362393e-01   3.8448059e-01   2.7992460e-01   3.4186988e-01   3.8172341e-01   3.2865606e-01   2.4910404e-01   8.5827296e-02   3.3880992e-01   3.5457255e-01   2.4674413e-01   3.5660975e-01   3.1566666e-01   2.5478107e-01   3.6497259e-01   5.1127881e-02   3.8197194e-01
   1.3000000e+01   9.2501640e-02   1.0417178e-01   1.6846428e-01   1.5104049e-01   9.3746835e-02   2.9404450e-01   8.1327199e-02   1.3678219e-01   1.0381892e-01   2.0886454e-01   1.0773694e-01   2.0971764e-01   1.3676467e-01   1.4207647e-01   1.8707058e-01   4.3362199e-01   3.1716928e-01   1.8293208e-01   1.9198788e-01   2.5733516e-01   2.0576853e-01   1.7263161e-01   1.3685346e-01   1.5584207e-01   1.8626142e-01   3.3263367e-01   1.6717164e-01   1.3240627e-01   1.3766715e-01   1.9005949e-01   1.4285245e-01   1.8954465e-01   1.8399642e-01   1.7597940e-01   2.1081751e-01   9.1062762e-02   1.8640752e-01   2.3067412e-01   1.1061317e-01   9.7963730e-02   3.3036052e-02   1.6652820e-01   1.9554153e-01   1.0409845e-01   1.9136649e-01   1.4302742e-01   1.2961335e-01   2.0909056e-01   2.2450617e-01   2.0133135e-01   2.6105813e-01   1.2102092e-01   3.5387865e-01   2.7982926e-01   2.4557238e-01   6.4441231e-01   2.2231913e-01   3.3379831e-01   2.6446482e-01   3.9552458e-01   3.0812232e-01   3.8509658e-01   2.9476859e-01   3.2851755e-01   3.5635737e-01   1.3863307e+00   1.2870621e+00   3.5506398e-01   3.6353829e-01   2.3679990e-01   3.5695427e-01   3.5077654e-01   3.1482804e-01   3.3751845e-01   3.8955336e-01   3.9748434e-01   3.7988600e-01   2.6502468e-01   3.0383527e-01   3.6461538e-01   2.7179486e-01   3.7048238e-01   3.6048022e-01   3.2620037e-01   3.9231456e-01   2.8793586e-01   3.7781671e-01   4.9023752e-01   2.7831729e-01   2.4293438e-01  -2.4396387e-02   3.2858053e-01   3.6631686e-01   2.5344677e-01   3.4288720e-01   3.2757002e-01   3.0226955e-01   3.6280925e-01   1.9850712e-01   3.7277017e-01
   1.4000000e+01   8.4887869e-02   1.4525776e-01   1.5691160e-01   1.4761386e-01   8.4458529e-02   1.4947384e-01   9.6319054e-02   1.2287940e-01   8.9085884e-02   1.8544468e-01   9.2873004e-02   1.7797680e-01   1.2850326e-01   1.4191163e-01   1.6914726e-01  -5.0046248e-02  -3.1288937e-01   1.7383154e-01   1.7455432e-01   2.8704657e-01   2.0348249e-01   1.5983711e-01   1.3596022e-01   1.4444297e-01   1.7317812e-01   2.7374048e-01   1.5622870e-01   1.3341657e-01   1.3120733e-01   1.7532227e-01   1.3942322e-01   1.8223575e-01   1.7645723e-01   1.5579310e-01   2.0033010e-01   7.6693502e-02   1.6170385e-01   1.5224715e-01   1.2869492e-01   8.1782910e-02   1.3609345e-01   1.5098495e-01   1.8393718e-01   9.9874273e-02   1.8209812e-01   1.3362158e-01   1.1251028e-01   1.9813029e-01   2.7927270e-01   1.8118794e-01   2.4234657e-01   1.8275635e-01   3.5234245e-01   2.8993477e-01   2.5272672e-01   5.2624390e-01   2.3730179e-01   3.2743269e-01   2.6320753e-01   3.9591157e-01   2.9295816e-01   4.5450347e-01   3.0167330e-01   3.1382077e-01   3.5599727e-01   8.5263272e-01   3.8356777e-01   3.6083857e-01   3.7122002e-01   4.7451478e-01   3.7317918e-01   3.4123538e-01   2.7810698e-01   3.4026085e-01   4.0799874e-01   6.0063783e-01   3.8750984e-01   2.7724476e-01   3.1460128e-01   3.7600312e-01   2.8293712e-01   3.8547462e-01   3.6006422e-01   3.2466371e-01   4.0258178e-01   2.8527635e-01   3.7138556e-01   4.4045307e-01   2.9081365e-01   2.4583068e-01   1.2559593e-01   3.1431824e-01   3.6568476e-01   2.5715906e-01   3.2700133e-01   3.2466011e-01   3.1409848e-01   3.6323546e-01   4.8723844e-01   3.5078038e-01
   1.5000000e+01   9.1502776e-02   1.5901269e-01   1.5406059e-01   1.4503115e-01   7.0814714e-02   7.8335220e-02   1.0730616e-01   1.1390141e-01   7.9539258e-02   1.6881799e-01   8.7141023e-02   1.2120327e-01   1.1909035e-01   1.4471387e-01   1.5494565e-01  -3.1981576e-01  -3.2693054e-01   1.6561226e-01   1.5937152e-01   1.9338984e-01   1.9081753e-01   1.5831351e-01   1.4713657e-01   1.3012862e-01   1.5420011e-01   1.3012978e-01   1.4382531e-01   1.3255954e-01   1.1845296e-01   1.6562907e-01   1.3908363e-01   1.7319667e-01   1.6746170e-01   1.3297799e-01   1.9212785e-01   6.2634087e-02   1.4943036e-01   1.0040309e-01   1.4235733e-01   6.5426033e-02   1.6916938e-01   1.4876394e-01   1.7552653e-01   9.6885472e-02   1.7878869e-01   1.2979940e-01   9.8550608e-02   1.8891756e-01   1.8054907e-01   1.7095777e-01   2.5146454e-01   2.8945700e-01   3.5805703e-01   2.9659443e-01   2.5816037e-01   2.3709989e-01   2.7307727e-01   3.3097595e-01   2.5505157e-01   3.8089683e-01   2.8159086e-01   4.1859959e-01   3.1185406e-01   3.4097369e-01   3.6499873e-01  -1.0430032e-01  -6.3545465e-01   3.6045673e-01   3.7150436e-01   5.2126324e-01   3.7955646e-01   3.4532177e-01   2.9760335e-01   3.3657928e-01   3.9912075e-01   4.6423365e-01   3.9155849e-01   2.9160667e-01   3.1580344e-01   3.7516807e-01   2.9665211e-01   3.9118403e-01   3.7070450e-01   3.1877509e-01   4.0677922e-01   2.8217028e-01   3.3350792e-01   3.4114145e-01   3.3103288e-01   2.4043079e-01   3.1761306e-01   3.0952458e-01   3.7169709e-01   2.6927751e-01   3.3996626e-01   3.2526202e-01   3.0519043e-01   3.6601247e-01   5.6961553e-01   3.2692213e-01
   1.6000000e+01   9.5774739e-02   1.2704550e-01   1.4943248e-01   1.4062373e-01   6.2390317e-02   1.2874149e-01   1.0428761e-01   1.0819080e-01   7.1901403e-02   1.6506630e-01   8.7863663e-02   8.7198601e-02   1.0735502e-01   1.3815403e-01   1.4257412e-01  -9.1228457e-02   2.4192216e-01   1.5736403e-01   1.4803382e-01   8.8551139e-02   1.7956928e-01   1.5533064e-01   1.4983828e-01   1.2563068e-01   1.4525164e-01   8.4676791e-02   1.3412742e-01   1.2992061e-01   1.0678620e-01   1.5359598e-01   1.3771371e-01   1.6436642e-01   1.6046863e-01   1.1493021e-01   1.8520147e-01   4.4093923e-02   1.5192646e-01   9.9807667e-02   1.3731800e-01   5.5981488e-02   1.1889901e-01   1.4620184e-01   1.6618140e-01   9.3522454e-02   1.7315077e-01   1.2794111e-01   9.2958786e-02   1.8102193e-01   4.7401493e-02   1.7227330e-01   2.8020410e-01   3.1226339e-01   3.6655775e-01   3.0489273e-01   2.5530935e-01   9.3910926e-02   3.0729203e-01   3.3776675e-01   2.4969574e-01   3.7484999e-01   2.9424918e-01   3.5856252e-01   3.1209890e-01   3.5408220e-01   3.6837532e-01  -5.9996694e-01  -5.0905778e-01   3.6319417e-01   3.7356382e-01   3.7732881e-01   3.7308925e-01   3.6417959e-01   3.3080924e-01   3.2116003e-01   3.8696318e-01   2.6874116e-01   3.8546698e-01   3.0981671e-01   3.1181144e-01   3.7637223e-01   3.1122730e-01   3.9664243e-01   3.6364629e-01   3.1129506e-01   4.1349928e-01   2.7561812e-01   3.2824794e-01   2.8528306e-01   3.6261239e-01   2.3787105e-01   3.8550837e-01   3.1786351e-01   3.7042145e-01   2.7752734e-01   3.4968209e-01   3.3628176e-01   3.0360572e-01   3.7814982e-01   4.0362443e-01   3.2009406e-01
   1.7000000e+01   9.3492355e-02   9.2529877e-02   1.4273866e-01   1.3833101e-01   5.7616368e-02   2.2834324e-01   8.5217856e-02   1.0140343e-01   7.0340140e-02   1.6564903e-01   8.1667379e-02   8.2396076e-02   1.0011864e-01   1.2989895e-01   1.3199665e-01   4.6447204e-01   6.7080501e-01   1.4797518e-01   1.4107584e-01   7.1312116e-02   1.7450107e-01   1.4809348e-01   1.3759668e-01   1.2151056e-01   1.4368753e-01   1.4005610e-01   1.3128956e-01   1.2735843e-01   9.7887381e-02   1.4949660e-01   1.3704448e-01   1.5550337e-01   1.5701126e-01   1.0400831e-01   1.7413217e-01   3.3311230e-02   1.5914161e-01   1.3143988e-01   1.2627484e-01   5.2062891e-02   4.2418140e-02   1.4303721e-01   1.5807314e-01   9.5905858e-02   1.7126133e-01   1.2255457e-01   9.7589708e-02   1.6665289e-01   1.9122527e-02   1.7496716e-01   3.0145122e-01   2.6506638e-01   3.7809584e-01   3.0538190e-01   2.6217720e-01   2.1016480e-01   3.2458556e-01   3.4300310e-01   2.5563687e-01   3.8163904e-01   3.0548474e-01   3.3328097e-01   3.1250383e-01   3.4977039e-01   3.7987387e-01  -1.7856735e-01   6.3477692e-01   3.5239720e-01   3.8052787e-01   2.1284666e-01   3.6341707e-01   3.7438391e-01   3.5119058e-01   3.3047129e-01   3.8765732e-01   2.8120764e-01   3.8679700e-01   3.1563931e-01   3.1057562e-01   3.8042899e-01   3.2476467e-01   4.0229579e-01   3.7626833e-01   3.0647690e-01   4.1640234e-01   2.6168231e-01   3.4661923e-01   3.0808840e-01   3.6361570e-01   2.3968227e-01   3.1756025e-01   3.2832966e-01   3.6626332e-01   2.8639259e-01   3.5490713e-01   3.4294033e-01   3.1637908e-01   3.8301208e-01   1.9836926e-01   3.4267250e-01
   1.8000000e+01   8.4746711e-02   7.4490044e-02   1.3734373e-01   1.4049492e-01   5.3119071e-02   2.6660644e-01   6.3288292e-02   9.8397436e-02   6.5370436e-02   1.6013992e-01   7.3499171e-02   9.9962320e-02   9.3705805e-02   1.2460122e-01   1.2457082e-01   7.4960646e-01   5.2842998e-01   1.4679990e-01   1.3414692e-01   1.5455325e-01   1.6991087e-01   1.3927902e-01   1.1661816e-01   1.2076354e-01   1.4885548e-01   1.8036385e-01   1.2565823e-01   1.2863926e-01   9.8824159e-02   1.4420786e-01   1.3785122e-01   1.4690758e-01   1.5498680e-01   9.6467204e-02   1.6563290e-01   2.6142496e-02   1.6012413e-01   1.5443624e-01   1.1500828e-01   4.4473202e-02   2.9242999e-03   1.3641005e-01   1.5618432e-01   9.6672957e-02   1.6884493e-01   1.1964085e-01   1.0130374e-01   1.4893124e-01   1.1230785e-01   1.7223043e-01   3.0938810e-01   2.1888608e-01   3.8183419e-01   3.1986880e-01   2.6067481e-01   4.3412034e-01   3.1407381e-01   3.4494524e-01   2.6193924e-01   3.9598062e-01   3.0887031e-01   3.4810170e-01   3.2298200e-01   3.5324806e-01   3.8833880e-01   9.2595514e-01   1.3792779e+00   3.5611530e-01   3.8961604e-01   1.7931151e-01   3.7398122e-01   3.7468250e-01   3.4445985e-01   3.3101852e-01   3.9132793e-01   3.8606688e-01   3.9690884e-01   3.2323752e-01   3.1046674e-01   3.8720949e-01   3.3815337e-01   4.0525825e-01   3.7780234e-01   3.0970797e-01   4.1687617e-01   2.5919690e-01   3.5931211e-01   3.7463490e-01   3.6110742e-01   2.5160577e-01   1.9950388e-01   3.3012793e-01   3.6467455e-01   2.9907339e-01   3.7143682e-01   3.3944402e-01   3.3503424e-01   3.8364630e-01   1.7340937e-01   3.5368056e-01
   1.9000000e+01   8.0005665e-02   7.7564581e-02   1.3501924e-01   1.4405743e-01   5.0803198e-02   2.1877741e-01   5.3220510e-02   9.8178273e-02   6.1934425e-02   1.5159804e-01   7.0821534e-02   1.0660285e-01   8.3644854e-02   1.2709405e-01   1.1935275e-01   4.8356731e-01  -9.1548224e-02   1.4123839e-01   1.3007131e-01   2.4536863e-01   1.6956745e-01   1.3800197e-01   1.0866148e-01   1.2000749e-01   1.6075302e-01   1.7304383e-01   1.2330691e-01   1.3191606e-01   9.8204510e-02   1.4137207e-01   1.3912873e-01   1.4322689e-01   1.5461582e-01   8.9100585e-02   1.6046051e-01   2.3754310e-02   1.6000462e-01   1.4767192e-01   1.1280953e-01   4.0558288e-02   1.6001273e-02   1.3333886e-01   1.5642128e-01   1.0109478e-01   1.6702340e-01   1.2372824e-01   9.9854246e-02   1.3426096e-01   2.0904012e-01   1.6801563e-01   2.9556209e-01   2.1712908e-01   3.8727467e-01   3.3276518e-01   2.7335957e-01   5.2100674e-01   2.9927680e-01   3.4814105e-01   2.7192162e-01   4.0077200e-01   3.0532258e-01   3.7614487e-01   3.2796043e-01   3.5155301e-01   3.9759624e-01   1.4756596e+00   9.2205827e-01   3.5600702e-01   3.9359282e-01   3.3191433e-01   3.7819511e-01   3.7381675e-01   3.2621499e-01   3.3149565e-01   4.1340671e-01   4.2687917e-01   3.8994630e-01   3.4015915e-01   3.1823362e-01   3.9320937e-01   3.4879795e-01   4.0598132e-01   3.8171464e-01   3.2431159e-01   4.2072034e-01   2.5901319e-01   3.6143845e-01   4.1676112e-01   3.5809587e-01   2.5920656e-01   1.4477416e-01   3.3222547e-01   3.7049835e-01   3.0637935e-01   3.8122458e-01   3.4608697e-01   3.5532725e-01   3.7598273e-01   3.3659101e-01   3.5360041e-01
   2.0000000e+01   8.6344395e-02   8.5826167e-02   1.3554230e-01   1.4594273e-01   5.2429319e-02   1.5198805e-01   5.1447445e-02   1.0008897e-01   6.9254857e-02   1.4874814e-01   7.1787191e-02   9.9302751e-02   7.4424214e-02   1.3041084e-01   1.1780091e-01   1.9794931e-02  -4.9526579e-01   1.3996086e-01   1.2500712e-01   2.6256048e-01   1.7181804e-01   1.4258158e-01   1.0678464e-01   1.2197465e-01   1.6351528e-01   1.5687513e-01   1.2077901e-01   1.3939630e-01   9.7396877e-02   1.3934241e-01   1.3966889e-01   1.4512103e-01   1.4956840e-01   7.9958492e-02   1.5616339e-01   2.6443082e-02   1.6376353e-01   1.2819114e-01   1.1553754e-01   3.9769350e-02   5.7191455e-02   1.3521976e-01   1.5699707e-01   1.0969553e-01   1.6586043e-01   1.2778212e-01   9.4627062e-02   1.2549581e-01   2.0744158e-01   1.6550074e-01   2.9458788e-01   2.4449711e-01   3.9547770e-01   3.4605228e-01   2.7880722e-01   4.3241532e-01   2.9409960e-01   3.5286791e-01   2.7334671e-01   3.9761851e-01   3.0897236e-01   3.9299897e-01   3.1566819e-01   3.6909060e-01   4.0988758e-01   1.0380088e+00  -1.8320740e-01   3.5660608e-01   4.0710897e-01   4.9374906e-01   3.7992222e-01   3.8698756e-01   3.1721735e-01   3.3391773e-01   4.2990272e-01   4.2455623e-01   4.0150413e-01   3.4913860e-01   3.3613170e-01   3.9315764e-01   3.6071493e-01   4.1336140e-01   3.9358667e-01   3.2402778e-01   4.2468700e-01   2.6052537e-01   3.6619029e-01   4.2114847e-01   3.7195682e-01   2.6058648e-01   1.7669800e-01   3.3231366e-01   3.7619423e-01   3.1699437e-01   3.9139571e-01   3.5661154e-01   3.6418798e-01   3.8021471e-01   4.9645003e-01   3.5234826e-01
   2.1000000e+01   9.7780728e-02   8.6093724e-02   1.3877078e-01   1.4996333e-01   5.5823337e-02   1.3519579e-01   5.9196715e-02   1.0738131e-01   8.2250730e-02   1.5022708e-01   7.7759449e-02   8.7983213e-02   7.4683407e-02   1.3429197e-01   1.1770279e-01  -3.1238057e-01  -1.5626369e-01   1.3741053e-01   1.2283330e-01   2.0222572e-01   1.7070860e-01   1.4387074e-01   1.1268157e-01   1.3384705e-01   1.6276804e-01   1.4511339e-01   1.2317406e-01   1.4958142e-01   9.5200076e-02   1.4055732e-01   1.4632310e-01   1.4730752e-01   1.4286161e-01   7.6473434e-02   1.5006399e-01   3.0276660e-02   1.6647825e-01   1.1029757e-01   1.2420021e-01   4.0900213e-02   9.1820236e-02   1.4122565e-01   1.5830046e-01   1.1771236e-01   1.6784060e-01   1.3565492e-01   9.2172291e-02   1.2048928e-01   1.2980108e-01   1.6924121e-01   3.1347270e-01   2.7319527e-01   4.0407989e-01   3.5564639e-01   2.8676382e-01   2.8622165e-01   2.9600600e-01   3.6037536e-01   2.8786129e-01   3.9709317e-01   3.1664936e-01   3.8933336e-01   3.2152115e-01   3.7568872e-01   4.2721536e-01   1.5635540e-01  -7.3112712e-01   3.5182568e-01   4.1067391e-01   5.2811934e-01   3.8620516e-01   4.0173760e-01   3.2465002e-01   3.3640456e-01   4.4227115e-01   4.0905294e-01   3.9957396e-01   3.6783088e-01   3.3573087e-01   4.0505824e-01   3.6831705e-01   4.2314874e-01   3.8410869e-01   3.2190666e-01   4.2453816e-01   2.6381697e-01   3.7153406e-01   4.0010211e-01   3.8072975e-01   2.7041000e-01   2.5034416e-01   3.3982937e-01   3.8136629e-01   3.3674615e-01   3.9629062e-01   3.7169474e-01   3.6332190e-01   3.8160385e-01   4.8445276e-01   3.5521768e-01
   2.2000000e+01   1.0707212e-01   8.4023212e-02   1.4341483e-01   1.5799546e-01   6.0891136e-02   1.8411389e-01   7.5544967e-02   1.1721393e-01   9.9198516e-02   1.5399168e-01   8.6817934e-02   8.1685920e-02   8.1237035e-02   1.3941284e-01   1.2032468e-01  -2.6229552e-01   4.1416077e-01   1.4120294e-01   1.2668116e-01   1.3311226e-01   1.7479598e-01   1.4794109e-01   1.1688095e-01   1.4320014e-01   1.6286100e-01   1.5060279e-01   1.2881205e-01   1.6139053e-01   1.0286410e-01   1.4158039e-01   1.5728571e-01   1.4628986e-01   1.4188872e-01   7.8716715e-02   1.4921171e-01   3.5817040e-02   1.7100106e-01   1.1072770e-01   1.3381212e-01   5.1669899e-02   1.0352443e-01   1.5306084e-01   1.6171801e-01   1.2480437e-01   1.7555181e-01   1.4485693e-01   9.8047268e-02   1.1774217e-01   7.9880253e-02   1.7817118e-01   3.3020957e-01   2.7725432e-01   4.0881548e-01   3.5957237e-01   2.9956190e-01   2.2401515e-01   3.0805640e-01   3.7514203e-01   3.0842897e-01   4.0377557e-01   3.2625374e-01   3.8685374e-01   3.2228634e-01   3.8818882e-01   4.4061605e-01  -4.9026421e-01  -1.5273500e-01   3.5376269e-01   4.1202314e-01   4.4333896e-01   3.8974466e-01   4.1208352e-01   3.3833104e-01   3.5420200e-01   4.4840173e-01   4.0673460e-01   3.9996650e-01   3.9074971e-01   3.3832990e-01   4.0469877e-01   3.8324421e-01   4.2985299e-01   3.8233454e-01   3.3068522e-01   4.2244385e-01   2.6730151e-01   3.6912095e-01   3.7927184e-01   3.9933779e-01   2.8195718e-01   3.0358434e-01   3.5808826e-01   3.8500157e-01   3.5017626e-01   4.0707733e-01   3.8155306e-01   3.7146783e-01   3.8474819e-01   3.4769196e-01   3.5651881e-01
   2.3000000e+01   1.1680338e-01   8.8362794e-02   1.5252589e-01   1.6743458e-01   6.6676812e-02   2.5534247e-01   9.4088631e-02   1.2974912e-01   1.1509500e-01   1.5829758e-01   1.0159396e-01   8.1027985e-02   8.6329048e-02   1.4772367e-01   1.2144778e-01   2.2882560e-01   7.1430851e-01   1.4915483e-01   1.3998060e-01   1.1702765e-01   1.8294672e-01   1.5664635e-01   1.2001181e-01   1.5786472e-01   1.6807619e-01   1.6449189e-01   1.3798401e-01   1.7760937e-01   1.1269850e-01   1.4408053e-01   1.7073063e-01   1.4689642e-01   1.5246209e-01   8.6521914e-02   1.5607577e-01   4.2835080e-02   1.8194081e-01   1.2322183e-01   1.5058557e-01   6.1791575e-02   9.9488750e-02   1.6452714e-01   1.7015244e-01   1.4062594e-01   1.8123971e-01   1.5693274e-01   1.0336545e-01   1.1809085e-01   1.1035671e-01   1.8949985e-01   3.3883341e-01   2.8630643e-01   4.1733937e-01   3.7164578e-01   3.0948469e-01   3.0804617e-01   3.2885693e-01   3.8255398e-01   3.3883875e-01   4.0471647e-01   3.3522507e-01   3.7804565e-01   3.3555296e-01   3.9400499e-01   4.5284539e-01  -4.5128301e-01   8.9240609e-01   3.5257170e-01   4.1427649e-01   3.1838843e-01   3.9741750e-01   4.2112231e-01   3.3566262e-01   3.6358287e-01   4.5066606e-01   4.2326181e-01   4.0482587e-01   4.1275009e-01   3.4999172e-01   4.0778832e-01   4.0259566e-01   4.3139046e-01   3.8805629e-01   3.4544579e-01   4.2243965e-01   2.6354943e-01   3.7601805e-01   3.8106101e-01   4.1565004e-01   2.9631309e-01   3.2720304e-01   3.7361416e-01   3.8020658e-01   3.5473862e-01   4.2106225e-01   3.9251724e-01   3.7538479e-01   3.9631243e-01   2.6740742e-01   3.7336308e-01
   2.4000000e+01   1.3624650e-01   9.9828411e-02   1.6805123e-01   1.7880910e-01   7.6529281e-02   2.9560001e-01   1.1614137e-01   1.4603664e-01   1.3694700e-01   1.7103159e-01   1.2102544e-01   8.8723382e-02   9.5108130e-02   1.6371104e-01   1.3392178e-01   7.2798239e-01   4.9868598e-01   1.6165061e-01   1.5988185e-01   1.7817110e-01   1.9298784e-01   1.6958981e-01   1.3528461e-01   1.7565087e-01   1.8279234e-01   1.8007460e-01   1.5204773e-01   1.9349207e-01   1.2978815e-01   1.5122122e-01   1.8354773e-01   1.5492714e-01   1.6239401e-01   9.7914525e-02   1.6307691e-01   5.8064449e-02   2.0103591e-01   1.4299587e-01   1.6700324e-01   7.9119011e-02   9.7978004e-02   1.8233339e-01   1.8239776e-01   1.6227523e-01   1.9137458e-01   1.7646252e-01   1.1861472e-01   1.1847640e-01   1.9296152e-01   1.9876545e-01   3.4236462e-01   2.9491725e-01   4.2619744e-01   3.8470634e-01   3.1275411e-01   4.4425379e-01   3.5609170e-01   3.8815023e-01   3.5279185e-01   4.1249968e-01   3.5119945e-01   3.8282411e-01   3.4369258e-01   4.0700134e-01   4.6831850e-01   3.6058687e-01   1.3264388e+00   3.5908635e-01   4.3287247e-01   2.6375761e-01   4.0775842e-01   4.3223115e-01   3.4367485e-01   3.7632202e-01   4.5228255e-01   4.3451013e-01   4.1216220e-01   4.2891943e-01   3.6089515e-01   4.0912657e-01   4.2398133e-01   4.3530526e-01   4.0008741e-01   3.5581014e-01   4.3285273e-01   2.6261826e-01   3.8365813e-01   3.9802954e-01   4.4050291e-01   3.0882496e-01   3.1160947e-01   3.8690676e-01   3.8773055e-01   3.7588168e-01   4.3410753e-01   4.1137224e-01   3.8588935e-01   4.0016709e-01   3.0399955e-01   3.8761616e-01
   2.5000000e+01   1.6134561e-01   1.1298007e-01   1.9153031e-01   1.9343430e-01   9.4088431e-02   3.0212171e-01   1.3297125e-01   1.6890561e-01   1.6951157e-01   1.8296668e-01   1.4568788e-01   9.6231847e-02   1.0643965e-01   1.8137149e-01   1.4969199e-01   8.1121024e-01  -3.8816585e-02   1.7856871e-01   1.8416889e-01   2.7352937e-01   2.0323415e-01   1.8516657e-01   1.4823568e-01   1.9895759e-01   2.0165683e-01   2.0261408e-01   1.7062235e-01   2.1246681e-01   1.4913045e-01   1.6455379e-01   1.9995930e-01   1.6849483e-01   1.7636427e-01   1.1741619e-01   1.7812008e-01   8.3841059e-02   2.1912878e-01   1.6438387e-01   1.8537796e-01   1.0442519e-01   1.1935625e-01   2.0416477e-01   2.0149864e-01   1.8842315e-01   2.0616247e-01   1.9647199e-01   1.3873971e-01   1.2433146e-01   2.6116523e-01   2.1582419e-01   3.6482979e-01   3.1463715e-01   4.4237328e-01   3.8524407e-01   3.2532779e-01   5.3336366e-01   3.7831936e-01   3.9447712e-01   3.8129238e-01   4.2348205e-01   3.7290643e-01   3.9146215e-01   3.5217453e-01   4.2723702e-01   4.8870619e-01   1.2413479e+00   8.6533093e-01   3.6490203e-01   4.4604483e-01   3.4105329e-01   4.0997140e-01   4.4543318e-01   3.5292901e-01   3.8771822e-01   4.7226020e-01   4.4924005e-01   4.1853528e-01   4.4533604e-01   3.7977200e-01   4.1187995e-01   4.3196996e-01   4.3561696e-01   4.0886921e-01   3.6484016e-01   4.3651998e-01   2.6914422e-01   4.0243261e-01   4.2313408e-01   4.5645634e-01   3.3135694e-01   2.9742737e-01   4.0607304e-01   3.9972466e-01   3.9229924e-01   4.4436884e-01   4.3243980e-01   3.9656881e-01   4.0564633e-01   4.2175591e-01   3.8814667e-01
   2.6000000e+01   1.8665420e-01   1.3471407e-01   2.1852314e-01   2.2159253e-01   1.1635031e-01   2.9203943e-01   1.6016636e-01   1.9806814e-01   2.0679899e-01   1.9738598e-01   1.7321913e-01   1.1085277e-01   1.2384473e-01   2.0570986e-01   1.6855794e-01   5.5790396e-01  -3.5398129e-01   1.9914024e-01   2.1090444e-01   3.4140175e-01   2.2221669e-01   2.0489374e-01   1.7237306e-01   2.2673269e-01   2.2036317e-01   2.3094170e-01   1.9265769e-01   2.3874951e-01   1.7769184e-01   1.8411577e-01   2.2663441e-01   1.8916862e-01   1.9325805e-01   1.4710760e-01   1.9284755e-01   1.1528873e-01   2.4682460e-01   1.7650097e-01   2.0883722e-01   1.3342356e-01   1.5797336e-01   2.3261280e-01   2.2540112e-01   2.2188883e-01   2.2953334e-01   2.2740625e-01   1.6350534e-01   1.3519562e-01   2.8506123e-01   2.4595573e-01   3.8730419e-01   3.2795903e-01   4.6012371e-01   4.0096055e-01   3.3697543e-01   5.4172404e-01   3.9134531e-01   4.1230140e-01   4.1537894e-01   4.3333641e-01   3.9003001e-01   3.9578042e-01   3.5745522e-01   4.4212431e-01   5.0049328e-01   1.4008115e+00  -1.8081782e-02   3.6961486e-01   4.6260270e-01   4.8435779e-01   4.1880372e-01   4.5646225e-01   3.5657681e-01   4.1169699e-01   4.8140329e-01   4.7045811e-01   4.2534994e-01   4.6527565e-01   3.9897966e-01   4.1925851e-01   4.5426971e-01   4.4604216e-01   4.1053778e-01   3.8186484e-01   4.4957456e-01   2.8170646e-01   4.1227205e-01   4.3883635e-01   4.7196134e-01   3.5899345e-01   3.1699846e-01   4.3534752e-01   4.1206021e-01   4.2032946e-01   4.5431483e-01   4.4811058e-01   4.1421186e-01   4.1481195e-01   5.0880244e-01   4.0609034e-01
   2.7000000e+01   2.1277284e-01   1.6569870e-01   2.4641040e-01   2.5557378e-01   1.4489877e-01   3.0034687e-01   1.9812257e-01   2.3649320e-01   2.4751011e-01   2.1720510e-01   2.1267038e-01   1.3287659e-01   1.4785664e-01   2.3055820e-01   1.9910386e-01   2.5022701e-01  -1.0579315e-01   2.2339991e-01   2.4684805e-01   3.4990561e-01   2.5619674e-01   2.2407496e-01   1.9957537e-01   2.6697699e-01   2.4293404e-01   2.6015501e-01   2.1983227e-01   2.7114057e-01   2.0679571e-01   2.0828018e-01   2.6040805e-01   2.0997728e-01   2.2228748e-01   1.8234884e-01   2.1392639e-01   1.5540958e-01   2.7850427e-01   1.9516454e-01   2.3731809e-01   1.6699812e-01   2.0602203e-01   2.6385829e-01   2.5464587e-01   2.5691513e-01   2.6142927e-01   2.5936527e-01   1.8922315e-01   1.5345963e-01   2.7717812e-01   2.8625174e-01   4.0331241e-01   3.4847774e-01   4.7665374e-01   4.2532708e-01   3.5431346e-01   5.0567463e-01   4.0892539e-01   4.2563746e-01   4.5206635e-01   4.3838858e-01   4.1231396e-01   4.0239404e-01   3.6993552e-01   4.6026577e-01   5.2184537e-01   1.0502121e+00  -4.8623038e-01   3.8275410e-01   4.7638107e-01   5.8054356e-01   4.3054731e-01   4.7039503e-01   3.7480325e-01   4.2796361e-01   5.0279132e-01   4.8700437e-01   4.3475504e-01   4.8883444e-01   4.2028615e-01   4.2721679e-01   4.7428449e-01   4.5181905e-01   4.2725799e-01   4.0488815e-01   4.4858884e-01   3.0671595e-01   4.4341470e-01   4.3988875e-01   4.9868173e-01   3.8620687e-01   3.5836278e-01   4.5268806e-01   4.2968236e-01   4.4649675e-01   4.7930282e-01   4.8118022e-01   4.3192124e-01   4.2439757e-01   5.1166957e-01   4.3793999e-01
   2.8000000e+01   2.4987056e-01   2.0275401e-01   2.8094353e-01   2.9209011e-01   1.8248755e-01   3.3411420e-01   2.4554192e-01   2.8166362e-01   2.9948859e-01   2.4074367e-01   2.5594792e-01   1.5804480e-01   1.7947058e-01   2.6162081e-01   2.3872574e-01   2.9766803e-02   3.7610660e-01   2.5030499e-01   2.9149350e-01   3.3101397e-01   2.9094835e-01   2.5082758e-01   2.3639777e-01   3.1031376e-01   2.6371548e-01   2.9337714e-01   2.5581880e-01   3.0488366e-01   2.4685565e-01   2.4133916e-01   3.0119556e-01   2.3810890e-01   2.5199378e-01   2.2593016e-01   2.4695286e-01   2.0064793e-01   3.1153458e-01   2.2426665e-01   2.7001689e-01   2.0656018e-01   2.4947695e-01   3.0639457e-01   2.8616330e-01   2.9782276e-01   2.9385203e-01   2.9216744e-01   2.2634173e-01   1.7980041e-01   2.8669458e-01   3.1734351e-01   4.1037144e-01   3.8117935e-01   4.8578673e-01   4.5059344e-01   3.7533691e-01   4.9420093e-01   4.3871257e-01   4.4920251e-01   4.8172221e-01   4.4776754e-01   4.4454829e-01   4.0854496e-01   3.8650452e-01   4.7436686e-01   5.3660834e-01   5.2537713e-01  -1.3753235e-01   3.9441169e-01   4.9338866e-01   5.7797325e-01   4.5920990e-01   4.8619683e-01   3.8471548e-01   4.5427801e-01   5.0779082e-01   4.9911540e-01   4.4858594e-01   5.1020521e-01   4.4373791e-01   4.3957228e-01   5.0787393e-01   4.6158082e-01   4.3935914e-01   4.2961517e-01   4.5772747e-01   3.2070171e-01   4.6017164e-01   4.5186140e-01   5.2019383e-01   4.0994514e-01   4.0063873e-01   4.8085505e-01   4.5164982e-01   4.7575070e-01   5.0658413e-01   5.0919588e-01   4.4195055e-01   4.3514614e-01   4.6999363e-01   4.8163753e-01
   2.9000000e+01   2.9596933e-01   2.4208555e-01   3.2661257e-01   3.3451508e-01   2.2321897e-01   3.8472319e-01   2.9890894e-01   3.2594802e-01   3.5384843e-01   2.7304499e-01   3.0534084e-01   1.9000064e-01   2.1758250e-01   2.9706886e-01   2.8341549e-01  -9.9335927e-03   7.2589425e-01   2.8551988e-01   3.4907411e-01   3.2752025e-01   3.2749557e-01   2.7929240e-01   2.8060964e-01   3.6122380e-01   2.9698521e-01   3.3269042e-01   2.9798919e-01   3.4672275e-01   2.8635989e-01   2.8205174e-01   3.4650946e-01   2.7550349e-01   2.8224678e-01   2.7664705e-01   2.8277888e-01   2.5556188e-01   3.4841956e-01   2.5729247e-01   3.0953964e-01   2.5889884e-01   2.9734135e-01   3.5502656e-01   3.2241565e-01   3.3850852e-01   3.3223185e-01   3.3204195e-01   2.7134802e-01   2.1146770e-01   3.2971989e-01   3.5217890e-01   4.3816541e-01   4.0989712e-01   5.0159739e-01   4.8083412e-01   3.9024765e-01   5.2253818e-01   4.6857611e-01   4.6614872e-01   5.2932308e-01   4.5523674e-01   4.6974235e-01   4.2695175e-01   4.0977350e-01   4.9798820e-01   5.5436112e-01   9.8262061e-02   5.9231534e-01   4.0577250e-01   5.1786355e-01   5.2862849e-01   4.7662311e-01   4.9542298e-01   4.0887848e-01   4.8334507e-01   5.1819825e-01   5.1089165e-01   4.6296335e-01   5.3270758e-01   4.7464917e-01   4.5561487e-01   5.4089405e-01   4.7386589e-01   4.5647010e-01   4.6189869e-01   4.7551836e-01   3.5213893e-01   4.8497221e-01   4.7360511e-01   5.4168474e-01   4.4349288e-01   4.3863415e-01   5.1188512e-01   4.7186695e-01   5.0384146e-01   5.2034299e-01   5.2021314e-01   4.5920912e-01   4.5517747e-01   4.5770855e-01   4.9796583e-01
   3.0000000e+01   3.4787162e-01   2.9297294e-01   3.8442973e-01   3.8165195e-01   2.7547558e-01   4.4570728e-01   3.6162154e-01   3.8182208e-01   4.1807507e-01   3.1831717e-01   3.6414798e-01   2.2500623e-01   2.6255926e-01   3.3638676e-01   3.3609068e-01   1.8532452e-01   7.7586428e-01   3.2813530e-01   4.1149084e-01   3.5849055e-01   3.7378746e-01   3.1999413e-01   3.2569291e-01   4.2413216e-01   3.3729901e-01   3.8179632e-01   3.4205416e-01   3.9486480e-01   3.3718343e-01   3.2963131e-01   4.0217574e-01   3.2255953e-01   3.2102833e-01   3.3888836e-01   3.2552899e-01   3.1835302e-01   3.9258823e-01   2.9403838e-01   3.5710452e-01   3.1967102e-01   3.5554253e-01   4.1527704e-01   3.6918343e-01   3.8862311e-01   3.7562306e-01   3.8128018e-01   3.2305119e-01   2.4767838e-01   3.9728463e-01   3.9985223e-01   4.5806561e-01   4.3786387e-01   5.2701437e-01   5.1429265e-01   4.1873589e-01   5.8117806e-01   5.0809797e-01   4.9102888e-01   5.6656853e-01   4.7815481e-01   5.0137596e-01   4.4178013e-01   4.3352471e-01   5.0868520e-01   5.7899715e-01  -4.5178941e-02   1.0614442e+00   4.3218268e-01   5.4753121e-01   4.8085566e-01   4.9576087e-01   5.1394106e-01   4.2803102e-01   5.1834692e-01   5.3158394e-01   5.2518581e-01   4.8578179e-01   5.6363779e-01   4.9370114e-01   4.6673754e-01   5.7019986e-01   4.8392591e-01   4.6717620e-01   4.8960492e-01   4.8620504e-01   3.8490612e-01   5.0863799e-01   4.8567363e-01   5.6431211e-01   4.8197975e-01   4.6650212e-01   5.4780634e-01   4.9260801e-01   5.2598236e-01   5.3253347e-01   5.5305262e-01   4.8818519e-01   4.7211152e-01   4.8241652e-01   5.2159064e-01
   3.1000000e+01   4.1000785e-01   3.5194610e-01   4.4684288e-01   4.3020159e-01   3.2673647e-01   5.0554783e-01   4.3170464e-01   4.4381725e-01   4.8769324e-01   3.6490787e-01   4.2980171e-01   2.7184306e-01   3.1492339e-01   3.9029437e-01   4.0002372e-01   5.1639351e-01   5.7651191e-01   3.7691151e-01   4.8464199e-01   4.3238780e-01   4.3488501e-01   3.6414127e-01   3.8931132e-01   4.8759346e-01   3.8676881e-01   4.4388172e-01   4.0236669e-01   4.4591250e-01   4.0129853e-01   3.8801961e-01   4.6322487e-01   3.8126697e-01   3.7129132e-01   4.1094846e-01   3.8024420e-01   3.9776637e-01   4.4631366e-01   3.4266234e-01   4.1330293e-01   3.8727667e-01   4.2108510e-01   4.7889591e-01   4.2422318e-01   4.4851024e-01   4.2997504e-01   4.3299211e-01   3.7894150e-01   2.9474774e-01   4.7654258e-01   4.5834237e-01   4.8934956e-01   4.6099819e-01   5.4785081e-01   5.3809026e-01   4.4721250e-01   6.5400968e-01   5.5085473e-01   5.1700532e-01   6.0368961e-01   5.0362199e-01   5.4163924e-01   4.5753837e-01   4.5226763e-01   5.3558911e-01   5.9674381e-01   1.5861340e-01   1.0357057e+00   4.5077464e-01   5.7964031e-01   4.7663325e-01   5.2426740e-01   5.2666814e-01   4.4567437e-01   5.5156412e-01   5.5175082e-01   5.3541165e-01   4.9169419e-01   5.8471593e-01   5.1673428e-01   4.8713177e-01   6.0532862e-01   5.0116910e-01   4.8546107e-01   5.2526025e-01   4.9311257e-01   4.1989374e-01   5.3324335e-01   5.0415999e-01   5.9402700e-01   5.3023284e-01   5.0293352e-01   5.9091050e-01   5.2175829e-01   5.5736893e-01   5.4421275e-01   5.7731617e-01   5.1231552e-01   4.8687307e-01   5.3592337e-01   5.4434077e-01
   3.2000000e+01   4.8037819e-01   4.2612625e-01   5.1793870e-01   4.8630075e-01   3.9339911e-01   5.5946003e-01   5.0660715e-01   5.1295547e-01   5.7024574e-01   4.2564787e-01   5.0644084e-01   3.2259042e-01   3.8582654e-01   4.5062767e-01   4.7245069e-01   8.0225040e-01   3.5648677e-01   4.3855571e-01   5.6429285e-01   5.2768259e-01   5.0828993e-01   4.1903909e-01   4.5839974e-01   5.7083036e-01   4.4191865e-01   5.1680485e-01   4.7109191e-01   5.0371715e-01   4.7455191e-01   4.5226975e-01   5.2859744e-01   4.5315780e-01   4.2922508e-01   4.9370284e-01   4.4717477e-01   4.8617215e-01   5.1133128e-01   4.0097378e-01   4.8163870e-01   4.6027998e-01   5.0712319e-01   5.5729587e-01   4.8955550e-01   5.1634186e-01   4.9708502e-01   4.9750727e-01   4.4583713e-01   3.5388223e-01   5.5608181e-01   5.2590871e-01   5.2233097e-01   4.9985137e-01   5.7408915e-01   5.6227178e-01   4.6621755e-01   7.2180410e-01   5.8810482e-01   5.3922621e-01   6.4225069e-01   5.2014879e-01   5.7630771e-01   4.7824636e-01   4.8568325e-01   5.6584760e-01   6.1967748e-01   5.8093202e-01   7.2702128e-01   4.7896178e-01   6.0968851e-01   5.3041020e-01   5.5099014e-01   5.4785788e-01   4.8040171e-01   5.8280651e-01   5.7597375e-01   5.5126860e-01   5.3033259e-01   6.0650348e-01   5.4906704e-01   5.1104360e-01   6.3675183e-01   5.1845990e-01   5.1230480e-01   5.6206899e-01   5.1535877e-01   4.6454132e-01   5.6560830e-01   5.3793648e-01   6.1956397e-01   5.6528927e-01   5.4217582e-01   6.3167799e-01   5.6019446e-01   5.8854833e-01   5.5889239e-01   6.0900948e-01   5.3183079e-01   5.0726047e-01   5.9640949e-01   5.8806095e-01
   3.3000000e+01   5.6145226e-01   5.1256052e-01   6.0148986e-01   5.4973122e-01   4.7335925e-01   6.2425580e-01   5.9180418e-01   5.8939250e-01   6.5591724e-01   5.0356446e-01   5.9627163e-01   3.8614829e-01   4.6448408e-01   5.1500400e-01   5.5603062e-01   9.5214195e-01   2.9142133e-01   5.0834295e-01   6.5500605e-01   6.1560849e-01   5.9492299e-01   4.7900328e-01   5.3809333e-01   6.6467768e-01   5.0574794e-01   6.0254406e-01   5.5066030e-01   5.7004172e-01   5.6131637e-01   5.3159220e-01   6.0604437e-01   5.4284927e-01   4.9390741e-01   5.8909776e-01   5.2853459e-01   5.8868421e-01   5.8861015e-01   4.6484527e-01   5.6174216e-01   5.4765584e-01   6.0161045e-01   6.4567048e-01   5.6300120e-01   5.9043850e-01   5.7584808e-01   5.7460078e-01   5.2375927e-01   4.2572510e-01   6.3891227e-01   6.0697917e-01   5.6058670e-01   5.4419722e-01   5.9637475e-01   5.8792476e-01   5.0230885e-01   7.6532821e-01   6.2722307e-01   5.6868850e-01   6.8655725e-01   5.4690136e-01   6.1804943e-01   4.9196784e-01   5.2469698e-01   5.9588430e-01   6.4176026e-01   9.1296186e-01   3.8322205e-01   5.1591240e-01   6.4314377e-01   6.1532817e-01   5.8296617e-01   5.6824312e-01   5.0630638e-01   6.3198408e-01   5.9419268e-01   5.7421781e-01   5.5525693e-01   6.2965252e-01   5.8342294e-01   5.3213681e-01   6.6712671e-01   5.3839596e-01   5.3953759e-01   5.9976836e-01   5.3894297e-01   5.1375710e-01   5.9886235e-01   5.7351770e-01   6.4547699e-01   6.0632768e-01   5.9019749e-01   6.7395657e-01   6.0219711e-01   6.1157101e-01   5.7442498e-01   6.3258705e-01   5.5312938e-01   5.3546063e-01   6.4425833e-01   6.2716511e-01
   3.4000000e+01   6.4856859e-01   6.0536965e-01   6.9463912e-01   6.2237925e-01   5.6092791e-01   6.9485493e-01   6.9201017e-01   6.7467402e-01   7.4900944e-01   5.9861206e-01   6.9825111e-01   4.6141022e-01   5.6147489e-01   5.8621217e-01   6.5173804e-01   1.0123012e+00   4.2521175e-01   5.8338084e-01   7.6079100e-01   6.9238457e-01   7.0131690e-01   5.4994211e-01   6.3300770e-01   7.7456086e-01   5.8364045e-01   7.0105061e-01   6.4314389e-01   6.4091504e-01   6.6005699e-01   6.2045395e-01   6.9953427e-01   6.5043589e-01   5.7650068e-01   6.9213520e-01   6.2606860e-01   6.9991449e-01   6.7514316e-01   5.3910732e-01   6.4329604e-01   6.4679808e-01   7.0702480e-01   7.4245148e-01   6.4810863e-01   6.7533728e-01   6.6818450e-01   6.6423066e-01   6.1628951e-01   5.1294699e-01   7.3062303e-01   6.9507622e-01   5.8928325e-01   5.8044182e-01   6.2960191e-01   6.2417787e-01   5.4475763e-01   8.0662113e-01   6.6794936e-01   6.0076892e-01   7.2645612e-01   5.8709674e-01   6.7165787e-01   5.1324776e-01   5.6172143e-01   6.2101624e-01   6.6475178e-01   1.0360405e+00   2.4332352e-01   5.5511871e-01   6.7580701e-01   6.7102898e-01   6.1543689e-01   5.8659126e-01   5.4152558e-01   6.7289231e-01   6.1228641e-01   6.0141501e-01   5.9337919e-01   6.5057426e-01   6.1598004e-01   5.6725943e-01   7.0056543e-01   5.7938146e-01   5.6634682e-01   6.4427033e-01   5.7241745e-01   5.6582776e-01   6.4179773e-01   6.0262859e-01   6.7776280e-01   6.5119302e-01   6.3689654e-01   7.2817822e-01   6.3623158e-01   6.4516569e-01   5.9238148e-01   6.7385646e-01   5.8398315e-01   5.5872969e-01   6.9126800e-01   6.6830855e-01
   3.5000000e+01   7.5355805e-01   7.1564206e-01   7.9985819e-01   7.0757559e-01   6.6477631e-01   7.7428381e-01   8.0253569e-01   7.6517107e-01   8.5534426e-01   7.0814778e-01   8.1565966e-01   5.5283127e-01   6.7090043e-01   6.7261049e-01   7.6190090e-01   1.0595811e+00   6.6965527e-01   6.6826120e-01   8.7963163e-01   7.6948844e-01   8.2285913e-01   6.3378855e-01   7.3931249e-01   8.9444427e-01   6.7934772e-01   8.1011414e-01   7.5088280e-01   7.2579515e-01   7.7623703e-01   7.3024972e-01   8.0223541e-01   7.6990943e-01   6.7375168e-01   7.9870834e-01   7.3538685e-01   8.2316989e-01   7.7839059e-01   6.2042389e-01   7.4297813e-01   7.5784730e-01   8.2880198e-01   8.5062607e-01   7.4842719e-01   7.7522445e-01   7.7495485e-01   7.5945936e-01   7.2632032e-01   6.1510994e-01   8.3362191e-01   7.9375855e-01   6.2412432e-01   6.2544288e-01   6.6242971e-01   6.6065191e-01   5.8480850e-01   8.4635143e-01   7.1239236e-01   6.2957115e-01   7.5944891e-01   6.2791831e-01   7.1354642e-01   5.2971349e-01   6.1083454e-01   6.4880413e-01   6.8784892e-01   1.0318609e+00   3.3684814e-01   5.9504130e-01   7.2021630e-01   7.0927775e-01   6.5777805e-01   6.1398185e-01   5.8990273e-01   7.2446891e-01   6.4209520e-01   6.2983923e-01   6.3237059e-01   6.7302057e-01   6.4570205e-01   6.0320739e-01   7.3800844e-01   6.1009349e-01   6.0384184e-01   6.8463451e-01   6.1494578e-01   6.1808425e-01   6.8436129e-01   6.4513055e-01   6.9876372e-01   6.9813529e-01   6.8331536e-01   7.7293766e-01   6.7659969e-01   6.7633410e-01   6.0928107e-01   7.0439344e-01   6.1946738e-01   5.8965729e-01   7.3696244e-01   7.1283428e-01
   3.6000000e+01   8.6715022e-01   8.4721741e-01   9.1493255e-01   7.9941453e-01   7.8364724e-01   8.6669440e-01   9.2155417e-01   8.6311226e-01   9.6912485e-01   8.4174805e-01   9.4063580e-01   6.6151716e-01   7.9366785e-01   7.6920871e-01   8.8568858e-01   1.1301265e+00   9.1213398e-01   7.6393836e-01   1.0073167e+00   8.5370348e-01   9.6312966e-01   7.3014733e-01   8.5165569e-01   1.0266578e+00   7.9005385e-01   9.2931585e-01   8.7197531e-01   8.1393725e-01   9.0476282e-01   8.5100365e-01   9.1845609e-01   9.1494291e-01   7.8642207e-01   9.2514747e-01   8.5644565e-01   9.5702115e-01   8.9215214e-01   7.1584550e-01   8.5637544e-01   8.8552262e-01   9.5455544e-01   9.7349828e-01   8.6748998e-01   8.8484334e-01   8.9276403e-01   8.7695850e-01   8.4703586e-01   7.4194726e-01   9.4828046e-01   9.0556680e-01   6.7111868e-01   6.6930522e-01   6.8874035e-01   6.9415190e-01   6.3534283e-01   8.7452390e-01   7.5353594e-01   6.5801470e-01   7.9596462e-01   6.7490212e-01   7.6493478e-01   5.5490946e-01   6.5964637e-01   6.9260232e-01   7.2264726e-01   9.9769210e-01   5.4169173e-01   6.3867523e-01   7.5624108e-01   7.3335506e-01   6.9429908e-01   6.3520435e-01   6.3987005e-01   7.6271059e-01   6.6917810e-01   6.5279717e-01   6.7661002e-01   6.9113917e-01   6.8556952e-01   6.5336137e-01   7.6651849e-01   6.5373902e-01   6.4646324e-01   7.2525903e-01   6.5574109e-01   6.8596928e-01   7.2730505e-01   6.8113481e-01   7.2085637e-01   7.3704024e-01   7.3588091e-01   8.2277967e-01   7.1634346e-01   7.1306130e-01   6.3380693e-01   7.4399723e-01   6.5775703e-01   6.2794950e-01   7.7951404e-01   7.5440181e-01
   3.7000000e+01   9.9134722e-01   9.9203221e-01   1.0436519e+00   8.9795274e-01   9.1324410e-01   9.7006924e-01   1.0512273e+00   9.7344760e-01   1.0911971e+00   1.0034179e+00   1.0806079e+00   7.9308084e-01   9.3388755e-01   8.7270655e-01   1.0112222e+00   1.2385311e+00   1.1052435e+00   8.6777146e-01   1.1481038e+00   9.5245579e-01   1.1186930e+00   8.4882460e-01   9.8173670e-01   1.1736500e+00   9.2298712e-01   1.0620543e+00   1.0057932e+00   9.1241271e-01   1.0509763e+00   9.8150643e-01   1.0524779e+00   1.0687292e+00   9.1549315e-01   1.0500305e+00   9.9238201e-01   1.1003757e+00   1.0214274e+00   8.1836925e-01   9.7851072e-01   1.0286671e+00   1.0923795e+00   1.1067801e+00   1.0048502e+00   1.0036462e+00   1.0239713e+00   1.0060805e+00   9.9163878e-01   8.8530122e-01   1.0735038e+00   1.0273110e+00   7.1290415e-01   7.2787360e-01   7.2513991e-01   7.3549181e-01   6.9151444e-01   8.9454433e-01   7.8989251e-01   6.8821021e-01   8.3195257e-01   7.2803159e-01   8.0274480e-01   5.8521513e-01   7.1116973e-01   7.3701841e-01   7.6205439e-01   9.7376042e-01   7.1034915e-01   6.8532913e-01   7.9574132e-01   7.6132900e-01   7.3191564e-01   6.6299864e-01   6.9380954e-01   8.0797717e-01   7.0254815e-01   6.7364763e-01   7.1816168e-01   7.1014453e-01   7.1984608e-01   7.0099016e-01   7.9471115e-01   7.1404454e-01   6.9180832e-01   7.6970632e-01   6.9769574e-01   7.3852423e-01   7.6911497e-01   7.2778776e-01   7.4569136e-01   7.8624814e-01   7.7998964e-01   8.6743322e-01   7.5332685e-01   7.3943577e-01   6.4774291e-01   7.8016300e-01   6.9961201e-01   6.6367934e-01   8.3164054e-01   7.9815938e-01
   3.8000000e+01   1.1284446e+00   1.1490367e+00   1.1792212e+00   1.0110825e+00   1.0585223e+00   1.0897274e+00   1.1864772e+00   1.0887855e+00   1.2158048e+00   1.1971842e+00   1.2248247e+00   9.5076106e-01   1.0809209e+00   9.8812364e-01   1.1414538e+00   1.3716609e+00   1.2563099e+00   9.8356193e-01   1.2942025e+00   1.0631850e+00   1.2879190e+00   9.8330163e-01   1.1161900e+00   1.3291435e+00   1.0783838e+00   1.2139127e+00   1.1564594e+00   1.0183061e+00   1.2111826e+00   1.1311460e+00   1.2009849e+00   1.2331149e+00   1.0658170e+00   1.1770460e+00   1.1410434e+00   1.2405611e+00   1.1688787e+00   9.3953038e-01   1.1150122e+00   1.1762133e+00   1.2330047e+00   1.2554049e+00   1.1580568e+00   1.1356882e+00   1.1590273e+00   1.1475593e+00   1.1488856e+00   1.0540752e+00   1.2115161e+00   1.1609647e+00   7.5961524e-01   7.7805727e-01   7.6378249e-01   7.7938408e-01   7.4483277e-01   9.0519219e-01   8.2584395e-01   7.2273367e-01   8.6697923e-01   7.8948862e-01   8.4674578e-01   6.1431065e-01   7.5338376e-01   7.8183259e-01   7.9722451e-01   9.6966326e-01   7.9133161e-01   7.3000825e-01   8.3228148e-01   7.9611021e-01   7.8916850e-01   6.9891430e-01   7.4652518e-01   8.5314916e-01   7.2985124e-01   7.0781521e-01   7.6729020e-01   7.2685502e-01   7.5186416e-01   7.4968100e-01   8.1920787e-01   7.6748955e-01   7.4035231e-01   7.9966322e-01   7.4716996e-01   7.7946955e-01   8.1687889e-01   7.6926275e-01   7.7550243e-01   8.3268646e-01   8.2126192e-01   9.1583277e-01   7.8218848e-01   7.6949083e-01   6.7248584e-01   8.1994749e-01   7.4665913e-01   7.1191979e-01   8.7001228e-01   8.4289990e-01
   3.9000000e+01   1.2744457e+00   1.3172754e+00   1.3221589e+00   1.1332597e+00   1.2157780e+00   1.2209574e+00   1.3294892e+00   1.2142307e+00   1.3459814e+00   1.4008467e+00   1.3693476e+00   1.1305692e+00   1.2424864e+00   1.1076827e+00   1.2808027e+00   1.5230005e+00   1.3988487e+00   1.1148292e+00   1.4460890e+00   1.1856992e+00   1.4532396e+00   1.1386357e+00   1.2576309e+00   1.4889314e+00   1.2527219e+00   1.3641505e+00   1.3182496e+00   1.1309199e+00   1.3739342e+00   1.2878070e+00   1.3541294e+00   1.4048562e+00   1.2320245e+00   1.3092469e+00   1.2931873e+00   1.3923439e+00   1.3229062e+00   1.0755553e+00   1.2619163e+00   1.3305478e+00   1.3800492e+00   1.4049643e+00   1.3275672e+00   1.2725589e+00   1.2998983e+00   1.3007994e+00   1.3190749e+00   1.2348861e+00   1.3581926e+00   1.2966628e+00   8.0568505e-01   8.2908741e-01   8.0074730e-01   8.1961763e-01   7.9935477e-01   9.0506969e-01   8.5599992e-01   7.6220832e-01   8.8558517e-01   8.5571716e-01   8.7402286e-01   6.4653293e-01   7.9393241e-01   8.2991222e-01   8.3001795e-01   9.7791630e-01   8.2089223e-01   7.7339215e-01   8.5719634e-01   8.2314042e-01   8.4193489e-01   7.3095099e-01   8.0642677e-01   8.9262307e-01   7.6992528e-01   7.4655113e-01   8.0524497e-01   7.4634174e-01   7.8351211e-01   8.1086888e-01   8.4875820e-01   8.3428629e-01   7.9690947e-01   8.3219766e-01   7.9485216e-01   8.1884456e-01   8.5521496e-01   8.1087765e-01   7.9693851e-01   8.6580859e-01   8.6449590e-01   9.5319921e-01   8.0836667e-01   7.9298123e-01   6.8902382e-01   8.5778667e-01   7.9595992e-01   7.5654295e-01   9.1405751e-01   8.7344752e-01
   4.0000000e+01   1.4217146e+00   1.4963108e+00   1.4585737e+00   1.2736295e+00   1.3824231e+00   1.3677545e+00   1.4731172e+00   1.3474179e+00   1.4750044e+00   1.6019437e+00   1.5169992e+00   1.3287435e+00   1.4033350e+00   1.2373818e+00   1.4276057e+00   1.6657788e+00   1.5449155e+00   1.2559750e+00   1.5966829e+00   1.3161532e+00   1.6051850e+00   1.3112813e+00   1.4104974e+00   1.6403050e+00   1.4426498e+00   1.5162240e+00   1.4846260e+00   1.2506239e+00   1.5394441e+00   1.4518102e+00   1.5120020e+00   1.5570603e+00   1.4039820e+00   1.4409287e+00   1.4494865e+00   1.5349038e+00   1.4817837e+00   1.2272007e+00   1.4099365e+00   1.4882401e+00   1.5164239e+00   1.5581420e+00   1.5074934e+00   1.4178095e+00   1.4427898e+00   1.4604796e+00   1.4916576e+00   1.4296812e+00   1.5017038e+00   1.4406797e+00   8.4614365e-01   8.8113087e-01   8.3745601e-01   8.5591648e-01   8.4787582e-01   8.9185360e-01   8.7593033e-01   8.0101888e-01   9.0968779e-01   9.2975060e-01   8.9299427e-01   6.8808681e-01   8.2923436e-01   8.7385367e-01   8.6845699e-01   9.8691636e-01   8.3291384e-01   8.1428773e-01   8.6733804e-01   8.5402546e-01   8.8206460e-01   7.7585899e-01   8.5544173e-01   9.1717255e-01   8.0612602e-01   7.9106457e-01   8.4246517e-01   7.6209371e-01   8.2097529e-01   8.5994211e-01   8.6535040e-01   8.9133645e-01   8.4635544e-01   8.4740485e-01   8.2817301e-01   8.4935893e-01   8.8493806e-01   8.5245835e-01   8.2286230e-01   8.9945820e-01   8.9923590e-01   9.8336104e-01   8.2516701e-01   8.1186750e-01   7.1946705e-01   8.9503578e-01   8.4465898e-01   7.9330163e-01   9.4178737e-01   9.0284181e-01
   4.1000000e+01   1.5747583e+00   1.6661063e+00   1.5928683e+00   1.4148510e+00   1.5523105e+00   1.5196050e+00   1.6072211e+00   1.4742774e+00   1.5985062e+00   1.7712465e+00   1.6580781e+00   1.5413748e+00   1.5645291e+00   1.3683281e+00   1.5687721e+00   1.7961715e+00   1.6918135e+00   1.4129558e+00   1.7485381e+00   1.4545117e+00   1.7373338e+00   1.4980762e+00   1.5583694e+00   1.7763323e+00   1.6402997e+00   1.6612983e+00   1.6483699e+00   1.3702212e+00   1.6927134e+00   1.6073993e+00   1.6696485e+00   1.6901201e+00   1.5851371e+00   1.5725832e+00   1.5963353e+00   1.6730239e+00   1.6426035e+00   1.3938069e+00   1.5559832e+00   1.6366531e+00   1.6374368e+00   1.7048869e+00   1.6854534e+00   1.5609119e+00   1.5876991e+00   1.6139600e+00   1.6515913e+00   1.6249726e+00   1.6347621e+00   1.5799454e+00   8.8065163e-01   9.2772370e-01   8.6425677e-01   8.8966793e-01   8.8882513e-01   8.7465344e-01   8.9421561e-01   8.2795680e-01   9.1794775e-01   1.0062742e+00   9.0648699e-01   7.2412891e-01   8.5326084e-01   9.1286995e-01   9.0591057e-01   9.9070340e-01   8.5065495e-01   8.5482919e-01   8.7890096e-01   8.8511202e-01   9.1711886e-01   8.2276380e-01   8.9424011e-01   9.3586923e-01   8.5630598e-01   8.3801567e-01   8.8736557e-01   7.7256100e-01   8.5187031e-01   9.0412133e-01   8.7854886e-01   9.3060895e-01   8.9144590e-01   8.6485787e-01   8.5697072e-01   8.6897922e-01   9.0798793e-01   8.9202758e-01   8.5178188e-01   9.2166376e-01   9.2166472e-01   9.9817839e-01   8.4275984e-01   8.2927065e-01   7.3790601e-01   9.1694428e-01   8.8815457e-01   8.2915084e-01   9.5769815e-01   9.2489586e-01
   4.2000000e+01   1.7191482e+00   1.8161013e+00   1.7224657e+00   1.5547964e+00   1.7175772e+00   1.6700574e+00   1.7392568e+00   1.6032998e+00   1.7149656e+00   1.8885784e+00   1.7842579e+00   1.7403016e+00   1.7210196e+00   1.4996737e+00   1.6983831e+00   1.9048360e+00   1.8269235e+00   1.5672269e+00   1.8778423e+00   1.6012411e+00   1.8437597e+00   1.6916747e+00   1.7021183e+00   1.8961389e+00   1.8141491e+00   1.7910498e+00   1.7973015e+00   1.4927413e+00   1.8245574e+00   1.7578154e+00   1.8152823e+00   1.7977742e+00   1.7499218e+00   1.6973992e+00   1.7300434e+00   1.7910064e+00   1.7914975e+00   1.5634936e+00   1.6956964e+00   1.7664311e+00   1.7543262e+00   1.8406074e+00   1.8522322e+00   1.7028902e+00   1.7284373e+00   1.7546691e+00   1.7902462e+00   1.8033269e+00   1.7598877e+00   1.7151585e+00   9.0202775e-01   9.5464840e-01   8.8031838e-01   9.2056167e-01   9.1525889e-01   8.5389610e-01   8.9256434e-01   8.5136741e-01   9.3007254e-01   1.0579070e+00   9.1466945e-01   7.6705891e-01   8.7781849e-01   9.4100884e-01   9.3160462e-01   9.8461447e-01   8.6772493e-01   8.8392908e-01   8.7160234e-01   9.0261234e-01   9.4600346e-01   8.6194163e-01   9.1993631e-01   9.4619602e-01   9.0567986e-01   8.7843386e-01   9.1147907e-01   7.8673348e-01   8.7395074e-01   9.3289532e-01   9.0113142e-01   9.4048861e-01   9.3313098e-01   8.7321784e-01   8.7866959e-01   8.7837158e-01   9.2829530e-01   9.1904982e-01   8.7108921e-01   9.4044146e-01   9.3817055e-01   9.9865391e-01   8.5901104e-01   8.4719984e-01   7.7294903e-01   9.3231474e-01   9.1743228e-01   8.4888770e-01   9.6145279e-01   9.2832839e-01
   4.3000000e+01   1.8527989e+00   1.9352662e+00   1.8356391e+00   1.6880088e+00   1.8597579e+00   1.8106807e+00   1.8547686e+00   1.7312433e+00   1.8238912e+00   1.9533890e+00   1.8952943e+00   1.8999556e+00   1.8677713e+00   1.6347346e+00   1.8094108e+00   1.9917931e+00   1.9386295e+00   1.7227030e+00   1.9909925e+00   1.7422344e+00   1.9256449e+00   1.8639428e+00   1.8307254e+00   1.9879495e+00   1.9493893e+00   1.8987222e+00   1.9301839e+00   1.6155149e+00   1.9379361e+00   1.8935216e+00   1.9415112e+00   1.8888551e+00   1.9008297e+00   1.8048144e+00   1.8438618e+00   1.8930110e+00   1.9180054e+00   1.7311226e+00   1.8236346e+00   1.8777952e+00   1.8483220e+00   1.9469714e+00   1.9924875e+00   1.8311102e+00   1.8540758e+00   1.8746165e+00   1.8953235e+00   1.9488454e+00   1.8651088e+00   1.8419427e+00   9.1528978e-01   9.6854989e-01   8.9754851e-01   9.2583885e-01   9.3140427e-01   8.4268570e-01   8.9413115e-01   8.6991270e-01   9.3054654e-01   1.0751909e+00   9.1401272e-01   7.9018682e-01   8.9485135e-01   9.6044285e-01   9.4539737e-01   9.7673912e-01   8.7974451e-01   9.0345845e-01   8.7022150e-01   9.1864154e-01   9.5001049e-01   9.0480720e-01   9.2563136e-01   9.3399817e-01   9.5144457e-01   9.0368958e-01   9.3725597e-01   8.0392219e-01   8.8496721e-01   9.4319886e-01   9.0893746e-01   9.5224785e-01   9.6417979e-01   8.7644901e-01   8.8277299e-01   8.7513952e-01   9.4013119e-01   9.2545387e-01   8.8871622e-01   9.4863796e-01   9.4591092e-01   9.8442516e-01   8.8867488e-01   8.5534279e-01   8.0065664e-01   9.3220760e-01   9.4180097e-01   8.5186570e-01   9.5750918e-01   9.3060438e-01
   4.4000000e+01   1.9686842e+00   2.0215214e+00   1.9361119e+00   1.8190947e+00   1.9735866e+00   1.9374250e+00   1.9537808e+00   1.8488417e+00   1.9171036e+00   1.9886099e+00   1.9862062e+00   2.0215732e+00   1.9889825e+00   1.7536153e+00   1.9030808e+00   2.0601276e+00   2.0259670e+00   1.8684333e+00   2.0725833e+00   1.8737245e+00   1.9881805e+00   2.0086550e+00   1.9373419e+00   2.0572364e+00   2.0328837e+00   1.9853831e+00   2.0320454e+00   1.7290191e+00   2.0314009e+00   1.9996803e+00   2.0405418e+00   1.9675469e+00   2.0236245e+00   1.9011719e+00   1.9373630e+00   1.9785334e+00   2.0175978e+00   1.8821196e+00   1.9346666e+00   1.9692595e+00   1.9196894e+00   2.0325470e+00   2.1014718e+00   1.9461658e+00   1.9706163e+00   1.9780384e+00   1.9719186e+00   2.0569753e+00   1.9468942e+00   1.9440405e+00   9.1259555e-01   9.7642230e-01   8.9999483e-01   9.2181587e-01   9.2881652e-01   8.3895841e-01   8.8040539e-01   8.8464354e-01   9.2510688e-01   1.0596946e+00   9.0628863e-01   8.0036540e-01   9.1173344e-01   9.7250554e-01   9.4653158e-01   9.5897481e-01   8.8275535e-01   9.0857915e-01   8.6091583e-01   9.1740262e-01   9.4771187e-01   9.3100453e-01   9.1796518e-01   9.2125943e-01   9.7055093e-01   9.2043199e-01   9.6081005e-01   8.1485665e-01   8.8566463e-01   9.3957218e-01   9.2174858e-01   9.4219548e-01   9.7550931e-01   8.6129526e-01   8.7479770e-01   8.6605624e-01   9.4700749e-01   9.3516326e-01   9.0768516e-01   9.5309048e-01   9.4171602e-01   9.6568167e-01   9.1746579e-01   8.5979563e-01   8.3471025e-01   9.2602581e-01   9.3978345e-01   8.3445681e-01   9.3991722e-01   9.2454647e-01
   4.5000000e+01   2.0585435e+00   2.0866930e+00   2.0211558e+00   1.9456971e+00   2.0634240e+00   2.0409863e+00   2.0329566e+00   1.9530915e+00   1.9980196e+00   2.0239059e+00   2.0596610e+00   2.1003261e+00   2.0855823e+00   1.8628449e+00   1.9836936e+00   2.1109965e+00   2.0963310e+00   1.9963513e+00   2.1338236e+00   1.9858586e+00   2.0388576e+00   2.1145052e+00   2.0249467e+00   2.1111737e+00   2.0914923e+00   2.0522495e+00   2.1149164e+00   1.8353467e+00   2.0989216e+00   2.0808310e+00   2.1202235e+00   2.0224656e+00   2.1118146e+00   1.9795225e+00   2.0087633e+00   2.0488454e+00   2.0950932e+00   1.9962739e+00   2.0138635e+00   2.0420190e+00   1.9753629e+00   2.0999807e+00   2.1800103e+00   2.0430629e+00   2.0726469e+00   2.0520535e+00   2.0337448e+00   2.1321811e+00   2.0102885e+00   2.0348683e+00   9.0783250e-01   9.4769920e-01   9.0073642e-01   9.0941833e-01   9.1217374e-01   8.4536066e-01   8.6021752e-01   8.8893470e-01   9.1428180e-01   1.0320040e+00   9.0314164e-01   8.0118985e-01   9.1552723e-01   9.6734605e-01   9.3541154e-01   9.4289573e-01   8.7772188e-01   9.1915477e-01   8.5495478e-01   9.1095242e-01   9.2633049e-01   9.3622729e-01   8.9767932e-01   8.9889632e-01   9.7292957e-01   9.2828458e-01   9.5933499e-01   8.2189185e-01   8.7675881e-01   9.2137910e-01   9.2268484e-01   9.1982836e-01   9.7747676e-01   8.4348459e-01   8.6351887e-01   8.4947057e-01   9.4701147e-01   9.1861827e-01   9.1234000e-01   9.4741622e-01   9.3414142e-01   9.3526681e-01   9.5118997e-01   8.6727912e-01   8.6134447e-01   9.1183578e-01   9.2299587e-01   8.1193469e-01   9.1802759e-01   9.1894430e-01
   4.6000000e+01   2.1291983e+00   2.1304815e+00   2.0906988e+00   2.0445494e+00   2.1238473e+00   2.1220884e+00   2.1005416e+00   2.0398320e+00   2.0602418e+00   2.0666497e+00   2.1162682e+00   2.1485948e+00   2.1619097e+00   1.9565001e+00   2.0485178e+00   2.1490284e+00   2.1432934e+00   2.0974378e+00   2.1805205e+00   2.0732864e+00   2.0782624e+00   2.1796944e+00   2.0945838e+00   2.1485783e+00   2.1261157e+00   2.0998082e+00   2.1728009e+00   1.9317274e+00   2.1524008e+00   2.1419389e+00   2.1788634e+00   2.0687207e+00   2.1728822e+00   2.0382308e+00   2.0664907e+00   2.1032131e+00   2.1477160e+00   2.0833602e+00   2.0749093e+00   2.0927553e+00   2.0237462e+00   2.1496997e+00   2.2418280e+00   2.1271917e+00   2.1582502e+00   2.1089227e+00   2.0810271e+00   2.1807146e+00   2.0561204e+00   2.1094406e+00   8.7550553e-01   9.2628090e-01   8.8747580e-01   8.9158313e-01   8.8878157e-01   8.4992357e-01   8.4252173e-01   8.7995232e-01   9.0231234e-01   9.8970620e-01   8.9456065e-01   7.8587713e-01   9.1524733e-01   9.4623615e-01   9.1943000e-01   9.1937137e-01   8.6251445e-01   9.0958068e-01   8.4488774e-01   9.0006792e-01   9.0980744e-01   9.2643189e-01   8.7441544e-01   8.7499252e-01   9.5802199e-01   9.1615773e-01   9.5997783e-01   8.2163244e-01   8.6028953e-01   8.9047856e-01   9.2012168e-01   8.8697516e-01   9.6272972e-01   8.1921634e-01   8.3901900e-01   8.2602855e-01   9.3992618e-01   8.9277343e-01   9.0687958e-01   9.3079655e-01   9.1430331e-01   9.0190815e-01   9.7707754e-01   8.5770132e-01   8.8250953e-01   8.8611158e-01   9.0142785e-01   7.9750097e-01   8.8497106e-01   8.9916462e-01
   4.7000000e+01   2.1815936e+00   2.1558028e+00   2.1459293e+00   2.1209023e+00   2.1629494e+00   2.1795294e+00   2.1497073e+00   2.1081513e+00   2.1150916e+00   2.1034205e+00   2.1574489e+00   2.1819101e+00   2.2253620e+00   2.0385734e+00   2.1005682e+00   2.1754601e+00   2.1771076e+00   2.1710750e+00   2.2135315e+00   2.1464810e+00   2.1093455e+00   2.2187110e+00   2.1459451e+00   2.1754721e+00   2.1521957e+00   2.1329762e+00   2.2120163e+00   2.0106450e+00   2.1957456e+00   2.1822695e+00   2.2171342e+00   2.1133692e+00   2.2164703e+00   2.0890444e+00   2.1097643e+00   2.1434674e+00   2.1896005e+00   2.1455916e+00   2.1183386e+00   2.1298688e+00   2.0609278e+00   2.1847929e+00   2.2817929e+00   2.1891474e+00   2.2265698e+00   2.1498192e+00   2.1203998e+00   2.2146822e+00   2.0953473e+00   2.1581533e+00   8.4967608e-01   8.9832091e-01   8.7543507e-01   8.6375485e-01   8.6058377e-01   8.5644584e-01   8.1766876e-01   8.6658723e-01   8.8080216e-01   9.5325112e-01   8.7977026e-01   7.6350994e-01   8.9944836e-01   9.1373216e-01   8.9604783e-01   8.9795973e-01   8.4014417e-01   8.9639122e-01   8.2732498e-01   8.7988835e-01   8.8140000e-01   9.0321571e-01   8.4712431e-01   8.4830042e-01   9.2705793e-01   8.9596349e-01   9.4376234e-01   8.2056891e-01   8.3227905e-01   8.5514390e-01   9.0818243e-01   8.5989406e-01   9.3377666e-01   7.9183871e-01   8.1237955e-01   8.0281157e-01   9.2661728e-01   8.7347807e-01   8.9349813e-01   9.1224931e-01   8.9814540e-01   8.6902023e-01   9.9261268e-01   8.5927842e-01   8.9203346e-01   8.5527149e-01   8.7572397e-01   7.7596874e-01   8.5520382e-01   8.8766813e-01
   4.8000000e+01   2.2176935e+00   2.1758908e+00   2.1880846e+00   2.1784439e+00   2.1874464e+00   2.2216543e+00   2.1823676e+00   2.1581305e+00   2.1516339e+00   2.1370083e+00   2.1859012e+00   2.2071087e+00   2.2704544e+00   2.1074712e+00   2.1384186e+00   2.1927343e+00   2.2089761e+00   2.2221326e+00   2.2361002e+00   2.1947200e+00   2.1355879e+00   2.2431786e+00   2.1813227e+00   2.2010576e+00   2.1756483e+00   2.1567650e+00   2.2416914e+00   2.0788680e+00   2.2259880e+00   2.2094074e+00   2.2447966e+00   2.1466650e+00   2.2461874e+00   2.1322496e+00   2.1392933e+00   2.1712733e+00   2.2221059e+00   2.1843779e+00   2.1487274e+00   2.1640786e+00   2.0912148e+00   2.2066424e+00   2.3127581e+00   2.2362774e+00   2.2825180e+00   2.1766668e+00   2.1515553e+00   2.2355879e+00   2.1232555e+00   2.1939316e+00   8.2723685e-01   8.6514805e-01   8.5957319e-01   8.4446535e-01   8.2195757e-01   8.5803514e-01   7.9128333e-01   8.4960539e-01   8.6336240e-01   9.1902828e-01   8.6215075e-01   7.3870867e-01   8.9540607e-01   8.9001735e-01   8.6804716e-01   8.6403096e-01   8.0959089e-01   8.8581975e-01   8.1718338e-01   8.5964769e-01   8.6092568e-01   8.6680034e-01   8.2392623e-01   8.2341677e-01   8.9182388e-01   8.6205992e-01   9.1397651e-01   8.0796536e-01   8.1166082e-01   8.1970075e-01   8.8981144e-01   8.3119364e-01   9.0544629e-01   7.5874064e-01   7.8215412e-01   7.7877218e-01   9.1069661e-01   8.4833601e-01   8.7729846e-01   8.9220151e-01   8.6675843e-01   8.3641193e-01   9.9225312e-01   8.4807467e-01   9.0182467e-01   8.2393939e-01   8.4772060e-01   7.5636561e-01   8.2440216e-01   8.7081965e-01
   4.9000000e+01   2.2402217e+00   2.1921108e+00   2.2143214e+00   2.2141519e+00   2.2073890e+00   2.2495140e+00   2.2065261e+00   2.1869116e+00   2.1762683e+00   2.1642043e+00   2.2079993e+00   2.2251226e+00   2.3017336e+00   2.1563871e+00   2.1695820e+00   2.2054666e+00   2.2284339e+00   2.2519514e+00   2.2522973e+00   2.2249354e+00   2.1575167e+00   2.2564201e+00   2.2085311e+00   2.2174454e+00   2.1887650e+00   2.1798661e+00   2.2584666e+00   2.1306978e+00   2.2534987e+00   2.2272787e+00   2.2670082e+00   2.1770125e+00   2.2700772e+00   2.1658917e+00   2.1633501e+00   2.1931984e+00   2.2385204e+00   2.2054151e+00   2.1720118e+00   2.1867607e+00   2.1158162e+00   2.2191730e+00   2.3287919e+00   2.2712006e+00   2.3243079e+00   2.2020217e+00   2.1859155e+00   2.2495488e+00   2.1420330e+00   2.2241604e+00   8.0389143e-01   8.3398019e-01   8.4339441e-01   8.1935476e-01   7.9664095e-01   8.4666610e-01   7.7048124e-01   8.2356563e-01   8.3568304e-01   8.8321096e-01   8.2757072e-01   7.1214093e-01   8.8016191e-01   8.4938123e-01   8.4051107e-01   8.3976317e-01   7.9044241e-01   8.6871953e-01   8.0223226e-01   8.3745547e-01   8.3056497e-01   8.4278714e-01   7.9380323e-01   7.9641597e-01   8.5788089e-01   8.2482727e-01   8.8792611e-01   7.9545666e-01   7.8423525e-01   7.9097152e-01   8.6781592e-01   7.9509104e-01   8.7673521e-01   7.3255940e-01   7.6094580e-01   7.6319220e-01   8.9010057e-01   8.2322674e-01   8.5386719e-01   8.7172717e-01   8.4193856e-01   8.1239472e-01   9.7855514e-01   8.3560906e-01   8.9955520e-01   7.9203975e-01   8.1802349e-01   7.4298961e-01   7.9609170e-01   8.4531283e-01
   5.0000000e+01   2.2561224e+00   2.2034931e+00   2.2370939e+00   2.2435810e+00   2.2158867e+00   2.2699448e+00   2.2256879e+00   2.2099883e+00   2.1982615e+00   2.1863250e+00   2.2239982e+00   2.2375558e+00   2.3193483e+00   2.1979279e+00   2.1886632e+00   2.2162782e+00   2.2464423e+00   2.2719986e+00   2.2643449e+00   2.2449483e+00   2.1738769e+00   2.2617231e+00   2.2298633e+00   2.2317556e+00   2.2064210e+00   2.1962281e+00   2.2663670e+00   2.1714970e+00   2.2681904e+00   2.2373074e+00   2.2865487e+00   2.1973451e+00   2.2823247e+00   2.1921369e+00   2.1802683e+00   2.2109136e+00   2.2465964e+00   2.2218413e+00   2.1867017e+00   2.1998325e+00   2.1339958e+00   2.2334796e+00   2.3382546e+00   2.2944718e+00   2.3560487e+00   2.2212210e+00   2.2053160e+00   2.2524361e+00   2.1634573e+00   2.2468313e+00   7.7192493e-01   8.1084117e-01   8.1600226e-01   7.9177595e-01   7.6031666e-01   8.2349872e-01   7.4545478e-01   7.9477352e-01   8.1116457e-01   8.5329965e-01   8.1034165e-01   6.8504911e-01   8.6314119e-01   8.1357485e-01   8.1213413e-01   8.1057683e-01   7.5962029e-01   8.4646669e-01   7.8917697e-01   8.1106208e-01   8.0406093e-01   8.0221492e-01   7.6431986e-01   7.7910804e-01   8.2216174e-01   7.8317075e-01   8.5934144e-01   7.7402531e-01   7.6351805e-01   7.5066749e-01   8.4818565e-01   7.6461766e-01   8.4660011e-01   7.0171157e-01   7.3428233e-01   7.3329742e-01   8.6965380e-01   8.0621553e-01   8.2659719e-01   8.5348761e-01   8.1456061e-01   7.8084589e-01   9.6041766e-01   8.2224914e-01   8.8755563e-01   7.6551360e-01   7.9480265e-01   7.3506730e-01   7.6830496e-01   8.2701890e-01
   5.1000000e+01   2.2706812e+00   2.2097635e+00   2.2500195e+00   2.2598254e+00   2.2187742e+00   2.2813044e+00   2.2351556e+00   2.2202852e+00   2.2173712e+00   2.1990188e+00   2.2298314e+00   2.2513576e+00   2.3288603e+00   2.2328602e+00   2.2073508e+00   2.2193768e+00   2.2560002e+00   2.2796530e+00   2.2665228e+00   2.2534202e+00   2.1879977e+00   2.2660610e+00   2.2427300e+00   2.2425326e+00   2.2192820e+00   2.2049158e+00   2.2728319e+00   2.2056997e+00   2.2833862e+00   2.2450106e+00   2.2948017e+00   2.2150894e+00   2.2892376e+00   2.2066027e+00   2.1931838e+00   2.2235118e+00   2.2522505e+00   2.2309980e+00   2.2023860e+00   2.2122184e+00   2.1482254e+00   2.2396765e+00   2.3353027e+00   2.3103714e+00   2.3728662e+00   2.2341199e+00   2.2222728e+00   2.2610388e+00   2.1822666e+00   2.2626953e+00   7.5270882e-01   7.7792729e-01   7.9629801e-01   7.6702365e-01   7.3744319e-01   8.1464278e-01   7.2261237e-01   7.6861387e-01   7.8640564e-01   8.2283330e-01   7.8451502e-01   6.6566398e-01   8.4288630e-01   7.7977748e-01   7.7984988e-01   7.8170236e-01   7.3628110e-01   8.1673354e-01   7.7417657e-01   7.8683831e-01   7.7381239e-01   7.7168011e-01   7.4395177e-01   7.5417503e-01   7.8769144e-01   7.3682439e-01   8.2565133e-01   7.5982161e-01   7.3698479e-01   7.3061371e-01   8.2758199e-01   7.3219821e-01   8.0909405e-01   6.7782607e-01   7.1384588e-01   7.1193323e-01   8.4510546e-01   7.9306920e-01   8.0714102e-01   8.2753211e-01   7.9146591e-01   7.5837135e-01   9.3376140e-01   8.0723361e-01   8.7395184e-01   7.3575497e-01   7.7290578e-01   7.2215906e-01   7.3655812e-01   8.0914075e-01
   5.2000000e+01   2.2767209e+00   2.2165983e+00   2.2564969e+00   2.2745455e+00   2.2228712e+00   2.2867221e+00   2.2498825e+00   2.2242388e+00   2.2305744e+00   2.2115542e+00   2.2374257e+00   2.2639590e+00   2.3270875e+00   2.2531561e+00   2.2219955e+00   2.2268050e+00   2.2652392e+00   2.2799716e+00   2.2675785e+00   2.2566368e+00   2.1959128e+00   2.2628133e+00   2.2546434e+00   2.2466513e+00   2.2268587e+00   2.2157542e+00   2.2734629e+00   2.2227299e+00   2.2921180e+00   2.2441069e+00   2.3060722e+00   2.2313520e+00   2.2859697e+00   2.2185857e+00   2.1992796e+00   2.2308373e+00   2.2548150e+00   2.2348435e+00   2.2087009e+00   2.2207550e+00   2.1647515e+00   2.2401076e+00   2.3275630e+00   2.3185318e+00   2.3730051e+00   2.2447886e+00   2.2394199e+00   2.2643955e+00   2.1885191e+00   2.2689896e+00   7.2472019e-01   7.5053759e-01   7.7611707e-01   7.4667022e-01   7.0725272e-01   7.8794582e-01   7.0695787e-01   7.3665313e-01   7.6623212e-01   7.9265767e-01   7.5802975e-01   6.4096350e-01   8.1318461e-01   7.5226495e-01   7.5715368e-01   7.5595562e-01   7.1685541e-01   7.8938068e-01   7.6102493e-01   7.6449815e-01   7.4980006e-01   7.5057153e-01   7.1974549e-01   7.3072917e-01   7.6065535e-01   6.8753136e-01   7.8734369e-01   7.3940379e-01   7.2206265e-01   7.0005452e-01   8.0338618e-01   7.0197183e-01   7.7600338e-01   6.5209669e-01   6.9096113e-01   6.9475756e-01   8.1759080e-01   7.7671344e-01   7.8663854e-01   8.0460298e-01   7.7075085e-01   7.3501670e-01   8.9593145e-01   7.9380782e-01   8.5295201e-01   7.1627950e-01   7.3970378e-01   7.1312998e-01   7.1888387e-01   7.8765274e-01
   5.3000000e+01   2.2801662e+00   2.2178429e+00   2.2591896e+00   2.2803371e+00   2.2203435e+00   2.2919093e+00   2.2527186e+00   2.2233399e+00   2.2337471e+00   2.2217112e+00   2.2410821e+00   2.2717751e+00   2.3318471e+00   2.2743066e+00   2.2295007e+00   2.2251410e+00   2.2746081e+00   2.2779622e+00   2.2653967e+00   2.2500712e+00   2.2078728e+00   2.2601592e+00   2.2551460e+00   2.2489328e+00   2.2332733e+00   2.2218068e+00   2.2760381e+00   2.2339895e+00   2.2926100e+00   2.2439291e+00   2.3096755e+00   2.2444388e+00   2.2861297e+00   2.2207280e+00   2.2032003e+00   2.2326613e+00   2.2565123e+00   2.2415088e+00   2.2134123e+00   2.2262716e+00   2.1706455e+00   2.2398271e+00   2.3157121e+00   2.3212952e+00   2.3751642e+00   2.2474899e+00   2.2510388e+00   2.2634494e+00   2.1954366e+00   2.2768315e+00   7.0915112e-01   7.2833557e-01   7.5383484e-01   7.2528665e-01   6.8680295e-01   7.5944913e-01   6.8980866e-01   7.1741240e-01   7.4074627e-01   7.6724028e-01   7.2724359e-01   6.2865372e-01   7.8932039e-01   7.2438660e-01   7.2709039e-01   7.3309531e-01   6.9503365e-01   7.6900977e-01   7.4108778e-01   7.4311770e-01   7.2781402e-01   7.2286703e-01   7.0105608e-01   7.1080696e-01   7.2584826e-01   6.3426945e-01   7.5832662e-01   7.1796185e-01   6.9692856e-01   6.7556736e-01   7.8461956e-01   6.8312280e-01   7.4134104e-01   6.3046171e-01   6.7533336e-01   6.7514360e-01   7.9536637e-01   7.5955886e-01   7.5692879e-01   7.8386848e-01   7.4982462e-01   7.1272288e-01   8.5130771e-01   7.7344183e-01   8.2327003e-01   6.8931947e-01   7.1719252e-01   7.0576922e-01   6.9112104e-01   7.6800398e-01
   5.4000000e+01   2.2758299e+00   2.2102205e+00   2.2619981e+00   2.2825488e+00   2.2166220e+00   2.2924091e+00   2.2529476e+00   2.2203673e+00   2.2365559e+00   2.2256152e+00   2.2379235e+00   2.2710705e+00   2.3244967e+00   2.2870700e+00   2.2327178e+00   2.2294737e+00   2.2736492e+00   2.2723379e+00   2.2602745e+00   2.2426922e+00   2.2124143e+00   2.2534542e+00   2.2497179e+00   2.2487526e+00   2.2363730e+00   2.2237111e+00   2.2708378e+00   2.2391423e+00   2.2943398e+00   2.2403124e+00   2.3080577e+00   2.2495714e+00   2.2852617e+00   2.2278838e+00   2.2039287e+00   2.2332270e+00   2.2564742e+00   2.2390699e+00   2.2149652e+00   2.2307646e+00   2.1769923e+00   2.2397375e+00   2.2990408e+00   2.3218112e+00   2.3661330e+00   2.2513222e+00   2.2629484e+00   2.2617321e+00   2.1978897e+00   2.2817563e+00   6.9188490e-01   7.0475329e-01   7.2844741e-01   7.0436500e-01   6.6541553e-01   7.4076289e-01   6.7282653e-01   6.8848714e-01   7.1787929e-01   7.3574200e-01   7.0909729e-01   6.1060219e-01   7.6464488e-01   6.9637375e-01   7.0783011e-01   7.1527065e-01   6.8143528e-01   7.4227823e-01   7.2526337e-01   7.2072951e-01   7.0646973e-01   6.9301741e-01   6.8076803e-01   6.9392525e-01   7.0073345e-01   5.9198382e-01   7.3400253e-01   6.9761471e-01   6.7743923e-01   6.5959727e-01   7.6059444e-01   6.5668627e-01   7.0866175e-01   6.1251189e-01   6.6613876e-01   6.6002804e-01   7.6936507e-01   7.3808229e-01   7.3030713e-01   7.6462463e-01   7.2873441e-01   6.9316032e-01   8.0610510e-01   7.5614017e-01   7.9728490e-01   6.6973089e-01   7.0005065e-01   6.9026500e-01   6.7857350e-01   7.4856453e-01
   5.5000000e+01   2.2726978e+00   2.2073869e+00   2.2553076e+00   2.2740575e+00   2.2117580e+00   2.2942037e+00   2.2493188e+00   2.2121936e+00   2.2299684e+00   2.2329786e+00   2.2372192e+00   2.2718963e+00   2.3151753e+00   2.2975478e+00   2.2306678e+00   2.2247400e+00   2.2744103e+00   2.2636715e+00   2.2553689e+00   2.2340597e+00   2.2140037e+00   2.2443787e+00   2.2515650e+00   2.2437512e+00   2.2355997e+00   2.2256023e+00   2.2703423e+00   2.2365553e+00   2.2903752e+00   2.2294486e+00   2.3045440e+00   2.2506022e+00   2.2823443e+00   2.2259753e+00   2.2065832e+00   2.2299171e+00   2.2491763e+00   2.2357798e+00   2.2163210e+00   2.2270575e+00   2.1795711e+00   2.2339603e+00   2.2813131e+00   2.3145666e+00   2.3536154e+00   2.2530414e+00   2.2646323e+00   2.2559905e+00   2.2014706e+00   2.2808239e+00   6.7597468e-01   6.8494394e-01   7.1560363e-01   6.8736025e-01   6.4606100e-01   7.2043713e-01   6.5980325e-01   6.6532823e-01   6.9916756e-01   7.1116002e-01   6.8364556e-01   5.9312397e-01   7.3497533e-01   6.7150967e-01   6.8364349e-01   6.9304926e-01   6.5877380e-01   7.1645514e-01   7.1027031e-01   6.9914435e-01   6.8212313e-01   6.7273891e-01   6.6388684e-01   6.7390916e-01   6.7038668e-01   5.5381628e-01   7.0453805e-01   6.8238575e-01   6.5960400e-01   6.3924016e-01   7.3425038e-01   6.3225151e-01   6.8724299e-01   5.9560512e-01   6.5107799e-01   6.4522844e-01   7.4460618e-01   7.2177270e-01   7.0639966e-01   7.4736600e-01   7.1504545e-01   6.8556333e-01   7.6081553e-01   7.4642911e-01   7.6214463e-01   6.4854817e-01   6.8110994e-01   6.8075945e-01   6.5847993e-01   7.2742471e-01
   5.6000000e+01   2.2671826e+00   2.2007651e+00   2.2482353e+00   2.2668674e+00   2.2017171e+00   2.2899459e+00   2.2457492e+00   2.2018743e+00   2.2225627e+00   2.2319468e+00   2.2341139e+00   2.2693387e+00   2.2996821e+00   2.2973180e+00   2.2297789e+00   2.2212752e+00   2.2687320e+00   2.2508694e+00   2.2525568e+00   2.2225508e+00   2.2106362e+00   2.2373609e+00   2.2440139e+00   2.2378148e+00   2.2325519e+00   2.2254394e+00   2.2612941e+00   2.2269378e+00   2.2878807e+00   2.2195356e+00   2.3013625e+00   2.2538423e+00   2.2709795e+00   2.2211549e+00   2.1999701e+00   2.2235376e+00   2.2418959e+00   2.2298572e+00   2.2109184e+00   2.2194568e+00   2.1745347e+00   2.2329628e+00   2.2548630e+00   2.3066069e+00   2.3314541e+00   2.2451337e+00   2.2660706e+00   2.2512193e+00   2.2021383e+00   2.2756823e+00   6.5917143e-01   6.6989543e-01   7.0375252e-01   6.6973055e-01   6.3750584e-01   6.9723317e-01   6.4999598e-01   6.5217517e-01   6.7265793e-01   6.8698506e-01   6.6813532e-01   5.7888492e-01   7.0963332e-01   6.5696375e-01   6.6227186e-01   6.7043780e-01   6.5303619e-01   6.9602668e-01   6.9317704e-01   6.7674824e-01   6.6680148e-01   6.5159195e-01   6.5303387e-01   6.5823984e-01   6.5083273e-01   5.0990819e-01   6.9157048e-01   6.6354496e-01   6.4416078e-01   6.3353000e-01   7.1719753e-01   6.1218966e-01   6.6450992e-01   5.8001474e-01   6.3967765e-01   6.3369674e-01   7.2419373e-01   7.0474678e-01   6.8745301e-01   7.3009670e-01   7.0040258e-01   6.6428232e-01   7.1460205e-01   7.2878061e-01   7.3363140e-01   6.3801572e-01   6.6364540e-01   6.6878213e-01   6.4336965e-01   7.0575678e-01
   5.7000000e+01   2.2543097e+00   2.1929636e+00   2.2387317e+00   2.2621774e+00   2.1902289e+00   2.2863737e+00   2.2380727e+00   2.1888183e+00   2.2171698e+00   2.2270747e+00   2.2301193e+00   2.2674563e+00   2.2840505e+00   2.2947299e+00   2.2253486e+00   2.2133609e+00   2.2594308e+00   2.2391849e+00   2.2412882e+00   2.2058546e+00   2.2107393e+00   2.2244567e+00   2.2393511e+00   2.2300377e+00   2.2300687e+00   2.2221259e+00   2.2510575e+00   2.2173376e+00   2.2792724e+00   2.2096425e+00   2.2916764e+00   2.2522089e+00   2.2617511e+00   2.2144694e+00   2.1927473e+00   2.2153026e+00   2.2354023e+00   2.2243446e+00   2.2089073e+00   2.2130731e+00   2.1708414e+00   2.2185871e+00   2.2236335e+00   2.2961189e+00   2.3087117e+00   2.2337443e+00   2.2623476e+00   2.2413593e+00   2.2031408e+00   2.2726994e+00   6.4603964e-01   6.4852927e-01   6.8489982e-01   6.5354295e-01   6.1591578e-01   6.7861165e-01   6.4299302e-01   6.3595474e-01   6.4964411e-01   6.6883238e-01   6.5668178e-01   5.6855623e-01   6.8668514e-01   6.4082611e-01   6.4808442e-01   6.5096199e-01   6.3919917e-01   6.7197477e-01   6.8158944e-01   6.6239238e-01   6.4384420e-01   6.3905078e-01   6.3999735e-01   6.4545082e-01   6.2855296e-01   4.7036695e-01   6.5852673e-01   6.5187808e-01   6.3578769e-01   6.1659394e-01   6.9679149e-01   5.9929662e-01   6.3881811e-01   5.7155194e-01   6.3303420e-01   6.2554746e-01   6.9886932e-01   6.8995648e-01   6.6507919e-01   7.1714193e-01   6.8877818e-01   6.5762303e-01   6.7090266e-01   7.1819193e-01   6.9519433e-01   6.2222107e-01   6.4756878e-01   6.6349034e-01   6.3645939e-01   6.8367373e-01
   5.8000000e+01   2.2387990e+00   2.1846546e+00   2.2229830e+00   2.2471279e+00   2.1781145e+00   2.2753435e+00   2.2239907e+00   2.1725852e+00   2.2037075e+00   2.2260079e+00   2.2125199e+00   2.2642500e+00   2.2658977e+00   2.2900722e+00   2.2162474e+00   2.2056348e+00   2.2463342e+00   2.2215400e+00   2.2291137e+00   2.1920552e+00   2.2051545e+00   2.2114462e+00   2.2256598e+00   2.2227727e+00   2.2261656e+00   2.2169998e+00   2.2387550e+00   2.2045734e+00   2.2691318e+00   2.1974499e+00   2.2836075e+00   2.2436556e+00   2.2476131e+00   2.2071866e+00   2.1814564e+00   2.2061975e+00   2.2213313e+00   2.2160416e+00   2.2019896e+00   2.2025561e+00   2.1619662e+00   2.2067920e+00   2.1915628e+00   2.2810451e+00   2.2757195e+00   2.2283089e+00   2.2643637e+00   2.2310938e+00   2.1986742e+00   2.2688958e+00   6.3501874e-01   6.3750571e-01   6.6911203e-01   6.3983366e-01   6.0920111e-01   6.7142903e-01   6.3620063e-01   6.2224156e-01   6.2612547e-01   6.5086665e-01   6.3685938e-01   5.6312123e-01   6.6829956e-01   6.2760997e-01   6.3260584e-01   6.3492513e-01   6.2912812e-01   6.5642382e-01   6.6952149e-01   6.4378814e-01   6.3441787e-01   6.2167326e-01   6.2949830e-01   6.3676306e-01   6.1269929e-01   4.3658830e-01   6.4572631e-01   6.4053201e-01   6.2219365e-01   6.1242249e-01   6.7954747e-01   5.9349598e-01   6.2483690e-01   5.6524014e-01   6.2914996e-01   6.2012385e-01   6.7609928e-01   6.7801362e-01   6.4046259e-01   7.0138742e-01   6.7120422e-01   6.4791875e-01   6.2797812e-01   7.0321941e-01   6.6457424e-01   6.1413391e-01   6.3566099e-01   6.5784250e-01   6.2606352e-01   6.6973073e-01
   5.9000000e+01   2.2265025e+00   2.1703055e+00   2.2030359e+00   2.2386897e+00   2.1620575e+00   2.2655831e+00   2.2062880e+00   2.1556294e+00   2.1932799e+00   2.2162254e+00   2.1973656e+00   2.2526081e+00   2.2461160e+00   2.2777191e+00   2.2054085e+00   2.1950057e+00   2.2327890e+00   2.2031631e+00   2.2112808e+00   2.1730751e+00   2.1948383e+00   2.1918119e+00   2.2178582e+00   2.2083942e+00   2.2163792e+00   2.2115457e+00   2.2230809e+00   2.1883024e+00   2.2510119e+00   2.1839175e+00   2.2720764e+00   2.2320824e+00   2.2302683e+00   2.1923616e+00   2.1660486e+00   2.1895527e+00   2.2075863e+00   2.2065652e+00   2.1917922e+00   2.1884879e+00   2.1510037e+00   2.1943376e+00   2.1642732e+00   2.2627258e+00   2.2435112e+00   2.2151916e+00   2.2553338e+00   2.2173392e+00   2.1861367e+00   2.2587142e+00   6.2650922e-01   6.2563407e-01   6.5342035e-01   6.3206488e-01   6.0344088e-01   6.5115195e-01   6.2809537e-01   6.1323379e-01   6.1114385e-01   6.4256803e-01   6.2378279e-01   5.6074138e-01   6.4714736e-01   6.2421701e-01   6.2484866e-01   6.2467724e-01   6.2312449e-01   6.3262541e-01   6.5604282e-01   6.2701873e-01   6.2233781e-01   6.1487101e-01   6.2234398e-01   6.2962751e-01   5.9487962e-01   4.0647444e-01   6.2210959e-01   6.2657537e-01   6.1490175e-01   6.1253003e-01   6.6172035e-01   5.8182863e-01   6.0289392e-01   5.6274444e-01   6.2089849e-01   6.1201105e-01   6.5754178e-01   6.6270687e-01   6.2625784e-01   6.9179836e-01   6.6465642e-01   6.4303248e-01   5.8934132e-01   6.8802870e-01   6.2103439e-01   6.0265764e-01   6.3332185e-01   6.4945788e-01   6.1454590e-01   6.4621507e-01
   6.0000000e+01   2.2097378e+00   2.1561061e+00   2.1867765e+00   2.2239455e+00   2.1450757e+00   2.2484791e+00   2.1883277e+00   2.1400120e+00   2.1747908e+00   2.2031684e+00   2.1791461e+00   2.2370715e+00   2.2216297e+00   2.2672084e+00   2.1923895e+00   2.1827627e+00   2.2165558e+00   2.1794488e+00   2.1951361e+00   2.1603678e+00   2.1855067e+00   2.1773808e+00   2.2017424e+00   2.1896248e+00   2.2070946e+00   2.2041607e+00   2.2083072e+00   2.1724583e+00   2.2330835e+00   2.1699278e+00   2.2534179e+00   2.2280394e+00   2.2109778e+00   2.1816451e+00   2.1517328e+00   2.1741839e+00   2.1894415e+00   2.1925385e+00   2.1812588e+00   2.1768161e+00   2.1391230e+00   2.1768651e+00   2.1368405e+00   2.2406293e+00   2.2043071e+00   2.2008340e+00   2.2401461e+00   2.2053828e+00   2.1737242e+00   2.2434013e+00   6.2163334e-01   6.1935780e-01   6.3862224e-01   6.2607246e-01   5.9837267e-01   6.4352083e-01   6.2511583e-01   6.0692660e-01   5.9911234e-01   6.2800635e-01   6.1317508e-01   5.5692858e-01   6.3482920e-01   6.1535729e-01   6.1384989e-01   6.1002091e-01   6.1503407e-01   6.1992431e-01   6.3969342e-01   6.1415352e-01   6.1249071e-01   6.0744056e-01   6.1758684e-01   6.2114696e-01   5.8476495e-01   3.8169236e-01   6.1657635e-01   6.1918043e-01   6.1098437e-01   6.1226723e-01   6.5009351e-01   5.7723407e-01   5.8641507e-01   5.5972635e-01   6.1786044e-01   6.0269644e-01   6.4387799e-01   6.4692258e-01   6.1393917e-01   6.8071330e-01   6.5847194e-01   6.4079740e-01   5.5326517e-01   6.7852536e-01   5.9076690e-01   6.0277910e-01   6.2680696e-01   6.4093264e-01   6.0739528e-01   6.2712139e-01


==> data/case_study_real.dat <==
   0.0000000e+00   2.6870000e-01   4.0020000e-01
   1.0000000e+00   1.9885879e-01   2.1069414e-01
   2.0000000e+00   2.6148993e-01   2.1919965e-01
   3.0000000e+00   3.3349055e-01   3.2401677e-01
   4.0000000e+00   3.1549126e-01   4.2382638e-01
   5.0000000e+00   2.2522551e-01   3.7424208e-01
   6.0000000e+00   1.8442954e-01   2.4691146e-01
   7.0000000e+00   2.2288183e-01   2.5045845e-01
   8.0000000e+00   2.6756655e-01   3.3603487e-01
   9.0000000e+00   2.5402944e-01   4.1508397e-01
   1.0000000e+01   1.9586984e-01   3.8085965e-01
   1.1000000e+01   1.6840788e-01   2.8441921e-01
   1.2000000e+01   1.9324093e-01   2.8082696e-01
   1.3000000e+01   2.2651765e-01   3.5055323e-01
   1.4000000e+01   2.2369269e-01   4.2381139e-01
   1.5000000e+01   1.8658353e-01   4.1739575e-01
   1.6000000e+01   1.6209541e-01   3.4212642e-01
   1.7000000e+01   1.7484353e-01   3.1724041e-01
   1.8000000e+01   2.0459102e-01   3.6236539e-01
   1.9000000e+01   2.1918560e-01   4.3127797e-01
   2.0000000e+01   2.0574400e-01   4.6458249e-01
   2.1000000e+01   1.8491404e-01   4.3074337e-01
   2.2000000e+01   1.8479890e-01   3.8499494e-01
   2.3000000e+01   2.0951493e-01   3.8676220e-01
   2.4000000e+01   2.4276047e-01   4.2947704e-01
   2.5000000e+01   2.6608618e-01   4.8202633e-01
   2.6000000e+01   2.7341621e-01   5.1145405e-01
   2.7000000e+01   2.7628772e-01   5.0498955e-01
   2.8000000e+01   2.9238606e-01   4.8521343e-01
   2.9000000e+01   3.3047088e-01   4.8220046e-01
   3.0000000e+01   3.8764384e-01   5.0414842e-01
   3.1000000e+01   4.5580593e-01   5.4305297e-01
   3.2000000e+01   5.2858643e-01   5.8711494e-01
   3.3000000e+01   6.0562902e-01   6.2740426e-01
   3.4000000e+01   6.9304886e-01   6.6144781e-01
   3.5000000e+01   8.0062359e-01   6.9302239e-01
   3.6000000e+01   9.3780376e-01   7.2843922e-01
   3.7000000e+01   1.1094774e+00   7.7257717e-01
   3.8000000e+01   1.3105240e+00   8.2667565e-01
   3.9000000e+01   1.5205583e+00   8.8717720e-01
   4.0000000e+01   1.7077532e+00   9.4510880e-01
   4.1000000e+01   1.8477000e+00   9.8786008e-01
   4.2000000e+01   1.9398310e+00   1.0052478e+00
   4.3000000e+01   2.0011450e+00   9.9615164e-01
   4.4000000e+01   2.0487907e+00   9.6833104e-01
   4.5000000e+01   2.0912185e+00   9.3182499e-01
   4.6000000e+01   2.1297075e+00   8.9362193e-01
   4.7000000e+01   2.1630650e+00   8.5693874e-01
   4.8000000e+01   2.1905492e+00   8.2279665e-01
   4.9000000e+01   2.2124006e+00   7.9144671e-01
   5.0000000e+01   2.2293430e+00   7.6300486e-01
   5.1000000e+01   2.2421189e+00   7.3758211e-01
   5.2000000e+01   2.2513132e+00   7.1525550e-01
   5.3000000e+01   2.2573484e+00   6.9603864e-01
   5.4000000e+01   2.2605255e+00   6.7988012e-01
   5.5000000e+01   2.2610577e+00   6.6667635e-01
   5.6000000e+01   2.2590913e+00   6.5628625e-01
   5.7000000e+01   2.2547177e+00   6.4854242e-01
   5.8000000e+01   2.2479812e+00   6.4325837e-01
   5.9000000e+01   2.2388861e+00   6.4023288e-01
   6.0000000e+01   2.2274006e+00   6.3925246e-01
   6.1000000e+01   2.2134620e+00   6.4009282e-01
   6.2000000e+01   2.1969796e+00   6.4251986e-01
   6.3000000e+01   2.1778369e+00   6.4629040e-01
   6.4000000e+01   2.1558937e+00   6.5115266e-01
   6.5000000e+01   2.1309859e+00   6.5684655e-01
   6.6000000e+01   2.1029257e+00   6.6310331e-01
   6.7000000e+01   2.0714998e+00   6.6964454e-01
   6.8000000e+01   2.0364671e+00   6.7618021e-01
   6.9000000e+01   1.9975561e+00   6.8240567e-01
   7.0000000e+01   1.9544610e+00   6.8799749e-01
   7.1000000e+01   1.9068388e+00   6.9260828e-01
   7.2000000e+01   1.8543066e+00   6.9586060e-01
   7.3000000e+01   1.7964417e+00   6.9734036e-01
   7.4000000e+01   1.7327871e+00   6.9659046e-01
   7.5000000e+01   1.6628668e+00   6.9310616e-01
   7.6000000e+01   1.5862206e+00   6.8633504e-01
   7.7000000e+01   1.5024725e+00   6.7568704e-01
   7.8000000e+01   1.4114550e+00   6.6056434e-01
   7.9000000e+01   1.3134198e+00   6.4042796e-01
   8.0000000e+01   1.2093610e+00   6.1492581e-01
   8.1000000e+01   1.1014384e+00   5.8411119e-01
   8.2000000e+01   9.9336384e-01   5.4875994e-01
   8.3000000e+01   8.9039162e-01   5.1071132e-01
   8.4000000e+01   7.9839203e-01   4.7298184e-01
   8.5000000e+01   7.2182874e-01   4.3924015e-01
   8.6000000e+01   6.6156937e-01   4.1245530e-01
   8.7000000e+01   6.1433322e-01   3.9337026e-01
   8.8000000e+01   5.7467629e-01   3.8009641e-01
   8.9000000e+01   5.3822608e-01   3.6943278e-01
   9.0000000e+01   5.0370587e-01   3.5904338e-01
   9.1000000e+01   4.7228574e-01   3.4878734e-01
   9.2000000e+01   4.4515902e-01   3.4004315e-01
   9.3000000e+01   4.2183368e-01   3.3376697e-01
   9.4000000e+01   4.0063225e-01   3.2938170e-01
   9.5000000e+01   3.8039793e-01   3.2552967e-01
   9.6000000e+01   3.6132081e-01   3.2159236e-01
   9.7000000e+01   3.4413201e-01   3.1816828e-01
   9.8000000e+01   3.2889334e-01   3.1605969e-01
   9.9000000e+01   3.1487775e-01   3.1517723e-01
   1.0000000e+02   3.0146184e-01   3.1472790e-01
   1.0100000e+02   2.8873657e-01   3.1427450e-01
   1.0200000e+02   2.7712729e-01   3.1421329e-01
   1.0300000e+02   2.6668252e-01   3.1511524e-01
   1.0400000e+02   2.5699620e-01   3.1692561e-01
   1.0500000e+02   2.4774349e-01   3.1909372e-01
   1.0600000e+02   2.3902755e-01   3.2134555e-01
   1.0700000e+02   2.3112408e-01   3.2400602e-01
   1.0800000e+02   2.2406059e-01   3.2749277e-01
   1.0900000e+02   2.1760150e-01   3.3174592e-01
   1.1000000e+02   2.1158441e-01   3.3635070e-01
   1.1100000e+02   2.0611716e-01   3.4110640e-01
   1.1200000e+02   2.0141357e-01   3.4625429e-01
   1.1300000e+02   1.9753986e-01   3.5211253e-01
   1.1400000e+02   1.9440214e-01   3.5865505e-01
   1.1500000e+02   1.9194659e-01   3.6556718e-01
   1.1600000e+02   1.9029591e-01   3.7264241e-01
   1.1700000e+02   1.8967742e-01   3.7999708e-01
   1.1800000e+02   1.9026952e-01   3.8787847e-01
   1.1900000e+02   1.9215863e-01   3.9635551e-01
   1.2000000e+02   1.9543589e-01   4.0526582e-01
   1.2100000e+02   2.0030730e-01   4.1443456e-01
   1.2200000e+02   2.0710803e-01   4.2388462e-01
   1.2300000e+02   2.1623512e-01   4.3382766e-01
   1.2400000e+02   2.2809133e-01   4.4449772e-01
   1.2500000e+02   2.4310112e-01   4.5603043e-01
   1.2600000e+02   2.6178236e-01   4.6849186e-01
   1.2700000e+02   2.8481853e-01   4.8199255e-01
   1.2800000e+02   3.1309901e-01   4.9676811e-01
   1.2900000e+02   3.4774149e-01   5.1317841e-01
   1.3000000e+02   3.9013632e-01   5.3166492e-01
   1.3100000e+02   4.4204646e-01   5.5272984e-01
   1.3200000e+02   5.0577127e-01   5.7696537e-01
   1.3300000e+02   5.8435109e-01   6.0511521e-01
   1.3400000e+02   6.8173140e-01   6.3812551e-01
   1.3500000e+02   8.0265275e-01   6.7712576e-01
   1.3600000e+02   9.5168417e-01   7.2324122e-01
   1.3700000e+02   1.1303534e+00   7.7705941e-01
   1.3800000e+02   1.3317622e+00   8.3752479e-01
   1.3900000e+02   1.5358297e+00   9.0030487e-01
   1.4000000e+02   1.7140717e+00   9.5669418e-01
   1.4100000e+02   1.8469057e+00   9.9543013e-01
   1.4200000e+02   1.9361853e+00   1.0084961e+00
   1.4300000e+02   1.9979010e+00   9.9652603e-01
   1.4400000e+02   2.0470530e+00   9.6760393e-01
   1.4500000e+02   2.0906904e+00   9.3107426e-01
   1.4600000e+02   2.1297417e+00   8.9317748e-01
   1.4700000e+02   2.1632204e+00   8.5675476e-01
   1.4800000e+02   2.1906595e+00   8.2274835e-01
   1.4900000e+02   2.2124502e+00   7.9144684e-01
   1.5000000e+02   2.2293576e+00   7.6301409e-01
   1.5100000e+02   2.2421203e+00   7.3758885e-01
   1.5200000e+02   2.2513115e+00   7.1525876e-01
   1.5300000e+02   2.2573470e+00   6.9603984e-01
   1.5400000e+02   2.2605248e+00   6.7988043e-01
   1.5500000e+02   2.2610574e+00   6.6667637e-01
   1.5600000e+02   2.2590913e+00   6.5628622e-01
   1.5700000e+02   2.2547176e+00   6.4854239e-01
   1.5800000e+02   2.2479812e+00   6.4325835e-01
   1.5900000e+02   2.2388861e+00   6.4023288e-01
   1.6000000e+02   2.2274006e+00   6.3925246e-01
   1.6100000e+02   2.2134620e+00   6.4009282e-01
   1.6200000e+02   2.1969796e+00   6.4251987e-01
   1.6300000e+02   2.1778369e+00   6.4629040e-01
   1.6400000e+02   2.1558937e+00   6.5115266e-01
   1.6500000e+02   2.1309859e+00   6.5684655e-01
   1.6600000e+02   2.1029257e+00   6.6310331e-01
   1.6700000e+02   2.0714998e+00   6.6964454e-01
   1.6800000e+02   2.0364671e+00   6.7618021e-01
   1.6900000e+02   1.9975561e+00   6.8240567e-01
   1.7000000e+02   1.9544610e+00   6.8799749e-01
   1.7100000e+02   1.9068388e+00   6.9260828e-01
   1.7200000e+02   1.8543066e+00   6.9586060e-01
   1.7300000e+02   1.7964417e+00   6.9734036e-01
   1.7400000e+02   1.7327871e+00   6.9659046e-01
   1.7500000e+02   1.6628668e+00   6.9310616e-01
   1.7600000e+02   1.5862206e+00   6.8633504e-01
   1.7700000e+02   1.5024725e+00   6.7568704e-01
   1.7800000e+02   1.4114550e+00   6.6056434e-01
   1.7900000e+02   1.3134198e+00   6.4042796e-01
   1.8000000e+02   1.2093610e+00   6.1492581e-01
   1.8100000e+02   1.1014384e+00   5.8411119e-01
   1.8200000e+02   9.9336384e-01   5.4875994e-01
   1.8300000e+02   8.9039162e-01   5.1071132e-01
   1.8400000e+02   7.9839203e-01   4.7298184e-01
   1.8500000e+02   7.2182874e-01   4.3924015e-01
   1.8600000e+02   6.6156937e-01   4.1245530e-01
   1.8700000e+02   6.1433322e-01   3.9337026e-01
   1.8800000e+02   5.7467629e-01   3.8009641e-01
   1.8900000e+02   5.3822608e-01   3.6943278e-01
   1.9000000e+02   5.0370587e-01   3.5904338e-01
   1.9100000e+02   4.7228574e-01   3.4878734e-01
   1.9200000e+02   4.4515902e-01   3.4004315e-01
   1.9300000e+02   4.2183368e-01   3.3376697e-01
   1.9400000e+02   4.0063225e-01   3.2938170e-01
   1.9500000e+02   3.8039793e-01   3.2552967e-01
   1.9600000e+02   3.6132081e-01   3.2159236e-01
   1.9700000e+02   3.4413201e-01   3.1816828e-01
   1.9800000e+02   3.2889334e-01   3.1605969e-01
   1.9900000e+02   3.1487775e-01   3.1517723e-01
   2.0000000e+02   3.0146184e-01   3.1472790e-01


==> data/lin_system_1.dat <==
   0.0000000e+00   1.0000000e+01   0.0000000e+00   1.0000000e+01   1.0000000e+01   1.0000000e+01   1.0000000e+01   1.0000000e+01
   1.0000000e+00   8.3275477e+00   2.7087015e+00   4.9012560e+00   8.5105396e+00   1.2247148e+01   1.0097756e+01   7.7231711e+00
   2.0000000e+00   7.6675606e+00   4.6161873e+00   2.3262100e+00   7.2147909e+00   1.4903219e+01   1.0193438e+01   6.0260449e+00
   3.0000000e+00   7.6028299e+00   6.6870688e+00   1.1513252e+00   6.1239641e+00   1.8249158e+01   1.0306962e+01   4.6335302e+00
   4.0000000e+00   8.0048271e+00   9.4093198e+00   5.4904732e-01   5.1616063e+00   2.2171992e+01   1.0438766e+01   3.5900998e+00
   5.0000000e+00   8.8634791e+00   1.3296019e+01   2.6846289e-01   4.3959279e+00   2.7085107e+01   1.0542400e+01   2.7302807e+00
   6.0000000e+00   1.0246319e+01   1.9062800e+01   1.3376519e-01   3.7123671e+00   3.2989850e+01   1.0594267e+01   2.0950604e+00
   7.0000000e+00   1.2298973e+01   2.7822082e+01   6.4552131e-02   3.1971204e+00   4.0342631e+01   1.0674407e+01   1.6193107e+00
   8.0000000e+00   1.5255715e+01   4.1336069e+01   3.0508229e-02   2.7150511e+00   4.9209801e+01   1.0748651e+01   1.2392873e+00
   9.0000000e+00   1.9480649e+01   6.2450605e+01   1.4470489e-02   2.3053285e+00   6.0046264e+01   1.0824052e+01   9.6129703e-01
   1.0000000e+01   2.5523799e+01   9.5788124e+01   6.9848459e-03   1.9465043e+00   7.3429755e+01   1.0921874e+01   7.4365609e-01
   1.1000000e+01   3.4216707e+01   1.4890191e+02   3.4820177e-03   1.6488624e+00   8.9636141e+01   1.1028200e+01   5.7773030e-01
   1.2000000e+01   4.6821757e+01   2.3418835e+02   1.6677684e-03   1.3989806e+00   1.0936926e+02   1.1126028e+01   4.4572019e-01
   1.3000000e+01   6.5260972e+01   3.7205646e+02   7.9359547e-04   1.2008180e+00   1.3353859e+02   1.1205885e+01   3.5287200e-01
   1.4000000e+01   9.2483758e+01   5.9623649e+02   3.6999847e-04   1.0143239e+00   1.6305284e+02   1.1318172e+01   2.7303262e-01
   1.5000000e+01   1.3304132e+02   9.6263398e+02   1.8347555e-04   8.5692650e-01   1.9898592e+02   1.1383504e+01   2.1107656e-01
   1.6000000e+01   1.9400200e+02   1.0000000e+03   8.8592646e-05   7.3106809e-01   2.4289350e+02   1.1400363e+01   1.6446941e-01
   1.7000000e+01   2.8640039e+02   1.0000000e+03   4.2956135e-05   6.2420925e-01   2.9655467e+02   1.1491375e+01   1.2742161e-01
   1.8000000e+01   4.2756577e+02   1.0000000e+03   2.0416800e-05   5.2828867e-01   3.6208387e+02   1.1601576e+01   9.8231972e-02
   1.9000000e+01   6.4484624e+02   1.0000000e+03   9.9046900e-06   4.4592413e-01   4.4207684e+02   1.1648264e+01   7.5931426e-02
   2.0000000e+01   9.8160796e+02   1.0000000e+03   4.8127900e-06   3.7795805e-01   5.3975022e+02   1.1705680e+01   5.7831915e-02
   2.1000000e+01   1.0000000e+03   1.0000000e+03   2.3446663e-06   3.2167597e-01   6.5902360e+02   1.1787984e+01   4.4574633e-02
   2.2000000e+01   1.0000000e+03   1.0000000e+03   1.1389127e-06   2.7602377e-01   8.0467539e+02   1.1890449e+01   3.4125048e-02
   2.3000000e+01   1.0000000e+03   1.0000000e+03   5.4273393e-07   2.3750455e-01   9.8247707e+02   1.1948552e+01   2.6357291e-02
   2.4000000e+01   1.0000000e+03   1.0000000e+03   2.6653583e-07   2.0196416e-01   1.0000000e+03   1.2004599e+01   2.0213617e-02
   2.5000000e+01   1.0000000e+03   1.0000000e+03   1.2894969e-07   1.7083127e-01   1.0000000e+03   1.2091803e+01   1.5633967e-02
   2.6000000e+01   1.0000000e+03   1.0000000e+03   6.2630117e-08   1.4535264e-01   1.0000000e+03   1.2200399e+01   1.1923111e-02
   2.7000000e+01   1.0000000e+03   1.0000000e+03   3.0148659e-08   1.2434272e-01   1.0000000e+03   1.2305139e+01   9.2339994e-03
   2.8000000e+01   1.0000000e+03   1.0000000e+03   1.4592836e-08   1.0489095e-01   1.0000000e+03   1.2380630e+01   7.1131617e-03
   2.9000000e+01   1.0000000e+03   1.0000000e+03   7.1738136e-09   8.8706187e-02   1.0000000e+03   1.2480985e+01   5.5060659e-03


==> data/lin_system_2.dat <==
   0.0000000e+00   1.0000000e+01   0.0000000e+00   1.0000000e+01   1.0000000e+01   1.0000000e+01   1.0000000e+01   1.0000000e+01
   1.0000000e+00   8.3469897e+00   2.6989283e+00   7.0814959e+00   2.2017285e+00   6.9998138e+00   7.5233700e+00   6.0530222e+00
   2.0000000e+00   6.9378021e+00   3.2666596e+00   6.4490556e+00   1.2501429e+00   7.9117744e+00   6.4394077e+00   4.4698078e+00
   3.0000000e+00   5.7753011e+00   3.4282681e+00   3.0066773e+00   9.3634083e-01   4.0715553e+00   1.0057946e+01   5.6784572e+00
   4.0000000e+00   4.8112355e+00   3.3615498e+00   3.6604287e+00   9.0363194e-01   2.4432038e+00   8.0537840e+00   4.1995095e+00
   5.0000000e+00   4.0337850e+00   3.2219154e+00   4.1121541e+00   6.0168280e-01   2.7384204e+00   6.7785953e+00   3.4820639e+00
   6.0000000e+00   3.3161642e+00   2.9858501e+00  -8.4903370e-02   7.4316183e-01   2.9144952e+00   4.3849753e+00   3.8441030e+00
   7.0000000e+00   2.7779688e+00   2.7853810e+00  -8.0213282e-02   5.9793204e-01   1.7665092e+00   2.5759248e+00   6.0177260e+00
   8.0000000e+00   2.2977789e+00   2.5232725e+00  -8.6169836e-02   5.5804938e-01   1.1426705e+00   1.2857217e+00   5.6710947e+00
   9.0000000e+00   1.9191252e+00   2.3014017e+00  -5.8907503e-02   4.1256077e-01   8.6052567e-01   8.3641013e-01   4.1994439e+00
   1.0000000e+01   1.5956702e+00   2.1086469e+00  -2.2831410e-02   3.6581903e-01   4.2237947e-01   9.0703733e-01   4.3246514e+00
   1.1000000e+01   1.3328945e+00   1.9113058e+00  -1.6242052e-02   3.0591884e-01   4.0713751e-01   1.0791997e+00   2.6261560e+00
   1.2000000e+01   1.1148877e+00   1.6960647e+00  -1.5319851e-02   2.4189275e-01   2.9755852e-01   1.3511580e+00   1.9468774e+00
   1.3000000e+01   9.2842542e-01   1.5287525e+00  -1.0622794e-02   1.8338883e-01   3.6921025e-01   1.4038591e+00   1.8461990e+00
   1.4000000e+01   7.7769639e-01   1.3263850e+00  -1.1815940e-02   1.6113893e-01   6.0713145e-01   1.2396633e+00   1.3903354e+00
   1.5000000e+01   6.4974074e-01   1.1840732e+00  -1.1535909e-02   1.1958547e-01   8.6769889e-01   1.2804700e+00   1.3096958e+00
   1.6000000e+01   5.4585776e-01   1.0507428e+00  -1.1685351e-02   1.8296181e-01   6.8603436e-01   1.4519739e+00   9.8000470e-01
   1.7000000e+01   4.5440356e-01   9.4649102e-01  -9.9499364e-03   1.0485304e-01   3.6491376e-01   1.4148336e+00   7.2910969e-01
   1.8000000e+01   3.7094137e-01   7.8436729e-01  -8.5733097e-03   5.0113832e-02   3.5159112e-01   1.2083332e+00   1.4967279e-01
   1.9000000e+01   3.0819514e-01   6.8042778e-01  -6.2264667e-03   1.8397565e-02   2.3648127e-01   1.1629061e+00   1.2287026e-01
   2.0000000e+01   2.5790230e-01   6.0017114e-01  -4.4295115e-03   1.2311042e-02   2.1518582e-01   2.5267584e-01   1.0352850e-01
   2.1000000e+01   2.1582658e-01   5.2282809e-01  -5.0439418e-03   1.7009834e-02   1.8994284e-01   2.3963776e-01   1.0696912e-01
   2.2000000e+01   1.7836028e-01   4.5218948e-01  -2.2579183e-03   2.5380912e-02   3.1037920e-01   2.6700219e-01   1.1007943e-01
   2.3000000e+01   1.5223042e-01   4.0720161e-01  -2.1240898e-03   2.3933796e-02   3.6909741e-01   1.0691625e-01   1.3690308e-01
   2.4000000e+01   1.2865732e-01   3.7296024e-01  -2.3665648e-03   2.0060034e-02   2.0688102e-01   5.5479559e-02   1.4133343e-01
   2.5000000e+01   1.0616466e-01   3.1766684e-01  -3.0856284e-03   2.2286136e-02   1.0654548e-01   3.8586232e-02   1.0806225e-02
   2.6000000e+01   8.8348243e-02   2.9638414e-01  -2.6659921e-03   2.5070953e-02   6.8439740e-02   5.8724844e-02   7.7351131e-03
   2.7000000e+01   7.3180591e-02   3.1878364e-01  -9.5105981e-04   3.1151633e-02   4.3747949e-02   6.5661040e-02   6.1556186e-03
   2.8000000e+01   6.0341353e-02   2.6931193e-01  -4.2422241e-04   2.4908762e-02   4.0014924e-02   6.5706526e-02   4.9400261e-03
   2.9000000e+01   5.1301259e-02   2.8850412e-01  -2.3397663e-04   2.4496505e-02   2.9048300e-02   4.9095569e-02   5.9969278e-03


==> data/sr_approach_1.dat <==
   1.0000000e+00  -1.4354431e+00   6.8120239e+00   5.4009450e-01
   1.0500000e+00  -1.2007239e+00   6.2749617e+00  -3.2580858e+00
   1.1000000e+00  -9.7127535e-01   5.7677455e+00  -3.6767879e+00
   1.1500000e+00  -7.4707332e-01   5.2891830e+00  -7.9138729e-01
   1.2000000e+00  -5.2809073e-01   4.8380878e+00   1.4839229e+00
   1.2500000e+00  -3.1429750e-01   4.4132807e+00  -2.1284345e+00
   1.3000000e+00  -1.0566056e-01   4.0135914e+00  -2.3988070e+00
   1.3500000e+00   9.7856041e-02   3.6378608e+00   2.4293989e-01
   1.4000000e+00   2.9629116e-01   3.2849434e+00   9.2076202e-02
   1.4500000e+00   4.8968644e-01   2.9537098e+00   1.5747184e+00
   1.5000000e+00   6.7808634e-01   2.6430508e+00  -8.0883299e-01
   1.5500000e+00   8.6153800e-01   2.3518819e+00  -3.1100489e-02
   1.6000000e+00   1.0400913e+00   2.0791486e+00   1.9650292e+00
   1.6500000e+00   1.2137986e+00   1.8238356e+00   1.6131571e+00
   1.7000000e+00   1.3827150e+00   1.5849779e+00   1.6353486e+00
   1.7500000e+00   1.5468979e+00   1.3616804e+00   1.5083016e+00
   1.8000000e+00   1.7064073e+00   1.1531499e+00   1.9523733e+00
   1.8500000e+00   1.8613056e+00   9.5875507e-01   1.9250355e+00
   1.9000000e+00   2.0116573e+00   7.7815084e-01   2.5987075e+00
   1.9500000e+00   2.1575294e+00   6.1156359e-01   1.7297506e+00
   2.0000000e+00   2.2989909e+00   4.6053815e-01   2.6306545e+00
   2.0500000e+00   2.4361129e+00   3.3015804e-01   2.4986025e+00
   2.1000000e+00   2.5689688e+00   2.3569017e-01   2.6897548e+00
   2.1500000e+00   2.6976336e+00   2.0955607e-01   2.6577924e+00
   2.2000000e+00   2.8221844e+00   2.5971558e-01   2.8900833e+00
   2.2500000e+00   2.9427001e+00   3.4716081e-01   3.0946687e+00
   2.3000000e+00   3.0592614e+00   4.4532816e-01   3.1910487e+00
   2.3500000e+00   3.1719505e+00   5.4474146e-01   3.6244793e+00
   2.4000000e+00   3.2808513e+00   6.4209107e-01   3.8244110e+00
   2.4500000e+00   3.3860492e+00   7.3612876e-01   3.5011844e+00
   2.5000000e+00   3.4876310e+00   8.2637330e-01   3.2037374e+00
   2.5500000e+00   3.5856848e+00   9.1265528e-01   3.7792840e+00
   2.6000000e+00   3.6803001e+00   9.9493576e-01   3.0085035e+00
   2.6500000e+00   3.7715675e+00   1.0732266e+00   3.4291014e+00
   2.7000000e+00   3.8595785e+00   1.1475533e+00   3.9516379e+00
   2.7500000e+00   3.9444260e+00   1.2179366e+00   3.6447174e+00
   2.8000000e+00   4.0262034e+00   1.2843848e+00   4.1634433e+00
   2.8500000e+00   4.1050053e+00   1.3468895e+00   5.1390854e+00
   2.9000000e+00   4.1809268e+00   1.4054258e+00   3.1740593e+00
   2.9500000e+00   4.2540637e+00   1.4599526e+00   3.9760995e+00
   3.0000000e+00   4.3245126e+00   1.5104145e+00   4.7972420e+00
   3.0500000e+00   4.3923702e+00   1.5567443e+00   6.1531824e+00
   3.1000000e+00   4.4577338e+00   1.5988649e+00   5.3011999e+00
   3.1500000e+00   4.5207011e+00   1.6366923e+00   3.7657776e+00
   3.2000000e+00   4.5813699e+00   1.6701377e+00   5.9554915e+00
   3.2500000e+00   4.6398382e+00   1.6991101e+00   4.9429685e+00
   3.3000000e+00   4.6962039e+00   1.7235183e+00   3.9513494e+00
   3.3500000e+00   4.7505649e+00   1.7432732e+00   2.9620506e+00
   3.4000000e+00   4.8030192e+00   1.7582895e+00   4.2541103e+00
   3.4500000e+00   4.8536642e+00   1.7684876e+00   5.9048352e+00
   3.5000000e+00   4.9025973e+00   1.7737950e+00   6.4049145e+00
   3.5500000e+00   4.9499154e+00   1.7741480e+00   5.2757711e+00
   3.6000000e+00   4.9957149e+00   1.7694925e+00   4.3837540e+00
   3.6500000e+00   5.0400916e+00   1.7597857e+00   5.0799091e+00
   3.7000000e+00   5.0831407e+00   1.7449966e+00   3.9319034e+00
   3.7500000e+00   5.1249567e+00   1.7251074e+00   5.2022528e+00
   3.8000000e+00   5.1656332e+00   1.7001138e+00   4.3773491e+00
   3.8500000e+00   5.2052630e+00   1.6700262e+00   3.9590044e+00
   3.9000000e+00   5.2439377e+00   1.6348702e+00   4.0815300e+00
   3.9500000e+00   5.2817482e+00   1.5946875e+00   4.7398943e+00
   4.0000000e+00   5.3187840e+00   1.5495367e+00   4.7398943e+00
   4.0500000e+00   5.3551333e+00   1.4994941e+00   5.4536957e+00
   4.1000000e+00   5.3908833e+00   1.4446552e+00   5.0241301e+00
   4.1500000e+00   5.4261195e+00   1.3851357e+00   5.4502093e+00
   4.2000000e+00   5.4609262e+00   1.3210746e+00   6.0143958e+00
   4.2500000e+00   5.4953861e+00   1.2526363e+00   5.8035504e+00
   4.3000000e+00   5.5295803e+00   1.1800161e+00   5.2973810e+00
   4.3500000e+00   5.5635882e+00   1.1034470e+00   6.2674350e+00
   4.4000000e+00   5.5974876e+00   1.0232110e+00   6.1310115e+00
   4.4500000e+00   5.6313543e+00   9.3965795e-01   4.9059088e+00
   4.5000000e+00   5.6652623e+00   8.5323694e-01   6.1552495e+00
   4.5500000e+00   5.6992839e+00   7.6455151e-01   5.5804633e+00
   4.6000000e+00   5.7334892e+00   6.7446208e-01   5.4167950e+00
   4.6500000e+00   5.7679462e+00   5.8428400e-01   5.6544475e+00
   4.7000000e+00   5.8027210e+00   4.9618888e-01   5.8406000e+00
   4.7500000e+00   5.8378773e+00   4.1403297e-01   5.8406000e+00
   4.8000000e+00   5.8734768e+00   3.4493469e-01   5.8017383e+00
   4.8500000e+00   5.9095789e+00   3.0106113e-01   6.0655387e+00
   4.9000000e+00   5.9462406e+00   2.9660031e-01   5.8959826e+00
   4.9500000e+00   5.9835165e+00   3.3518177e-01   5.8892339e+00
   5.0000000e+00   6.0214590e+00   4.0607876e-01   6.3604883e+00
   5.0500000e+00   6.0601179e+00   4.9651145e-01   6.0378130e+00
   5.1000000e+00   6.0995404e+00   5.9820693e-01   6.3220190e+00
   5.1500000e+00   6.1397715e+00   7.0657407e-01   6.1040754e+00
   5.2000000e+00   6.1808533e+00   8.1901960e-01   6.6969821e+00
   5.2500000e+00   6.2228256e+00   9.3396293e-01   5.7412264e+00
   5.3000000e+00   6.2657252e+00   1.0503494e+00   5.5007251e+00
   5.3500000e+00   6.3095866e+00   1.1674111e+00   5.8592581e+00
   5.4000000e+00   6.3544415e+00   1.2845446e+00   6.7663925e+00
   5.4500000e+00   6.4003187e+00   1.4012462e+00   5.3994498e+00
   5.5000000e+00   6.4472446e+00   1.5170748e+00   6.2474974e+00
   5.5500000e+00   6.4952425e+00   1.6316316e+00   6.9412435e+00
   5.6000000e+00   6.5443333e+00   1.7445469e+00   7.8876191e+00
   5.6500000e+00   6.5945348e+00   1.8554729e+00   6.0298012e+00
   5.7000000e+00   6.6458622e+00   1.9640783e+00   5.7250251e+00
   5.7500000e+00   6.6983277e+00   2.0700461e+00   8.0191322e+00
   5.8000000e+00   6.7519410e+00   2.1730711e+00   7.7916654e+00
   5.8500000e+00   6.8067087e+00   2.2728593e+00   7.7916654e+00
   5.9000000e+00   6.8626346e+00   2.3691273e+00   6.4610505e+00
   5.9500000e+00   6.9197199e+00   2.4616019e+00   7.6566197e+00
   6.0000000e+00   6.9779628e+00   2.5500206e+00   6.5493865e+00
   6.0500000e+00   7.0373588e+00   2.6341313e+00   6.3302332e+00
   6.1000000e+00   7.0979005e+00   2.7136927e+00   5.6344360e+00
   6.1500000e+00   7.1595777e+00   2.7884751e+00   5.3275511e+00
   6.2000000e+00   7.2223776e+00   2.8582604e+00   4.5680666e+00
   6.2500000e+00   7.2862844e+00   2.9228431e+00   8.1571196e+00
   6.3000000e+00   7.3512797e+00   2.9820301e+00   5.9774760e+00
   6.3500000e+00   7.4173424e+00   3.0356419e+00   7.4761182e+00
   6.4000000e+00   7.4844486e+00   3.0835131e+00   8.2829962e+00
   6.4500000e+00   7.5525718e+00   3.1254925e+00   9.3012755e+00
   6.5000000e+00   7.6216829e+00   3.1614441e+00   9.0075671e+00
   6.5500000e+00   7.6917500e+00   3.1912475e+00   1.2100821e+01
   6.6000000e+00   7.7627388e+00   3.2147985e+00   9.2798549e+00
   6.6500000e+00   7.8346123e+00   3.2320095e+00   7.5064791e+00
   6.7000000e+00   7.9073310e+00   3.2428102e+00   8.1904052e+00
   6.7500000e+00   7.9808532e+00   3.2471482e+00   9.7055493e+00
   6.8000000e+00   8.0551343e+00   3.2449892e+00   8.4079239e+00
   6.8500000e+00   8.1301277e+00   3.2363178e+00   8.9694584e+00
   6.9000000e+00   8.2057843e+00   3.2211378e+00   8.7925661e+00
   6.9500000e+00   8.2820526e+00   3.1994729e+00   9.7993383e+00
   7.0000000e+00   8.3588790e+00   3.1713667e+00   1.2044098e+01
   7.0500000e+00   8.4362076e+00   3.1368836e+00   7.2995270e+00
   7.1000000e+00   8.5139805e+00   3.0961092e+00   5.2096977e+00
   7.1500000e+00   8.5921375e+00   3.0491502e+00   9.2137953e+00
   7.2000000e+00   8.6706164e+00   2.9961356e+00   6.1420721e+00
   7.2500000e+00   8.7493533e+00   2.9372163e+00   8.8823393e+00
   7.3000000e+00   8.8282819e+00   2.8725659e+00   8.7921355e+00
   7.3500000e+00   8.9073345e+00   2.8023810e+00   6.9788358e+00
   7.4000000e+00   8.9864414e+00   2.7268817e+00   1.0249962e+01
   7.4500000e+00   9.0655310e+00   2.6463116e+00   7.7304681e+00
   7.5000000e+00   9.1445303e+00   2.5609383e+00   9.4004150e+00
   7.5500000e+00   9.2233647e+00   2.4710540e+00   8.9583726e+00
   7.6000000e+00   9.3019578e+00   2.3769756e+00   8.9038422e+00
   7.6500000e+00   9.3802320e+00   2.2790453e+00   9.3682288e+00
   7.7000000e+00   9.4581083e+00   2.1776309e+00   7.7962449e+00
   7.7500000e+00   9.5355063e+00   2.0731267e+00   1.0035945e+01
   7.8000000e+00   9.6123442e+00   1.9659535e+00   1.0035945e+01
   7.8500000e+00   9.6885394e+00   1.8565604e+00   1.0587200e+01
   7.9000000e+00   9.7640079e+00   1.7454247e+00   9.1904936e+00
   7.9500000e+00   9.8386648e+00   1.6330543e+00   8.9882778e+00
   8.0000000e+00   9.9124243e+00   1.5199889e+00   1.0650945e+01
   8.0500000e+00   9.9851997e+00   1.4068026e+00   8.4452882e+00
   8.1000000e+00   1.0056903e+01   1.2941072e+00   1.1031914e+01
   8.1500000e+00   1.0127447e+01   1.1825575e+00   9.9468592e+00
   8.2000000e+00   1.0196742e+01   1.0728570e+00   9.2256081e+00
   8.2500000e+00   1.0264700e+01   9.6576844e-01   1.0286986e+01
   8.3000000e+00   1.0331229e+01   8.6212680e-01   1.0001205e+01
   8.3500000e+00   1.0396240e+01   7.6285863e-01   9.8249835e+00
   8.4000000e+00   1.0459643e+01   6.6900828e-01   1.0210191e+01
   8.4500000e+00   1.0521346e+01   5.8177113e-01   1.0776146e+01
   8.5000000e+00   1.0581259e+01   5.0252754e-01   1.0309296e+01
   8.5500000e+00   1.0639290e+01   4.3285326e-01   1.0304474e+01
   8.6000000e+00   1.0695350e+01   3.7444189e-01   1.0972206e+01
   8.6500000e+00   1.0749347e+01   3.2881647e-01   1.1004616e+01
   8.7000000e+00   1.0801190e+01   2.9671826e-01   1.1058150e+01
   8.7500000e+00   1.0850789e+01   2.7733712e-01   1.0971936e+01
   8.8000000e+00   1.0898054e+01   2.6801313e-01   1.1145035e+01
   8.8500000e+00   1.0942896e+01   2.6491011e-01   1.1032840e+01
   8.9000000e+00   1.0985225e+01   2.6424738e-01   1.0984780e+01
   8.9500000e+00   1.1024954e+01   2.6331491e-01   1.1165364e+01
   9.0000000e+00   1.1061993e+01   2.6108818e-01   1.0933308e+01
   9.0500000e+00   1.1096256e+01   2.5874490e-01   1.1085832e+01
   9.1000000e+00   1.1127657e+01   2.6027109e-01   1.1083960e+01
   9.1500000e+00   1.1156110e+01   2.7265522e-01   1.1195415e+01
   9.2000000e+00   1.1181532e+01   3.0432077e-01   1.1141588e+01
   9.2500000e+00   1.1203838e+01   3.6171239e-01   1.1264340e+01
   9.3000000e+00   1.1222946e+01   4.4733055e-01   1.1564471e+01
   9.3500000e+00   1.1238776e+01   5.6100419e-01   1.1137769e+01
   9.4000000e+00   1.1251248e+01   7.0190350e-01   1.1036239e+01
   9.4500000e+00   1.1260283e+01   8.6950323e-01   1.1606502e+01
   9.5000000e+00   1.1265804e+01   1.0637510e+00   1.1618919e+01
   9.5500000e+00   1.1267736e+01   1.2849772e+00   1.2669898e+01
   9.6000000e+00   1.1266005e+01   1.5337780e+00   1.1600381e+01
   9.6500000e+00   1.1260539e+01   1.8109266e+00   1.0168310e+01
   9.7000000e+00   1.1251266e+01   2.1173145e+00   9.9031514e+00
   9.7500000e+00   1.1238119e+01   2.4539131e+00   1.0935013e+01
   9.8000000e+00   1.1221029e+01   2.8217490e+00   1.3092857e+01
   9.8500000e+00   1.1199932e+01   3.2218884e+00   1.0737941e+01
   9.9000000e+00   1.1174764e+01   3.6554262e+00   9.8295288e+00
   9.9500000e+00   1.1145464e+01   4.1234782e+00   9.7047127e+00
   1.0000000e+01   1.1111972e+01   4.6271763e+00   7.8290144e+00


==> data/sr_approach_2.dat <==
   2.2199317e+00   2.8724291e+00
   8.7073231e+00   1.0808950e+01
   2.0671916e+00   2.4806871e+00
   9.1861091e+00   1.1174497e+01
   4.8841119e+00   5.9343122e+00


==> data/sr_approach_3.dat <==
   4.0000000e+00   4.7398943e+00
   4.7398943e+00   5.8406000e+00
   5.8406000e+00   7.7916654e+00
   7.7916654e+00   1.0035945e+01


==> data/sr_approach_4.dat <==
   4.0002286e+00   4.7398943e+00   5.8488000e+00   7.7949881e+00   2.3187840e+00   2.8307379e+00   3.7963240e+00   6.5995784e+00
   4.0004835e+00   4.7398943e+00   5.8522824e+00   7.7969130e+00   2.4726301e+00   2.9845841e+00   3.9501701e+00   6.7534246e+00
   4.0009832e+00   4.7398943e+00   5.8569365e+00   7.7997561e+00   2.6264763e+00   3.1384302e+00   4.1040163e+00   6.9072707e+00
   4.0019221e+00   4.7398943e+00   5.8630232e+00   7.8038430e+00   2.7803224e+00   3.2922764e+00   4.2578624e+00   7.0611169e+00
   4.0036122e+00   4.7398943e+00   5.8708096e+00   7.8095588e+00   2.9341686e+00   3.4461225e+00   4.4117086e+00   7.2149630e+00
   4.0065258e+00   4.7398943e+00   5.8805485e+00   7.8173327e+00   3.0880147e+00   3.5999687e+00   4.5655548e+00   7.3688092e+00
   4.0113337e+00   4.7398943e+00   5.8924522e+00   7.8276089e+00   3.2418609e+00   3.7538148e+00   4.7194009e+00   7.5226553e+00
   4.0189230e+00   4.7398943e+00   5.9066606e+00   7.8408032e+00   3.3957071e+00   3.9076610e+00   4.8732471e+00   7.6765015e+00
   4.0303725e+00   4.7398943e+00   5.9232090e+00   7.8572444e+00   3.5495532e+00   4.0615071e+00   5.0270932e+00   7.8303476e+00
   4.0468650e+00   4.7398943e+00   5.9419963e+00   7.8771068e+00   3.7033994e+00   4.2153533e+00   5.1809394e+00   7.9841938e+00
   4.0695172e+00   4.7398943e+00   5.9627593e+00   7.9003395e+00   3.8572455e+00   4.3691995e+00   5.3347855e+00   8.1380399e+00
   4.0991314e+00   4.7398943e+00   5.9850576e+00   7.9266046e+00   4.0110917e+00   4.5230456e+00   5.4886317e+00   8.2918861e+00
   4.1358958e+00   4.7398951e+00   6.0082732e+00   7.9552356e+00   4.1649378e+00   4.6768918e+00   5.6424778e+00   8.4457322e+00
   4.1790921e+00   4.7399239e+00   6.0316278e+00   7.9852294e+00   4.3187840e+00   4.8307379e+00   5.7963240e+00   8.5995784e+00
   4.2268937e+00   4.7405346e+00   6.0542187e+00   8.0152796e+00   4.4726301e+00   4.9845841e+00   5.9501701e+00   8.7534246e+00
   4.2763403e+00   4.7481909e+00   6.0750722e+00   8.0438556e+00   4.6264763e+00   5.1384302e+00   6.1040163e+00   8.9072707e+00
   4.3235501e+00   4.8042949e+00   6.0932114e+00   8.0693241e+00   4.7803224e+00   5.2922764e+00   6.2578624e+00   9.0611169e+00
   4.3641788e+00   5.0393831e+00   6.1077310e+00   8.0900996e+00   4.9341686e+00   5.4461225e+00   6.4117086e+00   9.2149630e+00
   4.3940609e+00   5.5742942e+00   6.1178714e+00   8.1048066e+00   5.0880147e+00   5.5999687e+00   6.5655548e+00   9.3688092e+00
   4.4099092e+00   6.1326374e+00   6.1230851e+00   8.1124297e+00   5.2418609e+00   5.7538148e+00   6.7194009e+00   9.5226553e+00
   4.4099092e+00   6.1326374e+00   6.1230851e+00   8.1124297e+00   5.3957071e+00   5.9076610e+00   6.8732471e+00   9.6765015e+00
   4.3940609e+00   5.5742942e+00   6.1178714e+00   8.1048066e+00   5.5495532e+00   6.0615071e+00   7.0270932e+00   9.8303476e+00
   4.3641788e+00   5.0393831e+00   6.1077310e+00   8.0900996e+00   5.7033994e+00   6.2153533e+00   7.1809394e+00   9.9841938e+00
   4.3235501e+00   4.8042949e+00   6.0932114e+00   8.0693241e+00   5.8572455e+00   6.3691995e+00   7.3347855e+00   1.0138040e+01
   4.2763403e+00   4.7481909e+00   6.0750722e+00   8.0438556e+00   6.0110917e+00   6.5230456e+00   7.4886317e+00   1.0291886e+01
   4.2268937e+00   4.7405346e+00   6.0542187e+00   8.0152796e+00   6.1649378e+00   6.6768918e+00   7.6424778e+00   1.0445732e+01
   4.1790921e+00   4.7399239e+00   6.0316278e+00   7.9852294e+00   6.3187840e+00   6.8307379e+00   7.7963240e+00   1.0599578e+01
   4.1358958e+00   4.7398951e+00   6.0082732e+00   7.9552356e+00   6.4726301e+00   6.9845841e+00   7.9501701e+00   1.0753425e+01
   4.0991314e+00   4.7398943e+00   5.9850576e+00   7.9266046e+00   6.6264763e+00   7.1384302e+00   8.1040163e+00   1.0907271e+01
   4.0695172e+00   4.7398943e+00   5.9627593e+00   7.9003395e+00   6.7803224e+00   7.2922764e+00   8.2578624e+00   1.1061117e+01
   4.0468650e+00   4.7398943e+00   5.9419963e+00   7.8771068e+00   6.9341686e+00   7.4461225e+00   8.4117086e+00   1.1214963e+01
   4.0303725e+00   4.7398943e+00   5.9232090e+00   7.8572444e+00   7.0880147e+00   7.5999687e+00   8.5655548e+00   1.1368809e+01
   4.0189230e+00   4.7398943e+00   5.9066606e+00   7.8408032e+00   7.2418609e+00   7.7538148e+00   8.7194009e+00   1.1522655e+01
   4.0113337e+00   4.7398943e+00   5.8924522e+00   7.8276089e+00   7.3957071e+00   7.9076610e+00   8.8732471e+00   1.1676501e+01
   4.0065258e+00   4.7398943e+00   5.8805485e+00   7.8173327e+00   7.5495532e+00   8.0615071e+00   9.0270932e+00   1.1830348e+01
   4.0036122e+00   4.7398943e+00   5.8708096e+00   7.8095588e+00   7.7033994e+00   8.2153533e+00   9.1809394e+00   1.1984194e+01
   4.0019221e+00   4.7398943e+00   5.8630232e+00   7.8038430e+00   7.8572455e+00   8.3691995e+00   9.3347855e+00   1.2138040e+01
   4.0009832e+00   4.7398943e+00   5.8569365e+00   7.7997561e+00   8.0110917e+00   8.5230456e+00   9.4886317e+00   1.2291886e+01
   4.0004835e+00   4.7398943e+00   5.8522824e+00   7.7969130e+00   8.1649378e+00   8.6768918e+00   9.6424778e+00   1.2445732e+01
   4.0002286e+00   4.7398943e+00   5.8488000e+00   7.7949881e+00   8.3187840e+00   8.8307379e+00   9.7963240e+00   1.2599578e+01


==> data/surf.dat <==
  -2.0000000e+00  -3.0000000e+00   5.4188345e-03
  -2.0000000e+00  -2.9000000e+00   5.6925780e-03
  -2.0000000e+00  -2.8000000e+00   5.9675641e-03
  -2.0000000e+00  -2.7000000e+00   6.2426676e-03
  -2.0000000e+00  -2.6000000e+00   6.5167090e-03
  -2.0000000e+00  -2.5000000e+00   6.7884630e-03
  -2.0000000e+00  -2.4000000e+00   7.0566665e-03
  -2.0000000e+00  -2.3000000e+00   7.3200279e-03
  -2.0000000e+00  -2.2000000e+00   7.5772373e-03
  -2.0000000e+00  -2.1000000e+00   7.8269769e-03
  -2.0000000e+00  -2.0000000e+00   8.0679318e-03
  -2.0000000e+00  -1.9000000e+00   8.2988018e-03
  -2.0000000e+00  -1.8000000e+00   8.5183126e-03
  -2.0000000e+00  -1.7000000e+00   8.7252276e-03
  -2.0000000e+00  -1.6000000e+00   8.9183593e-03
  -2.0000000e+00  -1.5000000e+00   9.0965805e-03
  -2.0000000e+00  -1.4000000e+00   9.2588358e-03
  -2.0000000e+00  -1.3000000e+00   9.4041512e-03
  -2.0000000e+00  -1.2000000e+00   9.5316444e-03
  -2.0000000e+00  -1.1000000e+00   9.6405335e-03
  -2.0000000e+00  -1.0000000e+00   9.7301450e-03
  -2.0000000e+00  -9.0000000e-01   9.7999207e-03
  -2.0000000e+00  -8.0000000e-01   9.8494237e-03
  -2.0000000e+00  -7.0000000e-01   9.8783427e-03
  -2.0000000e+00  -6.0000000e-01   9.8864953e-03
  -2.0000000e+00  -5.0000000e-01   9.8738300e-03
  -2.0000000e+00  -4.0000000e-01   9.8404268e-03
  -2.0000000e+00  -3.0000000e-01   9.7864962e-03
  -2.0000000e+00  -2.0000000e-01   9.7123771e-03
  -2.0000000e+00  -1.0000000e-01   9.6185332e-03
  -2.0000000e+00   0.0000000e+00   9.5055482e-03
  -2.0000000e+00   1.0000000e-01   9.3741198e-03
  -2.0000000e+00   2.0000000e-01   9.2250522e-03
  -2.0000000e+00   3.0000000e-01   9.0592486e-03
  -2.0000000e+00   4.0000000e-01   8.8777013e-03
  -2.0000000e+00   5.0000000e-01   8.6814823e-03
  -2.0000000e+00   6.0000000e-01   8.4717329e-03
  -2.0000000e+00   7.0000000e-01   8.2496520e-03
  -2.0000000e+00   8.0000000e-01   8.0164854e-03
  -2.0000000e+00   9.0000000e-01   7.7735142e-03
  -2.0000000e+00   1.0000000e+00   7.5220427e-03
  -2.0000000e+00   1.1000000e+00   7.2633872e-03
  -2.0000000e+00   1.2000000e+00   6.9988649e-03
  -2.0000000e+00   1.3000000e+00   6.7297825e-03
  -2.0000000e+00   1.4000000e+00   6.4574263e-03
  -2.0000000e+00   1.5000000e+00   6.1830519e-03
  -2.0000000e+00   1.6000000e+00   5.9078755e-03
  -2.0000000e+00   1.7000000e+00   5.6330653e-03
  -2.0000000e+00   1.8000000e+00   5.3597341e-03
  -2.0000000e+00   1.9000000e+00   5.0889327e-03
  -2.0000000e+00   2.0000000e+00   4.8216445e-03
  -2.0000000e+00   2.1000000e+00   4.5587803e-03
  -2.0000000e+00   2.2000000e+00   4.3011754e-03
  -2.0000000e+00   2.3000000e+00   4.0495862e-03
  -2.0000000e+00   2.4000000e+00   3.8046889e-03
  -2.0000000e+00   2.5000000e+00   3.5670785e-03
  -2.0000000e+00   2.6000000e+00   3.3372688e-03
  -2.0000000e+00   2.7000000e+00   3.1156934e-03
  -2.0000000e+00   2.8000000e+00   2.9027073e-03
  -2.0000000e+00   2.9000000e+00   2.6985893e-03
  -2.0000000e+00   3.0000000e+00   2.5035446e-03
  -1.9000000e+00  -3.0000000e+00   6.5858210e-03
  -1.9000000e+00  -2.9000000e+00   6.9538459e-03
  -1.9000000e+00  -2.8000000e+00   7.3251914e-03
  -1.9000000e+00  -2.7000000e+00   7.6982439e-03
  -1.9000000e+00  -2.6000000e+00   8.0712933e-03
  -1.9000000e+00  -2.5000000e+00   8.4425447e-03
  -1.9000000e+00  -2.4000000e+00   8.8101314e-03
  -1.9000000e+00  -2.3000000e+00   9.1721294e-03
  -1.9000000e+00  -2.2000000e+00   9.5265738e-03
  -1.9000000e+00  -2.1000000e+00   9.8714756e-03
  -1.9000000e+00  -2.0000000e+00   1.0204840e-02
  -1.9000000e+00  -1.9000000e+00   1.0524684e-02
  -1.9000000e+00  -1.8000000e+00   1.0829060e-02
  -1.9000000e+00  -1.7000000e+00   1.1116068e-02
  -1.9000000e+00  -1.6000000e+00   1.1383882e-02
  -1.9000000e+00  -1.5000000e+00   1.1630768e-02
  -1.9000000e+00  -1.4000000e+00   1.1855098e-02
  -1.9000000e+00  -1.3000000e+00   1.2055374e-02
  -1.9000000e+00  -1.2000000e+00   1.2230240e-02
  -1.9000000e+00  -1.1000000e+00   1.2378502e-02
  -1.9000000e+00  -1.0000000e+00   1.2499134e-02
  -1.9000000e+00  -9.0000000e-01   1.2591300e-02
  -1.9000000e+00  -8.0000000e-01   1.2654354e-02
  -1.9000000e+00  -7.0000000e-01   1.2687854e-02
  -1.9000000e+00  -6.0000000e-01   1.2691564e-02
  -1.9000000e+00  -5.0000000e-01   1.2665457e-02
  -1.9000000e+00  -4.0000000e-01   1.2609718e-02
  -1.9000000e+00  -3.0000000e-01   1.2524738e-02
  -1.9000000e+00  -2.0000000e-01   1.2411113e-02
  -1.9000000e+00  -1.0000000e-01   1.2269633e-02
  -1.9000000e+00   0.0000000e+00   1.2101276e-02
  -1.9000000e+00   1.0000000e-01   1.1907197e-02
  -1.9000000e+00   2.0000000e-01   1.1688713e-02
  -1.9000000e+00   3.0000000e-01   1.1447289e-02
  -1.9000000e+00   4.0000000e-01   1.1184520e-02
  -1.9000000e+00   5.0000000e-01   1.0902117e-02
  -1.9000000e+00   6.0000000e-01   1.0601885e-02
  -1.9000000e+00   7.0000000e-01   1.0285707e-02
  -1.9000000e+00   8.0000000e-01   9.9555197e-03
  -1.9000000e+00   9.0000000e-01   9.6133005e-03
  -1.9000000e+00   1.0000000e+00   9.2610425e-03
  -1.9000000e+00   1.1000000e+00   8.9007378e-03
  -1.9000000e+00   1.2000000e+00   8.5343592e-03
  -1.9000000e+00   1.3000000e+00   8.1638421e-03
  -1.9000000e+00   1.4000000e+00   7.7910691e-03
  -1.9000000e+00   1.5000000e+00   7.4178541e-03
  -1.9000000e+00   1.6000000e+00   7.0459295e-03
  -1.9000000e+00   1.7000000e+00   6.6769339e-03
  -1.9000000e+00   1.8000000e+00   6.3124017e-03
  -1.9000000e+00   1.9000000e+00   5.9537550e-03
  -1.9000000e+00   2.0000000e+00   5.6022962e-03
  -1.9000000e+00   2.1000000e+00   5.2592032e-03
  -1.9000000e+00   2.2000000e+00   4.9255258e-03
  -1.9000000e+00   2.3000000e+00   4.6021846e-03
  -1.9000000e+00   2.4000000e+00   4.2899698e-03
  -1.9000000e+00   2.5000000e+00   3.9895436e-03
  -1.9000000e+00   2.6000000e+00   3.7014422e-03
  -1.9000000e+00   2.7000000e+00   3.4260800e-03
  -1.9000000e+00   2.8000000e+00   3.1637547e-03
  -1.9000000e+00   2.9000000e+00   2.9146532e-03
  -1.9000000e+00   3.0000000e+00   2.6788583e-03
  -1.8000000e+00  -3.0000000e+00   7.8019185e-03
  -1.8000000e+00  -2.9000000e+00   8.2957681e-03
  -1.8000000e+00  -2.8000000e+00   8.7973338e-03
  -1.8000000e+00  -2.7000000e+00   9.3043240e-03
  -1.8000000e+00  -2.6000000e+00   9.8142668e-03
  -1.8000000e+00  -2.5000000e+00   1.0324527e-02
  -1.8000000e+00  -2.4000000e+00   1.0832327e-02
  -1.8000000e+00  -2.3000000e+00   1.1334769e-02
  -1.8000000e+00  -2.2000000e+00   1.1828858e-02
  -1.8000000e+00  -2.1000000e+00   1.2311537e-02
  -1.8000000e+00  -2.0000000e+00   1.2779710e-02
  -1.8000000e+00  -1.9000000e+00   1.3230279e-02
  -1.8000000e+00  -1.8000000e+00   1.3660176e-02
  -1.8000000e+00  -1.7000000e+00   1.4066397e-02
  -1.8000000e+00  -1.6000000e+00   1.4446037e-02
  -1.8000000e+00  -1.5000000e+00   1.4796325e-02
  -1.8000000e+00  -1.4000000e+00   1.5114657e-02
  -1.8000000e+00  -1.3000000e+00   1.5398627e-02
  -1.8000000e+00  -1.2000000e+00   1.5646059e-02
  -1.8000000e+00  -1.1000000e+00   1.5855036e-02
  -1.8000000e+00  -1.0000000e+00   1.6023920e-02
  -1.8000000e+00  -9.0000000e-01   1.6151379e-02
  -1.8000000e+00  -8.0000000e-01   1.6236399e-02
  -1.8000000e+00  -7.0000000e-01   1.6278303e-02
  -1.8000000e+00  -6.0000000e-01   1.6276754e-02
  -1.8000000e+00  -5.0000000e-01   1.6231765e-02
  -1.8000000e+00  -4.0000000e-01   1.6143697e-02
  -1.8000000e+00  -3.0000000e-01   1.6013251e-02
  -1.8000000e+00  -2.0000000e-01   1.5841464e-02
  -1.8000000e+00  -1.0000000e-01   1.5629691e-02
  -1.8000000e+00   0.0000000e+00   1.5379590e-02
  -1.8000000e+00   1.0000000e-01   1.5093099e-02
  -1.8000000e+00   2.0000000e-01   1.4772410e-02
  -1.8000000e+00   3.0000000e-01   1.4419943e-02
  -1.8000000e+00   4.0000000e-01   1.4038317e-02
  -1.8000000e+00   5.0000000e-01   1.3630313e-02
  -1.8000000e+00   6.0000000e-01   1.3198844e-02
  -1.8000000e+00   7.0000000e-01   1.2746919e-02
  -1.8000000e+00   8.0000000e-01   1.2277611e-02
  -1.8000000e+00   9.0000000e-01   1.1794017e-02
  -1.8000000e+00   1.0000000e+00   1.1299232e-02
  -1.8000000e+00   1.1000000e+00   1.0796312e-02
  -1.8000000e+00   1.2000000e+00   1.0288242e-02
  -1.8000000e+00   1.3000000e+00   9.7779136e-03
  -1.8000000e+00   1.4000000e+00   9.2680957e-03
  -1.8000000e+00   1.5000000e+00   8.7614121e-03
  -1.8000000e+00   1.6000000e+00   8.2603222e-03
  -1.8000000e+00   1.7000000e+00   7.7671045e-03
  -1.8000000e+00   1.8000000e+00   7.2838433e-03
  -1.8000000e+00   1.9000000e+00   6.8124184e-03
  -1.8000000e+00   2.0000000e+00   6.3544991e-03
  -1.8000000e+00   2.1000000e+00   5.9115397e-03
  -1.8000000e+00   2.2000000e+00   5.4847796e-03
  -1.8000000e+00   2.3000000e+00   5.0752453e-03
  -1.8000000e+00   2.4000000e+00   4.6837550e-03
  -1.8000000e+00   2.5000000e+00   4.3109262e-03
  -1.8000000e+00   2.6000000e+00   3.9571844e-03
  -1.8000000e+00   2.7000000e+00   3.6227742e-03
  -1.8000000e+00   2.8000000e+00   3.3077717e-03
  -1.8000000e+00   2.9000000e+00   3.0120978e-03
  -1.8000000e+00   3.0000000e+00   2.7355326e-03
  -1.7000000e+00  -3.0000000e+00   8.9246650e-03
  -1.7000000e+00  -2.9000000e+00   9.5811164e-03
  -1.7000000e+00  -2.8000000e+00   1.0254067e-02
  -1.7000000e+00  -2.7000000e+00   1.0940370e-02
  -1.7000000e+00  -2.6000000e+00   1.1636535e-02
  -1.7000000e+00  -2.5000000e+00   1.2338751e-02
  -1.7000000e+00  -2.4000000e+00   1.3042912e-02
  -1.7000000e+00  -2.3000000e+00   1.3744652e-02
  -1.7000000e+00  -2.2000000e+00   1.4439387e-02
  -1.7000000e+00  -2.1000000e+00   1.5122362e-02
  -1.7000000e+00  -2.0000000e+00   1.5788697e-02
  -1.7000000e+00  -1.9000000e+00   1.6433453e-02
  -1.7000000e+00  -1.8000000e+00   1.7051680e-02
  -1.7000000e+00  -1.7000000e+00   1.7638488e-02
  -1.7000000e+00  -1.6000000e+00   1.8189106e-02
  -1.7000000e+00  -1.5000000e+00   1.8698949e-02
  -1.7000000e+00  -1.4000000e+00   1.9163678e-02
  -1.7000000e+00  -1.3000000e+00   1.9579265e-02
  -1.7000000e+00  -1.2000000e+00   1.9942046e-02
  -1.7000000e+00  -1.1000000e+00   2.0248781e-02
  -1.7000000e+00  -1.0000000e+00   2.0496698e-02
  -1.7000000e+00  -9.0000000e-01   2.0683533e-02
  -1.7000000e+00  -8.0000000e-01   2.0807572e-02
  -1.7000000e+00  -7.0000000e-01   2.0867667e-02
  -1.7000000e+00  -6.0000000e-01   2.0863263e-02
  -1.7000000e+00  -5.0000000e-01   2.0794400e-02
  -1.7000000e+00  -4.0000000e-01   2.0661716e-02
  -1.7000000e+00  -3.0000000e-01   2.0466436e-02
  -1.7000000e+00  -2.0000000e-01   2.0210352e-02
  -1.7000000e+00  -1.0000000e-01   1.9895798e-02
  -1.7000000e+00   0.0000000e+00   1.9525614e-02
  -1.7000000e+00   1.0000000e-01   1.9103100e-02
  -1.7000000e+00   2.0000000e-01   1.8631973e-02
  -1.7000000e+00   3.0000000e-01   1.8116307e-02
  -1.7000000e+00   4.0000000e-01   1.7560477e-02
  -1.7000000e+00   5.0000000e-01   1.6969100e-02
  -1.7000000e+00   6.0000000e-01   1.6346964e-02
  -1.7000000e+00   7.0000000e-01   1.5698974e-02
  -1.7000000e+00   8.0000000e-01   1.5030078e-02
  -1.7000000e+00   9.0000000e-01   1.4345215e-02
  -1.7000000e+00   1.0000000e+00   1.3649247e-02
  -1.7000000e+00   1.1000000e+00   1.2946912e-02
  -1.7000000e+00   1.2000000e+00   1.2242764e-02
  -1.7000000e+00   1.3000000e+00   1.1541138e-02
  -1.7000000e+00   1.4000000e+00   1.0846100e-02
  -1.7000000e+00   1.5000000e+00   1.0161420e-02
  -1.7000000e+00   1.6000000e+00   9.4905428e-03
  -1.7000000e+00   1.7000000e+00   8.8365659e-03
  -1.7000000e+00   1.8000000e+00   8.2022278e-03
  -1.7000000e+00   1.9000000e+00   7.5898983e-03
  -1.7000000e+00   2.0000000e+00   7.0015779e-03
  -1.7000000e+00   2.1000000e+00   6.4389006e-03
  -1.7000000e+00   2.2000000e+00   5.9031437e-03
  -1.7000000e+00   2.3000000e+00   5.3952406e-03
  -1.7000000e+00   2.4000000e+00   4.9157989e-03
  -1.7000000e+00   2.5000000e+00   4.4651211e-03
  -1.7000000e+00   2.6000000e+00   4.0432277e-03
  -1.7000000e+00   2.7000000e+00   3.6498834e-03
  -1.7000000e+00   2.8000000e+00   3.2846236e-03
  -1.7000000e+00   2.9000000e+00   2.9467824e-03
  -1.7000000e+00   3.0000000e+00   2.6355202e-03
  -1.6000000e+00  -3.0000000e+00   9.7217070e-03
  -1.6000000e+00  -2.9000000e+00   1.0574741e-02
  -1.6000000e+00  -2.8000000e+00   1.1460717e-02
  -1.6000000e+00  -2.7000000e+00   1.2375670e-02
  -1.6000000e+00  -2.6000000e+00   1.3314980e-02
  -1.6000000e+00  -2.5000000e+00   1.4273391e-02
  -1.6000000e+00  -2.4000000e+00   1.5245045e-02
  -1.6000000e+00  -2.3000000e+00   1.6223521e-02
  -1.6000000e+00  -2.2000000e+00   1.7201898e-02
  -1.6000000e+00  -2.1000000e+00   1.8172828e-02
  -1.6000000e+00  -2.0000000e+00   1.9128615e-02
  -1.6000000e+00  -1.9000000e+00   2.0061315e-02
  -1.6000000e+00  -1.8000000e+00   2.0962840e-02
  -1.6000000e+00  -1.7000000e+00   2.1825075e-02
  -1.6000000e+00  -1.6000000e+00   2.2639989e-02
  -1.6000000e+00  -1.5000000e+00   2.3399768e-02
  -1.6000000e+00  -1.4000000e+00   2.4096933e-02
  -1.6000000e+00  -1.3000000e+00   2.4724462e-02
  -1.6000000e+00  -1.2000000e+00   2.5275910e-02
  -1.6000000e+00  -1.1000000e+00   2.5745516e-02
  -1.6000000e+00  -1.0000000e+00   2.6128308e-02
  -1.6000000e+00  -9.0000000e-01   2.6420184e-02
  -1.6000000e+00  -8.0000000e-01   2.6617990e-02
  -1.6000000e+00  -7.0000000e-01   2.6719575e-02
  -1.6000000e+00  -6.0000000e-01   2.6723830e-02
  -1.6000000e+00  -5.0000000e-01   2.6630709e-02
  -1.6000000e+00  -4.0000000e-01   2.6441228e-02
  -1.6000000e+00  -3.0000000e-01   2.6157448e-02
  -1.6000000e+00  -2.0000000e-01   2.5782439e-02
  -1.6000000e+00  -1.0000000e-01   2.5320221e-02
  -1.6000000e+00   0.0000000e+00   2.4775695e-02
  -1.6000000e+00   1.0000000e-01   2.4154557e-02
  -1.6000000e+00   2.0000000e-01   2.3463197e-02
  -1.6000000e+00   3.0000000e-01   2.2708589e-02
  -1.6000000e+00   4.0000000e-01   2.1898178e-02
  -1.6000000e+00   5.0000000e-01   2.1039755e-02
  -1.6000000e+00   6.0000000e-01   2.0141335e-02
  -1.6000000e+00   7.0000000e-01   1.9211032e-02
  -1.6000000e+00   8.0000000e-01   1.8256940e-02
  -1.6000000e+00   9.0000000e-01   1.7287021e-02
  -1.6000000e+00   1.0000000e+00   1.6308995e-02
  -1.6000000e+00   1.1000000e+00   1.5330245e-02
  -1.6000000e+00   1.2000000e+00   1.4357733e-02
  -1.6000000e+00   1.3000000e+00   1.3397925e-02
  -1.6000000e+00   1.4000000e+00   1.2456730e-02
  -1.6000000e+00   1.5000000e+00   1.1539458e-02
  -1.6000000e+00   1.6000000e+00   1.0650786e-02
  -1.6000000e+00   1.7000000e+00   9.7947371e-03
  -1.6000000e+00   1.8000000e+00   8.9746757e-03
  -1.6000000e+00   1.9000000e+00   8.1933143e-03
  -1.6000000e+00   2.0000000e+00   7.4527291e-03
  -1.6000000e+00   2.1000000e+00   6.7543867e-03
  -1.6000000e+00   2.2000000e+00   6.0991790e-03
  -1.6000000e+00   2.3000000e+00   5.4874642e-03
  -1.6000000e+00   2.4000000e+00   4.9191140e-03
  -1.6000000e+00   2.5000000e+00   4.3935639e-03
  -1.6000000e+00   2.6000000e+00   3.9098660e-03
  -1.6000000e+00   2.7000000e+00   3.4667432e-03
  -1.6000000e+00   2.8000000e+00   3.0626427e-03
  -1.6000000e+00   2.9000000e+00   2.6957888e-03
  -1.6000000e+00   3.0000000e+00   2.3642329e-03
  -1.5000000e+00  -3.0000000e+00   9.8890633e-03
  -1.5000000e+00  -2.9000000e+00   1.0950459e-02
  -1.5000000e+00  -2.8000000e+00   1.2072862e-02
  -1.5000000e+00  -2.7000000e+00   1.3252227e-02
  -1.5000000e+00  -2.6000000e+00   1.4483324e-02
  -1.5000000e+00  -2.5000000e+00   1.5759713e-02
  -1.5000000e+00  -2.4000000e+00   1.7073758e-02
  -1.5000000e+00  -2.3000000e+00   1.8416651e-02
  -1.5000000e+00  -2.2000000e+00   1.9778479e-02
  -1.5000000e+00  -2.1000000e+00   2.1148320e-02
  -1.5000000e+00  -2.0000000e+00   2.2514358e-02
  -1.5000000e+00  -1.9000000e+00   2.3864042e-02
  -1.5000000e+00  -1.8000000e+00   2.5184257e-02
  -1.5000000e+00  -1.7000000e+00   2.6461534e-02
  -1.5000000e+00  -1.6000000e+00   2.7682265e-02
  -1.5000000e+00  -1.5000000e+00   2.8832941e-02
  -1.5000000e+00  -1.4000000e+00   2.9900399e-02
  -1.5000000e+00  -1.3000000e+00   3.0872070e-02
  -1.5000000e+00  -1.2000000e+00   3.1736223e-02
  -1.5000000e+00  -1.1000000e+00   3.2482201e-02
  -1.5000000e+00  -1.0000000e+00   3.3100640e-02
  -1.5000000e+00  -9.0000000e-01   3.3583663e-02
  -1.5000000e+00  -8.0000000e-01   3.3925046e-02
  -1.5000000e+00  -7.0000000e-01   3.4120357e-02
  -1.5000000e+00  -6.0000000e-01   3.4167043e-02
  -1.5000000e+00  -5.0000000e-01   3.4064495e-02
  -1.5000000e+00  -4.0000000e-01   3.3814054e-02
  -1.5000000e+00  -3.0000000e-01   3.3418984e-02
  -1.5000000e+00  -2.0000000e-01   3.2884404e-02
  -1.5000000e+00  -1.0000000e-01   3.2217174e-02
  -1.5000000e+00   0.0000000e+00   3.1425747e-02
  -1.5000000e+00   1.0000000e-01   3.0519999e-02
  -1.5000000e+00   2.0000000e-01   2.9511015e-02
  -1.5000000e+00   3.0000000e-01   2.8410868e-02
  -1.5000000e+00   4.0000000e-01   2.7232379e-02
  -1.5000000e+00   5.0000000e-01   2.5988869e-02
  -1.5000000e+00   6.0000000e-01   2.4693912e-02
  -1.5000000e+00   7.0000000e-01   2.3361093e-02
  -1.5000000e+00   8.0000000e-01   2.2003771e-02
  -1.5000000e+00   9.0000000e-01   2.0634874e-02
  -1.5000000e+00   1.0000000e+00   1.9266696e-02
  -1.5000000e+00   1.1000000e+00   1.7910734e-02
  -1.5000000e+00   1.2000000e+00   1.6577546e-02
  -1.5000000e+00   1.3000000e+00   1.5276640e-02
  -1.5000000e+00   1.4000000e+00   1.4016390e-02
  -1.5000000e+00   1.5000000e+00   1.2803986e-02
  -1.5000000e+00   1.6000000e+00   1.1645415e-02
  -1.5000000e+00   1.7000000e+00   1.0545458e-02
  -1.5000000e+00   1.8000000e+00   9.5077261e-03
  -1.5000000e+00   1.9000000e+00   8.5347067e-03
  -1.5000000e+00   2.0000000e+00   7.6278345e-03
  -1.5000000e+00   2.1000000e+00   6.7875750e-03
  -1.5000000e+00   2.2000000e+00   6.0135199e-03
  -1.5000000e+00   2.3000000e+00   5.3044894e-03
  -1.5000000e+00   2.4000000e+00   4.6586399e-03
  -1.5000000e+00   2.5000000e+00   4.0735722e-03
  -1.5000000e+00   2.6000000e+00   3.5464384e-03
  -1.5000000e+00   2.7000000e+00   3.0740445e-03
  -1.5000000e+00   2.8000000e+00   2.6529472e-03
  -1.5000000e+00   2.9000000e+00   2.2795430e-03
  -1.5000000e+00   3.0000000e+00   1.9501485e-03
  -1.4000000e+00  -3.0000000e+00   9.1604564e-03
  -1.4000000e+00  -2.9000000e+00   1.0388628e-02
  -1.4000000e+00  -2.8000000e+00   1.1719207e-02
  -1.4000000e+00  -2.7000000e+00   1.3150346e-02
  -1.4000000e+00  -2.6000000e+00   1.4678278e-02
  -1.4000000e+00  -2.5000000e+00   1.6297162e-02
  -1.4000000e+00  -2.4000000e+00   1.7998977e-02
  -1.4000000e+00  -2.3000000e+00   1.9773456e-02
  -1.4000000e+00  -2.2000000e+00   2.1608086e-02
  -1.4000000e+00  -2.1000000e+00   2.3488159e-02
  -1.4000000e+00  -2.0000000e+00   2.5396893e-02
  -1.4000000e+00  -1.9000000e+00   2.7315626e-02
  -1.4000000e+00  -1.8000000e+00   2.9224068e-02
  -1.4000000e+00  -1.7000000e+00   3.1100626e-02
  -1.4000000e+00  -1.6000000e+00   3.2922784e-02
  -1.4000000e+00  -1.5000000e+00   3.4667531e-02
  -1.4000000e+00  -1.4000000e+00   3.6311837e-02
  -1.4000000e+00  -1.3000000e+00   3.7833148e-02
  -1.4000000e+00  -1.2000000e+00   3.9209895e-02
  -1.4000000e+00  -1.1000000e+00   4.0422004e-02
  -1.4000000e+00  -1.0000000e+00   4.1451375e-02
  -1.4000000e+00  -9.0000000e-01   4.2282338e-02
  -1.4000000e+00  -8.0000000e-01   4.2902045e-02
  -1.4000000e+00  -7.0000000e-01   4.3300802e-02
  -1.4000000e+00  -6.0000000e-01   4.3472322e-02
  -1.4000000e+00  -5.0000000e-01   4.3413888e-02
  -1.4000000e+00  -4.0000000e-01   4.3126427e-02
  -1.4000000e+00  -3.0000000e-01   4.2614483e-02
  -1.4000000e+00  -2.0000000e-01   4.1886099e-02
  -1.4000000e+00  -1.0000000e-01   4.0952607e-02
  -1.4000000e+00   0.0000000e+00   3.9828335e-02
  -1.4000000e+00   1.0000000e-01   3.8530237e-02
  -1.4000000e+00   2.0000000e-01   3.7077477e-02
  -1.4000000e+00   3.0000000e-01   3.5490949e-02
  -1.4000000e+00   4.0000000e-01   3.3792786e-02
  -1.4000000e+00   5.0000000e-01   3.2005847e-02
  -1.4000000e+00   6.0000000e-01   3.0153214e-02
  -1.4000000e+00   7.0000000e-01   2.8257702e-02
  -1.4000000e+00   8.0000000e-01   2.6341410e-02
  -1.4000000e+00   9.0000000e-01   2.4425313e-02
  -1.4000000e+00   1.0000000e+00   2.2528912e-02
  -1.4000000e+00   1.1000000e+00   2.0669941e-02
  -1.4000000e+00   1.2000000e+00   1.8864149e-02
  -1.4000000e+00   1.3000000e+00   1.7125140e-02
  -1.4000000e+00   1.4000000e+00   1.5464291e-02
  -1.4000000e+00   1.5000000e+00   1.3890722e-02
  -1.4000000e+00   1.6000000e+00   1.2411338e-02
  -1.4000000e+00   1.7000000e+00   1.1030909e-02
  -1.4000000e+00   1.8000000e+00   9.7522084e-03
  -1.4000000e+00   1.9000000e+00   8.5761741e-03
  -1.4000000e+00   2.0000000e+00   7.5021052e-03
  -1.4000000e+00   2.1000000e+00   6.5278725e-03
  -1.4000000e+00   2.2000000e+00   5.6501388e-03
  -1.4000000e+00   2.3000000e+00   4.8645820e-03
  -1.4000000e+00   2.4000000e+00   4.1661115e-03
  -1.4000000e+00   2.5000000e+00   3.5490751e-03
  -1.4000000e+00   2.6000000e+00   3.0074502e-03
  -1.4000000e+00   2.7000000e+00   2.5350157e-03
  -1.4000000e+00   2.8000000e+00   2.1255034e-03
  -1.4000000e+00   2.9000000e+00   1.7727271e-03
  -1.4000000e+00   3.0000000e+00   1.4706893e-03
  -1.3000000e+00  -3.0000000e+00   7.5235240e-03
  -1.3000000e+00  -2.9000000e+00   8.7998591e-03
  -1.3000000e+00  -2.8000000e+00   1.0226680e-02
  -1.3000000e+00  -2.7000000e+00   1.1808592e-02
  -1.3000000e+00  -2.6000000e+00   1.3547718e-02
  -1.3000000e+00  -2.5000000e+00   1.5443250e-02
  -1.3000000e+00  -2.4000000e+00   1.7491046e-02
  -1.3000000e+00  -2.3000000e+00   1.9683277e-02
  -1.3000000e+00  -2.2000000e+00   2.2008151e-02
  -1.3000000e+00  -2.1000000e+00   2.4449741e-02
  -1.3000000e+00  -2.0000000e+00   2.6987925e-02
  -1.3000000e+00  -1.9000000e+00   2.9598470e-02
  -1.3000000e+00  -1.8000000e+00   3.2253256e-02
  -1.3000000e+00  -1.7000000e+00   3.4920656e-02
  -1.3000000e+00  -1.6000000e+00   3.7566071e-02
  -1.3000000e+00  -1.5000000e+00   4.0152601e-02
  -1.3000000e+00  -1.4000000e+00   4.2641860e-02
  -1.3000000e+00  -1.3000000e+00   4.4994882e-02
  -1.3000000e+00  -1.2000000e+00   4.7173124e-02
  -1.3000000e+00  -1.1000000e+00   4.9139496e-02
  -1.3000000e+00  -1.0000000e+00   5.0859407e-02
  -1.3000000e+00  -9.0000000e-01   5.2301775e-02
  -1.3000000e+00  -8.0000000e-01   5.3439956e-02
  -1.3000000e+00  -7.0000000e-01   5.4252567e-02
  -1.3000000e+00  -6.0000000e-01   5.4724151e-02
  -1.3000000e+00  -5.0000000e-01   5.4845665e-02
  -1.3000000e+00  -4.0000000e-01   5.4614771e-02
  -1.3000000e+00  -3.0000000e-01   5.4035910e-02
  -1.3000000e+00  -2.0000000e-01   5.3120157e-02
  -1.3000000e+00  -1.0000000e-01   5.1884875e-02
  -1.3000000e+00   0.0000000e+00   5.0353160e-02
  -1.3000000e+00   1.0000000e-01   4.8553129e-02
  -1.3000000e+00   2.0000000e-01   4.6517059e-02
  -1.3000000e+00   3.0000000e-01   4.4280429e-02
  -1.3000000e+00   4.0000000e-01   4.1880892e-02
  -1.3000000e+00   5.0000000e-01   3.9357233e-02
  -1.3000000e+00   6.0000000e-01   3.6748340e-02
  -1.3000000e+00   7.0000000e-01   3.4092233e-02
  -1.3000000e+00   8.0000000e-01   3.1425174e-02
  -1.3000000e+00   9.0000000e-01   2.8780907e-02
  -1.3000000e+00   1.0000000e+00   2.6190018e-02
  -1.3000000e+00   1.1000000e+00   2.3679452e-02
  -1.3000000e+00   1.2000000e+00   2.1272182e-02
  -1.3000000e+00   1.3000000e+00   1.8987027e-02
  -1.3000000e+00   1.4000000e+00   1.6838618e-02
  -1.3000000e+00   1.5000000e+00   1.4837490e-02
  -1.3000000e+00   1.6000000e+00   1.2990294e-02
  -1.3000000e+00   1.7000000e+00   1.1300094e-02
  -1.3000000e+00   1.8000000e+00   9.7667407e-03
  -1.3000000e+00   1.9000000e+00   8.3872928e-03
  -1.3000000e+00   2.0000000e+00   7.1564639e-03
  -1.3000000e+00   2.1000000e+00   6.0670798e-03
  -1.3000000e+00   2.2000000e+00   5.1105243e-03
  -1.3000000e+00   2.3000000e+00   4.2771625e-03
  -1.3000000e+00   2.4000000e+00   3.5567274e-03
  -1.3000000e+00   2.5000000e+00   2.9386641e-03
  -1.3000000e+00   2.6000000e+00   2.4124251e-03
  -1.3000000e+00   2.7000000e+00   1.9677154e-03
  -1.3000000e+00   2.8000000e+00   1.5946863e-03
  -1.3000000e+00   2.9000000e+00   1.2840820e-03
  -1.3000000e+00   3.0000000e+00   1.0273414e-03
  -1.2000000e+00  -3.0000000e+00   5.3863916e-03
  -1.2000000e+00  -2.9000000e+00   6.5423536e-03
  -1.2000000e+00  -2.8000000e+00   7.8850828e-03
  -1.2000000e+00  -2.7000000e+00   9.4300644e-03
  -1.2000000e+00  -2.6000000e+00   1.1190750e-02
  -1.2000000e+00  -2.5000000e+00   1.3177709e-02
  -1.2000000e+00  -2.4000000e+00   1.5397733e-02
  -1.2000000e+00  -2.3000000e+00   1.7852942e-02
  -1.2000000e+00  -2.2000000e+00   2.0539930e-02
  -1.2000000e+00  -2.1000000e+00   2.3448998e-02
  -1.2000000e+00  -2.0000000e+00   2.6563528e-02
  -1.2000000e+00  -1.9000000e+00   2.9859559e-02
  -1.2000000e+00  -1.8000000e+00   3.3305593e-02
  -1.2000000e+00  -1.7000000e+00   3.6862697e-02
  -1.2000000e+00  -1.6000000e+00   4.0484912e-02
  -1.2000000e+00  -1.5000000e+00   4.4119994e-02
  -1.2000000e+00  -1.4000000e+00   4.7710487e-02
  -1.2000000e+00  -1.3000000e+00   5.1195101e-02
  -1.2000000e+00  -1.2000000e+00   5.4510367e-02
  -1.2000000e+00  -1.1000000e+00   5.7592505e-02
  -1.2000000e+00  -1.0000000e+00   6.0379427e-02
  -1.2000000e+00  -9.0000000e-01   6.2812801e-02
  -1.2000000e+00  -8.0000000e-01   6.4840071e-02
  -1.2000000e+00  -7.0000000e-01   6.6416343e-02
  -1.2000000e+00  -6.0000000e-01   6.7506033e-02
  -1.2000000e+00  -5.0000000e-01   6.8084206e-02
  -1.2000000e+00  -4.0000000e-01   6.8137519e-02
  -1.2000000e+00  -3.0000000e-01   6.7664739e-02
  -1.2000000e+00  -2.0000000e-01   6.6676786e-02
  -1.2000000e+00  -1.0000000e-01   6.5196316e-02
  -1.2000000e+00   0.0000000e+00   6.3256858e-02
  -1.2000000e+00   1.0000000e-01   6.0901547e-02
  -1.2000000e+00   2.0000000e-01   5.8181537e-02
  -1.2000000e+00   3.0000000e-01   5.5154151e-02
  -1.2000000e+00   4.0000000e-01   5.1880885e-02
  -1.2000000e+00   5.0000000e-01   4.8425343e-02
  -1.2000000e+00   6.0000000e-01   4.4851212e-02
  -1.2000000e+00   7.0000000e-01   4.1220363e-02
  -1.2000000e+00   8.0000000e-01   3.7591149e-02
  -1.2000000e+00   9.0000000e-01   3.4016963e-02
  -1.2000000e+00   1.0000000e+00   3.0545106e-02
  -1.2000000e+00   1.1000000e+00   2.7215974e-02
  -1.2000000e+00   1.2000000e+00   2.4062586e-02
  -1.2000000e+00   1.3000000e+00   2.1110419e-02
  -1.2000000e+00   1.4000000e+00   1.8377548e-02
  -1.2000000e+00   1.5000000e+00   1.5875025e-02
  -1.2000000e+00   1.6000000e+00   1.3607472e-02
  -1.2000000e+00   1.7000000e+00   1.1573817e-02
  -1.2000000e+00   1.8000000e+00   9.7681416e-03
  -1.2000000e+00   1.9000000e+00   8.1805674e-03
  -1.2000000e+00   2.0000000e+00   6.7981550e-03
  -1.2000000e+00   2.1000000e+00   5.6057645e-03
  -1.2000000e+00   2.2000000e+00   4.5868527e-03
  -1.2000000e+00   2.3000000e+00   3.7241819e-03
  -1.2000000e+00   2.4000000e+00   3.0004275e-03
  -1.2000000e+00   2.5000000e+00   2.3986758e-03
  -1.2000000e+00   2.6000000e+00   1.9028130e-03
  -1.2000000e+00   2.7000000e+00   1.4978103e-03
  -1.2000000e+00   2.8000000e+00   1.1699133e-03
  -1.2000000e+00   2.9000000e+00   9.0674821e-04
  -1.2000000e+00   3.0000000e+00   6.9735815e-04
  -1.1000000e+00  -3.0000000e+00   3.3998941e-03
  -1.1000000e+00  -2.9000000e+00   4.3069322e-03
  -1.1000000e+00  -2.8000000e+00   5.4065555e-03
  -1.1000000e+00  -2.7000000e+00   6.7254802e-03
  -1.1000000e+00  -2.6000000e+00   8.2904085e-03
  -1.1000000e+00  -2.5000000e+00   1.0126948e-02
  -1.1000000e+00  -2.4000000e+00   1.2258327e-02
  -1.1000000e+00  -2.3000000e+00   1.4703943e-02
  -1.1000000e+00  -2.2000000e+00   1.7477787e-02
  -1.1000000e+00  -2.1000000e+00   2.0586810e-02
  -1.1000000e+00  -2.0000000e+00   2.4029331e-02
  -1.1000000e+00  -1.9000000e+00   2.7793568e-02
  -1.1000000e+00  -1.8000000e+00   3.1856417e-02
  -1.1000000e+00  -1.7000000e+00   3.6182581e-02
  -1.1000000e+00  -1.6000000e+00   4.0724162e-02
  -1.1000000e+00  -1.5000000e+00   4.5420799e-02
  -1.1000000e+00  -1.4000000e+00   5.0200423e-02
  -1.1000000e+00  -1.3000000e+00   5.4980665e-02
  -1.1000000e+00  -1.2000000e+00   5.9670901e-02
  -1.1000000e+00  -1.1000000e+00   6.4174901e-02
  -1.1000000e+00  -1.0000000e+00   6.8393970e-02
  -1.1000000e+00  -9.0000000e-01   7.2230466e-02
  -1.1000000e+00  -8.0000000e-01   7.5591509e-02
  -1.1000000e+00  -7.0000000e-01   7.8392699e-02
  -1.1000000e+00  -6.0000000e-01   8.0561624e-02
  -1.1000000e+00  -5.0000000e-01   8.2040975e-02
  -1.1000000e+00  -4.0000000e-01   8.2791053e-02
  -1.1000000e+00  -3.0000000e-01   8.2791547e-02
  -1.1000000e+00  -2.0000000e-01   8.2042444e-02
  -1.1000000e+00  -1.0000000e-01   8.0564030e-02
  -1.1000000e+00   0.0000000e+00   7.8395976e-02
  -1.1000000e+00   1.0000000e-01   7.5595572e-02
  -1.1000000e+00   2.0000000e-01   7.2235210e-02
  -1.1000000e+00   3.0000000e-01   6.8399279e-02
  -1.1000000e+00   4.0000000e-01   6.4180649e-02
  -1.1000000e+00   5.0000000e-01   5.9676959e-02
  -1.1000000e+00   6.0000000e-01   5.4986904e-02
  -1.1000000e+00   7.0000000e-01   5.0206719e-02
  -1.1000000e+00   8.0000000e-01   4.5427038e-02
  -1.1000000e+00   9.0000000e-01   4.0730242e-02
  -1.1000000e+00   1.0000000e+00   3.6188415e-02
  -1.1000000e+00   1.1000000e+00   3.1861934e-02
  -1.1000000e+00   1.2000000e+00   2.7798714e-02
  -1.1000000e+00   1.3000000e+00   2.4034067e-02
  -1.1000000e+00   1.4000000e+00   2.0591114e-02
  -1.1000000e+00   1.5000000e+00   1.7481649e-02
  -1.1000000e+00   1.6000000e+00   1.4707368e-02
  -1.1000000e+00   1.7000000e+00   1.2261328e-02
  -1.1000000e+00   1.8000000e+00   1.0129548e-02
  -1.1000000e+00   1.9000000e+00   8.2926366e-03
  -1.1000000e+00   2.0000000e+00   6.7273681e-03
  -1.1000000e+00   2.1000000e+00   5.4081377e-03
  -1.1000000e+00   2.2000000e+00   4.3082440e-03
  -1.1000000e+00   2.3000000e+00   3.4009703e-03
  -1.1000000e+00   2.4000000e+00   2.6604518e-03
  -1.1000000e+00   2.5000000e+00   2.0623290e-03
  -1.1000000e+00   2.6000000e+00   1.5842017e-03
  -1.1000000e+00   2.7000000e+00   1.2059048e-03
  -1.1000000e+00   2.8000000e+00   9.0963167e-04
  -1.1000000e+00   2.9000000e+00   6.7993612e-04
  -1.1000000e+00   3.0000000e+00   5.0364050e-04
  -1.0000000e+00  -3.0000000e+00   1.9937408e-03
  -1.0000000e+00  -2.9000000e+00   2.6322636e-03
  -1.0000000e+00  -2.8000000e+00   3.4397315e-03
  -1.0000000e+00  -2.7000000e+00   4.4489159e-03
  -1.0000000e+00  -2.6000000e+00   5.6953227e-03
  -1.0000000e+00  -2.5000000e+00   7.2163396e-03
  -1.0000000e+00  -2.4000000e+00   9.0500310e-03
  -1.0000000e+00  -2.3000000e+00   1.1233567e-02
  -1.0000000e+00  -2.2000000e+00   1.3801292e-02
  -1.0000000e+00  -2.1000000e+00   1.6782487e-02
  -1.0000000e+00  -2.0000000e+00   2.0198883e-02
  -1.0000000e+00  -1.9000000e+00   2.4062065e-02
  -1.0000000e+00  -1.8000000e+00   2.8370887e-02
  -1.0000000e+00  -1.7000000e+00   3.3109103e-02
  -1.0000000e+00  -1.6000000e+00   3.8243393e-02
  -1.0000000e+00  -1.5000000e+00   4.3721987e-02
  -1.0000000e+00  -1.4000000e+00   4.9474094e-02
  -1.0000000e+00  -1.3000000e+00   5.5410274e-02
  -1.0000000e+00  -1.2000000e+00   6.1423878e-02
  -1.0000000e+00  -1.1000000e+00   6.7393599e-02
  -1.0000000e+00  -1.0000000e+00   7.3187102e-02
  -1.0000000e+00  -9.0000000e-01   7.8665615e-02
  -1.0000000e+00  -8.0000000e-01   8.3689277e-02
  -1.0000000e+00  -7.0000000e-01   8.8122980e-02
  -1.0000000e+00  -6.0000000e-01   9.1842357e-02
  -1.0000000e+00  -5.0000000e-01   9.4739557e-02
  -1.0000000e+00  -4.0000000e-01   9.6728436e-02
  -1.0000000e+00  -3.0000000e-01   9.7748808e-02
  -1.0000000e+00  -2.0000000e-01   9.7769469e-02
  -1.0000000e+00  -1.0000000e-01   9.6789785e-02
  -1.0000000e+00   0.0000000e+00   9.4839725e-02
  -1.0000000e+00   1.0000000e-01   9.1978331e-02
  -1.0000000e+00   2.0000000e-01   8.8290760e-02
  -1.0000000e+00   3.0000000e-01   8.3884065e-02
  -1.0000000e+00   4.0000000e-01   7.8882046e-02
  -1.0000000e+00   5.0000000e-01   7.3419488e-02
  -1.0000000e+00   6.0000000e-01   6.7636172e-02
  -1.0000000e+00   7.0000000e-01   6.1671026e-02
  -1.0000000e+00   8.0000000e-01   5.5656746e-02
  -1.0000000e+00   9.0000000e-01   4.9715171e-02
  -1.0000000e+00   1.0000000e+00   4.3953610e-02
  -1.0000000e+00   1.1000000e+00   3.8462246e-02
  -1.0000000e+00   1.2000000e+00   3.3312653e-02
  -1.0000000e+00   1.3000000e+00   2.8557376e-02
  -1.0000000e+00   1.4000000e+00   2.4230470e-02
  -1.0000000e+00   1.5000000e+00   2.0348851e-02
  -1.0000000e+00   1.6000000e+00   1.6914237e-02
  -1.0000000e+00   1.7000000e+00   1.3915519e-02
  -1.0000000e+00   1.8000000e+00   1.1331330e-02
  -1.0000000e+00   1.9000000e+00   9.1326515e-03
  -1.0000000e+00   2.0000000e+00   7.2852985e-03
  -1.0000000e+00   2.1000000e+00   5.7521778e-03
  -1.0000000e+00   2.2000000e+00   4.4952281e-03
  -1.0000000e+00   2.3000000e+00   3.4770077e-03
  -1.0000000e+00   2.4000000e+00   2.6619142e-03
  -1.0000000e+00   2.5000000e+00   2.0170513e-03
  -1.0000000e+00   2.6000000e+00   1.5127750e-03
  -1.0000000e+00   2.7000000e+00   1.1229649e-03
  -1.0000000e+00   2.8000000e+00   8.2507330e-04
  -1.0000000e+00   2.9000000e+00   6.0000292e-04
  -1.0000000e+00   3.0000000e+00   4.3186567e-04
  -9.0000000e-01  -3.0000000e+00   1.1745230e-03
  -9.0000000e-01  -2.9000000e+00   1.6058247e-03
  -9.0000000e-01  -2.8000000e+00   2.1712306e-03
  -9.0000000e-01  -2.7000000e+00   2.9032535e-03
  -9.0000000e-01  -2.6000000e+00   3.8391508e-03
  -9.0000000e-01  -2.5000000e+00   5.0206110e-03
  -9.0000000e-01  -2.4000000e+00   6.4930563e-03
  -9.0000000e-01  -2.3000000e+00   8.3044899e-03
  -9.0000000e-01  -2.2000000e+00   1.0503836e-02
  -9.0000000e-01  -2.1000000e+00   1.3138753e-02
  -9.0000000e-01  -2.0000000e+00   1.6252924e-02
  -9.0000000e-01  -1.9000000e+00   1.9882917e-02
  -9.0000000e-01  -1.8000000e+00   2.4054695e-02
  -9.0000000e-01  -1.7000000e+00   2.8780002e-02
  -9.0000000e-01  -1.6000000e+00   3.4052812e-02
  -9.0000000e-01  -1.5000000e+00   3.9846148e-02
  -9.0000000e-01  -1.4000000e+00   4.6109551e-02
  -9.0000000e-01  -1.3000000e+00   5.2767515e-02
  -9.0000000e-01  -1.2000000e+00   5.9719146e-02
  -9.0000000e-01  -1.1000000e+00   6.6839274e-02
  -9.0000000e-01  -1.0000000e+00   7.3981147e-02
  -9.0000000e-01  -9.0000000e-01   8.0980712e-02
  -9.0000000e-01  -8.0000000e-01   8.7662391e-02
  -9.0000000e-01  -7.0000000e-01   9.3846101e-02
  -9.0000000e-01  -6.0000000e-01   9.9355142e-02
  -9.0000000e-01  -5.0000000e-01   1.0402451e-01
  -9.0000000e-01  -4.0000000e-01   1.0770904e-01
  -9.0000000e-01  -3.0000000e-01   1.1029095e-01
  -9.0000000e-01  -2.0000000e-01   1.1168601e-01
  -9.0000000e-01  -1.0000000e-01   1.1184816e-01
  -9.0000000e-01   0.0000000e+00   1.1077204e-01
  -9.0000000e-01   1.0000000e-01   1.0849323e-01
  -9.0000000e-01   2.0000000e-01   1.0508635e-01
  -9.0000000e-01   3.0000000e-01   1.0066099e-01
  -9.0000000e-01   4.0000000e-01   9.5355832e-02
  -9.0000000e-01   5.0000000e-01   8.9331479e-02
  -9.0000000e-01   6.0000000e-01   8.2762383e-02
  -9.0000000e-01   7.0000000e-01   7.5828531e-02
  -9.0000000e-01   8.0000000e-01   6.8707397e-02
  -9.0000000e-01   9.0000000e-01   6.1566653e-02
  -9.0000000e-01   1.0000000e+00   5.4558043e-02
  -9.0000000e-01   1.1000000e+00   4.7812695e-02
  -9.0000000e-01   1.2000000e+00   4.1438007e-02
  -9.0000000e-01   1.3000000e+00   3.5516134e-02
  -9.0000000e-01   1.4000000e+00   3.0103966e-02
  -9.0000000e-01   1.5000000e+00   2.5234397e-02
  -9.0000000e-01   1.6000000e+00   2.0918635e-02
  -9.0000000e-01   1.7000000e+00   1.7149243e-02
  -9.0000000e-01   1.8000000e+00   1.3903616e-02
  -9.0000000e-01   1.9000000e+00   1.1147610e-02
  -9.0000000e-01   2.0000000e+00   8.8390780e-03
  -9.0000000e-01   2.1000000e+00   6.9311191e-03
  -9.0000000e-01   2.2000000e+00   5.3749070e-03
  -9.0000000e-01   2.3000000e+00   4.1220166e-03
  -9.0000000e-01   2.4000000e+00   3.1262213e-03
  -9.0000000e-01   2.5000000e+00   2.3447735e-03
  -9.0000000e-01   2.6000000e+00   1.7392150e-03
  -9.0000000e-01   2.7000000e+00   1.2757830e-03
  -9.0000000e-01   2.8000000e+00   9.2548970e-04
  -9.0000000e-01   2.9000000e+00   6.6395332e-04
  -9.0000000e-01   3.0000000e+00   4.7105834e-04
  -8.0000000e-01  -3.0000000e+00   7.3966398e-04
  -8.0000000e-01  -2.9000000e+00   1.0372564e-03
  -8.0000000e-01  -2.8000000e+00   1.4378869e-03
  -8.0000000e-01  -2.7000000e+00   1.9703812e-03
  -8.0000000e-01  -2.6000000e+00   2.6690869e-03
  -8.0000000e-01  -2.5000000e+00   3.5740621e-03
  -8.0000000e-01  -2.4000000e+00   4.7309506e-03
  -8.0000000e-01  -2.3000000e+00   6.1904420e-03
  -8.0000000e-01  -2.2000000e+00   8.0072214e-03
  -8.0000000e-01  -2.1000000e+00   1.0238326e-02
  -8.0000000e-01  -2.0000000e+00   1.2940855e-02
  -8.0000000e-01  -1.9000000e+00   1.6169029e-02
  -8.0000000e-01  -1.8000000e+00   1.9970633e-02
  -8.0000000e-01  -1.7000000e+00   2.4382973e-02
  -8.0000000e-01  -1.6000000e+00   2.9428520e-02
  -8.0000000e-01  -1.5000000e+00   3.5110508e-02
  -8.0000000e-01  -1.4000000e+00   4.1408808e-02
  -8.0000000e-01  -1.3000000e+00   4.8276444e-02
  -8.0000000e-01  -1.2000000e+00   5.5637134e-02
  -8.0000000e-01  -1.1000000e+00   6.3384221e-02
  -8.0000000e-01  -1.0000000e+00   7.1381306e-02
  -8.0000000e-01  -9.0000000e-01   7.9464793e-02
  -8.0000000e-01  -8.0000000e-01   8.7448417e-02
  -8.0000000e-01  -7.0000000e-01   9.5129690e-02
  -8.0000000e-01  -6.0000000e-01   1.0229800e-01
  -8.0000000e-01  -5.0000000e-01   1.0874396e-01
  -8.0000000e-01  -4.0000000e-01   1.1426942e-01
  -8.0000000e-01  -3.0000000e-01   1.1869759e-01
  -8.0000000e-01  -2.0000000e-01   1.2188231e-01
  -8.0000000e-01  -1.0000000e-01   1.2371614e-01
  -8.0000000e-01   0.0000000e+00   1.2413636e-01
  -8.0000000e-01   1.0000000e-01   1.2312850e-01
  -8.0000000e-01   2.0000000e-01   1.2072718e-01
  -8.0000000e-01   3.0000000e-01   1.1701418e-01
  -8.0000000e-01   4.0000000e-01   1.1211374e-01
  -8.0000000e-01   5.0000000e-01   1.0618573e-01
  -8.0000000e-01   6.0000000e-01   9.9416933e-02
  -8.0000000e-01   7.0000000e-01   9.2011372e-02
  -8.0000000e-01   8.0000000e-01   8.4180129e-02
  -8.0000000e-01   9.0000000e-01   7.6131536e-02
  -8.0000000e-01   1.0000000e+00   6.8062286e-02
  -8.0000000e-01   1.1000000e+00   6.0149968e-02
  -8.0000000e-01   1.2000000e+00   5.2547396e-02
  -8.0000000e-01   1.3000000e+00   4.5378896e-02
  -8.0000000e-01   1.4000000e+00   3.8738570e-02
  -8.0000000e-01   1.5000000e+00   3.2690395e-02
  -8.0000000e-01   1.6000000e+00   2.7269909e-02
  -8.0000000e-01   1.7000000e+00   2.2487135e-02
  -8.0000000e-01   1.8000000e+00   1.8330382e-02
  -8.0000000e-01   1.9000000e+00   1.4770521e-02
  -8.0000000e-01   2.0000000e+00   1.1765410e-02
  -8.0000000e-01   2.1000000e+00   9.2641424e-03
  -8.0000000e-01   2.2000000e+00   7.2109141e-03
  -8.0000000e-01   2.3000000e+00   5.5483308e-03
  -8.0000000e-01   2.4000000e+00   4.2200861e-03
  -8.0000000e-01   2.5000000e+00   3.1729790e-03
  -8.0000000e-01   2.6000000e+00   2.3583052e-03
  -8.0000000e-01   2.7000000e+00   1.7326856e-03
  -8.0000000e-01   2.8000000e+00   1.2584224e-03
  -8.0000000e-01   2.9000000e+00   9.0348313e-04
  -8.0000000e-01   3.0000000e+00   6.4121044e-04
  -7.0000000e-01  -3.0000000e+00   5.0636489e-04
  -7.0000000e-01  -2.9000000e+00   7.2189745e-04
  -7.0000000e-01  -2.8000000e+00   1.0172616e-03
  -7.0000000e-01  -2.7000000e+00   1.4168866e-03
  -7.0000000e-01  -2.6000000e+00   1.9506652e-03
  -7.0000000e-01  -2.5000000e+00   2.6544567e-03
  -7.0000000e-01  -2.4000000e+00   3.5703748e-03
  -7.0000000e-01  -2.3000000e+00   4.7467593e-03
  -7.0000000e-01  -2.2000000e+00   6.2377198e-03
  -7.0000000e-01  -2.1000000e+00   8.1021404e-03
  -7.0000000e-01  -2.0000000e+00   1.0402049e-02
  -7.0000000e-01  -1.9000000e+00   1.3200285e-02
  -7.0000000e-01  -1.8000000e+00   1.6557431e-02
  -7.0000000e-01  -1.7000000e+00   2.0528057e-02
  -7.0000000e-01  -1.6000000e+00   2.5156371e-02
  -7.0000000e-01  -1.5000000e+00   3.0471467e-02
  -7.0000000e-01  -1.4000000e+00   3.6482451e-02
  -7.0000000e-01  -1.3000000e+00   4.3173762e-02
  -7.0000000e-01  -1.2000000e+00   5.0501121e-02
  -7.0000000e-01  -1.1000000e+00   5.8388511e-02
  -7.0000000e-01  -1.0000000e+00   6.6726605e-02
  -7.0000000e-01  -9.0000000e-01   7.5373017e-02
  -7.0000000e-01  -8.0000000e-01   8.4154632e-02
  -7.0000000e-01  -7.0000000e-01   9.2872128e-02
  -7.0000000e-01  -6.0000000e-01   1.0130666e-01
  -7.0000000e-01  -5.0000000e-01   1.0922848e-01
  -7.0000000e-01  -4.0000000e-01   1.1640697e-01
  -7.0000000e-01  -3.0000000e-01   1.2262171e-01
  -7.0000000e-01  -2.0000000e-01   1.2767356e-01
  -7.0000000e-01  -1.0000000e-01   1.3139530e-01
  -7.0000000e-01   0.0000000e+00   1.3366076e-01
  -7.0000000e-01   1.0000000e-01   1.3439196e-01
  -7.0000000e-01   2.0000000e-01   1.3356353e-01
  -7.0000000e-01   3.0000000e-01   1.3120420e-01
  -7.0000000e-01   4.0000000e-01   1.2739513e-01
  -7.0000000e-01   5.0000000e-01   1.2226529e-01
  -7.0000000e-01   6.0000000e-01   1.1598419e-01
  -7.0000000e-01   7.0000000e-01   1.0875259e-01
  -7.0000000e-01   8.0000000e-01   1.0079192e-01
  -7.0000000e-01   9.0000000e-01   9.2333021e-02
  -7.0000000e-01   1.0000000e+00   8.3605266e-02
  -7.0000000e-01   1.1000000e+00   7.4826506e-02
  -7.0000000e-01   1.2000000e+00   6.6194598e-02
  -7.0000000e-01   1.3000000e+00   5.7880847e-02
  -7.0000000e-01   1.4000000e+00   5.0025617e-02
  -7.0000000e-01   1.5000000e+00   4.2736139e-02
  -7.0000000e-01   1.6000000e+00   3.6086383e-02
  -7.0000000e-01   1.7000000e+00   3.0118731e-02
  -7.0000000e-01   1.8000000e+00   2.4847073e-02
  -7.0000000e-01   1.9000000e+00   2.0260915e-02
  -7.0000000e-01   2.0000000e+00   1.6330073e-02
  -7.0000000e-01   2.1000000e+00   1.3009555e-02
  -7.0000000e-01   2.2000000e+00   1.0244293e-02
  -7.0000000e-01   2.3000000e+00   7.9734597e-03
  -7.0000000e-01   2.4000000e+00   6.1341849e-03
  -7.0000000e-01   2.5000000e+00   4.6645759e-03
  -7.0000000e-01   2.6000000e+00   3.5060065e-03
  -7.0000000e-01   2.7000000e+00   2.6047049e-03
  -7.0000000e-01   2.8000000e+00   1.9127119e-03
  -7.0000000e-01   2.9000000e+00   1.3883081e-03
  -7.0000000e-01   3.0000000e+00   9.9601851e-04
  -6.0000000e-01  -3.0000000e+00   3.6939112e-04
  -6.0000000e-01  -2.9000000e+00   5.3228342e-04
  -6.0000000e-01  -2.8000000e+00   7.5819402e-04
  -6.0000000e-01  -2.7000000e+00   1.0675758e-03
  -6.0000000e-01  -2.6000000e+00   1.4859288e-03
  -6.0000000e-01  -2.5000000e+00   2.0444581e-03
  -6.0000000e-01  -2.4000000e+00   2.7806053e-03
  -6.0000000e-01  -2.3000000e+00   3.7383626e-03
  -6.0000000e-01  -2.2000000e+00   4.9682613e-03
  -6.0000000e-01  -2.1000000e+00   6.5269212e-03
  -6.0000000e-01  -2.0000000e+00   8.4760446e-03
  -6.0000000e-01  -1.9000000e+00   1.0880755e-02
  -6.0000000e-01  -1.8000000e+00   1.3807205e-02
  -6.0000000e-01  -1.7000000e+00   1.7319423e-02
  -6.0000000e-01  -1.6000000e+00   2.1475437e-02
  -6.0000000e-01  -1.5000000e+00   2.6322767e-02
  -6.0000000e-01  -1.4000000e+00   3.1893485e-02
  -6.0000000e-01  -1.3000000e+00   3.8199121e-02
  -6.0000000e-01  -1.2000000e+00   4.5225740e-02
  -6.0000000e-01  -1.1000000e+00   5.2929638e-02
  -6.0000000e-01  -1.0000000e+00   6.1234066e-02
  -6.0000000e-01  -9.0000000e-01   7.0027432e-02
  -6.0000000e-01  -8.0000000e-01   7.9163364e-02
  -6.0000000e-01  -7.0000000e-01   8.8462907e-02
  -6.0000000e-01  -6.0000000e-01   9.7719020e-02
  -6.0000000e-01  -5.0000000e-01   1.0670332e-01
  -6.0000000e-01  -4.0000000e-01   1.1517486e-01
  -6.0000000e-01  -3.0000000e-01   1.2289052e-01
  -6.0000000e-01  -2.0000000e-01   1.2961641e-01
  -6.0000000e-01  -1.0000000e-01   1.3513958e-01
  -6.0000000e-01   0.0000000e+00   1.3927913e-01
  -6.0000000e-01   1.0000000e-01   1.4189610e-01
  -6.0000000e-01   2.0000000e-01   1.4290117e-01
  -6.0000000e-01   3.0000000e-01   1.4225976e-01
  -6.0000000e-01   4.0000000e-01   1.3999395e-01
  -6.0000000e-01   5.0000000e-01   1.3618128e-01
  -6.0000000e-01   6.0000000e-01   1.3095029e-01
  -6.0000000e-01   7.0000000e-01   1.2447338e-01
  -6.0000000e-01   8.0000000e-01   1.1695732e-01
  -6.0000000e-01   9.0000000e-01   1.0863237e-01
  -6.0000000e-01   1.0000000e+00   9.9740615e-02
  -6.0000000e-01   1.1000000e+00   9.0524422e-02
  -6.0000000e-01   1.2000000e+00   8.1215779e-02
  -6.0000000e-01   1.3000000e+00   7.2027111e-02
  -6.0000000e-01   1.4000000e+00   6.3144061e-02
  -6.0000000e-01   1.5000000e+00   5.4720486e-02
  -6.0000000e-01   1.6000000e+00   4.6875760e-02
  -6.0000000e-01   1.7000000e+00   3.9694252e-02
  -6.0000000e-01   1.8000000e+00   3.3226750e-02
  -6.0000000e-01   1.9000000e+00   2.7493437e-02
  -6.0000000e-01   2.0000000e+00   2.2488015e-02
  -6.0000000e-01   2.1000000e+00   1.8182523e-02
  -6.0000000e-01   2.2000000e+00   1.4532426e-02
  -6.0000000e-01   2.3000000e+00   1.1481615e-02
  -6.0000000e-01   2.4000000e+00   8.9670340e-03
  -6.0000000e-01   2.5000000e+00   6.9227009e-03
  -6.0000000e-01   2.6000000e+00   5.2830321e-03
  -6.0000000e-01   2.7000000e+00   3.9853995e-03
  -6.0000000e-01   2.8000000e+00   2.9719493e-03
  -6.0000000e-01   2.9000000e+00   2.1907452e-03
  -6.0000000e-01   3.0000000e+00   1.5963322e-03
  -5.0000000e-01  -3.0000000e+00   2.7898294e-04
  -5.0000000e-01  -2.9000000e+00   4.0526394e-04
  -5.0000000e-01  -2.8000000e+00   5.8201655e-04
  -5.0000000e-01  -2.7000000e+00   8.2636091e-04
  -5.0000000e-01  -2.6000000e+00   1.1599553e-03
  -5.0000000e-01  -2.5000000e+00   1.6097180e-03
  -5.0000000e-01  -2.4000000e+00   2.2084899e-03
  -5.0000000e-01  -2.3000000e+00   2.9955605e-03
  -5.0000000e-01  -2.2000000e+00   4.0169630e-03
  -5.0000000e-01  -2.1000000e+00   5.3254292e-03
  -5.0000000e-01  -2.0000000e+00   6.9798882e-03
  -5.0000000e-01  -1.9000000e+00   9.0443919e-03
  -5.0000000e-01  -1.8000000e+00   1.1586369e-02
  -5.0000000e-01  -1.7000000e+00   1.4674130e-02
  -5.0000000e-01  -1.6000000e+00   1.8373608e-02
  -5.0000000e-01  -1.5000000e+00   2.2744354e-02
  -5.0000000e-01  -1.4000000e+00   2.7834909e-02
  -5.0000000e-01  -1.3000000e+00   3.3677750e-02
  -5.0000000e-01  -1.2000000e+00   4.0284075e-02
  -5.0000000e-01  -1.1000000e+00   4.7638796e-02
  -5.0000000e-01  -1.0000000e+00   5.5696156e-02
  -5.0000000e-01  -9.0000000e-01   6.4376405e-02
  -5.0000000e-01  -8.0000000e-01   7.3563991e-02
  -5.0000000e-01  -7.0000000e-01   8.3107631e-02
  -5.0000000e-01  -6.0000000e-01   9.2822569e-02
  -5.0000000e-01  -5.0000000e-01   1.0249515e-01
  -5.0000000e-01  -4.0000000e-01   1.1188970e-01
  -5.0000000e-01  -3.0000000e-01   1.2075746e-01
  -5.0000000e-01  -2.0000000e-01   1.2884717e-01
  -5.0000000e-01  -1.0000000e-01   1.3591672e-01
  -5.0000000e-01   0.0000000e+00   1.4174505e-01
  -5.0000000e-01   1.0000000e-01   1.4614367e-01
  -5.0000000e-01   2.0000000e-01   1.4896669e-01
  -5.0000000e-01   3.0000000e-01   1.5011890e-01
  -5.0000000e-01   4.0000000e-01   1.4956110e-01
  -5.0000000e-01   5.0000000e-01   1.4731229e-01
  -5.0000000e-01   6.0000000e-01   1.4344862e-01
  -5.0000000e-01   7.0000000e-01   1.3809909e-01
  -5.0000000e-01   8.0000000e-01   1.3143842e-01
  -5.0000000e-01   9.0000000e-01   1.2367756e-01
  -5.0000000e-01   1.0000000e+00   1.1505262e-01
  -5.0000000e-01   1.1000000e+00   1.0581305e-01
  -5.0000000e-01   1.2000000e+00   9.6209723e-02
  -5.0000000e-01   1.3000000e+00   8.6484001e-02
  -5.0000000e-01   1.4000000e+00   7.6858099e-02
  -5.0000000e-01   1.5000000e+00   6.7527483e-02
  -5.0000000e-01   1.6000000e+00   5.8655474e-02
  -5.0000000e-01   1.7000000e+00   5.0370190e-02
  -5.0000000e-01   1.8000000e+00   4.2763742e-02
  -5.0000000e-01   1.9000000e+00   3.5893422e-02
  -5.0000000e-01   2.0000000e+00   2.9784553e-02
  -5.0000000e-01   2.1000000e+00   2.4434551e-02
  -5.0000000e-01   2.2000000e+00   1.9817766e-02
  -5.0000000e-01   2.3000000e+00   1.5890666e-02
  -5.0000000e-01   2.4000000e+00   1.2596984e-02
  -5.0000000e-01   2.5000000e+00   9.8725214e-03
  -5.0000000e-01   2.6000000e+00   7.6493875e-03
  -5.0000000e-01   2.7000000e+00   5.8595235e-03
  -5.0000000e-01   2.8000000e+00   4.4374656e-03
  -5.0000000e-01   2.9000000e+00   3.3223452e-03
  -5.0000000e-01   3.0000000e+00   2.4591871e-03
  -4.0000000e-01  -3.0000000e+00   2.1446432e-04
  -4.0000000e-01  -2.9000000e+00   3.1385266e-04
  -4.0000000e-01  -2.8000000e+00   4.5412673e-04
  -4.0000000e-01  -2.7000000e+00   6.4969392e-04
  -4.0000000e-01  -2.6000000e+00   9.1901166e-04
  -4.0000000e-01  -2.5000000e+00   1.2853273e-03
  -4.0000000e-01  -2.4000000e+00   1.7774071e-03
  -4.0000000e-01  -2.3000000e+00   2.4301920e-03
  -4.0000000e-01  -2.2000000e+00   3.2852978e-03
  -4.0000000e-01  -2.1000000e+00   4.3912624e-03
  -4.0000000e-01  -2.0000000e+00   5.8034268e-03
  -4.0000000e-01  -1.9000000e+00   7.5833329e-03
  -4.0000000e-01  -1.8000000e+00   9.7975214e-03
  -4.0000000e-01  -1.7000000e+00   1.2515632e-02
  -4.0000000e-01  -1.6000000e+00   1.5807743e-02
  -4.0000000e-01  -1.5000000e+00   1.9740921e-02
  -4.0000000e-01  -1.4000000e+00   2.4375046e-02
  -4.0000000e-01  -1.3000000e+00   2.9758016e-02
  -4.0000000e-01  -1.2000000e+00   3.5920549e-02
  -4.0000000e-01  -1.1000000e+00   4.2870886e-02
  -4.0000000e-01  -1.0000000e+00   5.0589738e-02
  -4.0000000e-01  -9.0000000e-01   5.9025936e-02
  -4.0000000e-01  -8.0000000e-01   6.8093213e-02
  -4.0000000e-01  -7.0000000e-01   7.7668560e-02
  -4.0000000e-01  -6.0000000e-01   8.7592548e-02
  -4.0000000e-01  -5.0000000e-01   9.7671882e-02
  -4.0000000e-01  -4.0000000e-01   1.0768431e-01
  -4.0000000e-01  -3.0000000e-01   1.1738586e-01
  -4.0000000e-01  -2.0000000e-01   1.2652013e-01
  -4.0000000e-01  -1.0000000e-01   1.3482921e-01
  -4.0000000e-01   0.0000000e+00   1.4206556e-01
  -4.0000000e-01   1.0000000e-01   1.4800422e-01
  -4.0000000e-01   2.0000000e-01   1.5245437e-01
  -4.0000000e-01   3.0000000e-01   1.5526950e-01
  -4.0000000e-01   4.0000000e-01   1.5635541e-01
  -4.0000000e-01   5.0000000e-01   1.5567546e-01
  -4.0000000e-01   6.0000000e-01   1.5325261e-01
  -4.0000000e-01   7.0000000e-01   1.4916814e-01
  -4.0000000e-01   8.0000000e-01   1.4355713e-01
  -4.0000000e-01   9.0000000e-01   1.3660102e-01
  -4.0000000e-01   1.0000000e+00   1.2851790e-01
  -4.0000000e-01   1.1000000e+00   1.1955115e-01
  -4.0000000e-01   1.2000000e+00   1.0995738e-01
  -4.0000000e-01   1.3000000e+00   9.9994361e-02
  -4.0000000e-01   1.4000000e+00   8.9909816e-02
  -4.0000000e-01   1.5000000e+00   7.9931726e-02
  -4.0000000e-01   1.6000000e+00   7.0260585e-02
  -4.0000000e-01   1.7000000e+00   6.1063939e-02
  -4.0000000e-01   1.8000000e+00   5.2473297e-02
  -4.0000000e-01   1.9000000e+00   4.4583317e-02
  -4.0000000e-01   2.0000000e+00   3.7453024e-02
  -4.0000000e-01   2.1000000e+00   3.1108701e-02
  -4.0000000e-01   2.2000000e+00   2.5548026e-02
  -4.0000000e-01   2.3000000e+00   2.0744994e-02
  -4.0000000e-01   2.4000000e+00   1.6655196e-02
  -4.0000000e-01   2.5000000e+00   1.3221073e-02
  -4.0000000e-01   2.6000000e+00   1.0376816e-02
  -4.0000000e-01   2.7000000e+00   8.0527089e-03
  -4.0000000e-01   2.8000000e+00   6.1787466e-03
  -4.0000000e-01   2.9000000e+00   4.6874781e-03
  -4.0000000e-01   3.0000000e+00   3.5160788e-03
  -3.0000000e-01  -3.0000000e+00   1.6815245e-04
  -3.0000000e-01  -2.9000000e+00   2.4786536e-04
  -3.0000000e-01  -2.8000000e+00   3.6126755e-04
  -3.0000000e-01  -2.7000000e+00   5.2064601e-04
  -3.0000000e-01  -2.6000000e+00   7.4191923e-04
  -3.0000000e-01  -2.5000000e+00   1.0453728e-03
  -3.0000000e-01  -2.4000000e+00   1.4564187e-03
  -3.0000000e-01  -2.3000000e+00   2.0063273e-03
  -3.0000000e-01  -2.2000000e+00   2.7328626e-03
  -3.0000000e-01  -2.1000000e+00   3.6807330e-03
  -3.0000000e-01  -2.0000000e+00   4.9017516e-03
  -3.0000000e-01  -1.9000000e+00   6.4545917e-03
  -3.0000000e-01  -1.8000000e+00   8.4040134e-03
  -3.0000000e-01  -1.7000000e+00   1.0819450e-02
  -3.0000000e-01  -1.6000000e+00   1.3772859e-02
  -3.0000000e-01  -1.5000000e+00   1.7335786e-02
  -3.0000000e-01  -1.4000000e+00   2.1575627e-02
  -3.0000000e-01  -1.3000000e+00   2.6551179e-02
  -3.0000000e-01  -1.2000000e+00   3.2307599e-02
  -3.0000000e-01  -1.1000000e+00   3.8871029e-02
  -3.0000000e-01  -1.0000000e+00   4.6243199e-02
  -3.0000000e-01  -9.0000000e-01   5.4396404e-02
  -3.0000000e-01  -8.0000000e-01   6.3269296e-02
  -3.0000000e-01  -7.0000000e-01   7.2763955e-02
  -3.0000000e-01  -6.0000000e-01   8.2744678e-02
  -3.0000000e-01  -5.0000000e-01   9.3038850e-02
  -3.0000000e-01  -4.0000000e-01   1.0344014e-01
  -3.0000000e-01  -3.0000000e-01   1.1371410e-01
  -3.0000000e-01  -2.0000000e-01   1.2360614e-01
  -3.0000000e-01  -1.0000000e-01   1.3285143e-01
  -3.0000000e-01   0.0000000e+00   1.4118642e-01
  -3.0000000e-01   1.0000000e-01   1.4836111e-01
  -3.0000000e-01   2.0000000e-01   1.5415150e-01
  -3.0000000e-01   3.0000000e-01   1.5837108e-01
  -3.0000000e-01   4.0000000e-01   1.6088091e-01
  -3.0000000e-01   5.0000000e-01   1.6159712e-01
  -3.0000000e-01   6.0000000e-01   1.6049563e-01
  -3.0000000e-01   7.0000000e-01   1.5761346e-01
  -3.0000000e-01   8.0000000e-01   1.5304666e-01
  -3.0000000e-01   9.0000000e-01   1.4694503e-01
  -3.0000000e-01   1.0000000e+00   1.3950393e-01
  -3.0000000e-01   1.1000000e+00   1.3095391e-01
  -3.0000000e-01   1.2000000e+00   1.2154888e-01
  -3.0000000e-01   1.3000000e+00   1.1155369e-01
  -3.0000000e-01   1.4000000e+00   1.0123191e-01
  -3.0000000e-01   1.5000000e+00   9.0834614e-02
  -3.0000000e-01   1.6000000e+00   8.0590865e-02
  -3.0000000e-01   1.7000000e+00   7.0700217e-02
  -3.0000000e-01   1.8000000e+00   6.1327627e-02
  -3.0000000e-01   1.9000000e+00   5.2600764e-02
  -3.0000000e-01   2.0000000e+00   4.4609611e-02
  -3.0000000e-01   2.1000000e+00   3.7408070e-02
  -3.0000000e-01   2.2000000e+00   3.1017204e-02
  -3.0000000e-01   2.3000000e+00   2.5429656e-02
  -3.0000000e-01   2.4000000e+00   2.0614785e-02
  -3.0000000e-01   2.5000000e+00   1.6524092e-02
  -3.0000000e-01   2.6000000e+00   1.3096550e-02
  -3.0000000e-01   2.7000000e+00   1.0263528e-02
  -3.0000000e-01   2.8000000e+00   7.9531090e-03
  -3.0000000e-01   2.9000000e+00   6.0936525e-03
  -3.0000000e-01   3.0000000e+00   4.6165645e-03
  -2.0000000e-01  -3.0000000e+00   1.3701593e-04
  -2.0000000e-01  -2.9000000e+00   2.0328363e-04
  -2.0000000e-01  -2.8000000e+00   2.9821891e-04
  -2.0000000e-01  -2.7000000e+00   4.3258295e-04
  -2.0000000e-01  -2.6000000e+00   6.2044752e-04
  -2.0000000e-01  -2.5000000e+00   8.7991786e-04
  -2.0000000e-01  -2.4000000e+00   1.2339020e-03
  -2.0000000e-01  -2.3000000e+00   1.7108842e-03
  -2.0000000e-01  -2.2000000e+00   2.3456435e-03
  -2.0000000e-01  -2.1000000e+00   3.1798367e-03
  -2.0000000e-01  -2.0000000e+00   4.2623498e-03
  -2.0000000e-01  -1.9000000e+00   5.6493018e-03
  -2.0000000e-01  -1.8000000e+00   7.4035823e-03
  -2.0000000e-01  -1.7000000e+00   9.5937959e-03
  -2.0000000e-01  -1.6000000e+00   1.2292507e-02
  -2.0000000e-01  -1.5000000e+00   1.5573704e-02
  -2.0000000e-01  -1.4000000e+00   1.9509439e-02
  -2.0000000e-01  -1.3000000e+00   2.4165684e-02
  -2.0000000e-01  -1.2000000e+00   2.9597486e-02
  -2.0000000e-01  -1.1000000e+00   3.5843631e-02
  -2.0000000e-01  -1.0000000e+00   4.2921077e-02
  -2.0000000e-01  -9.0000000e-01   5.0819532e-02
  -2.0000000e-01  -8.0000000e-01   5.9496599e-02
  -2.0000000e-01  -7.0000000e-01   6.8873960e-02
  -2.0000000e-01  -6.0000000e-01   7.8835061e-02
  -2.0000000e-01  -5.0000000e-01   8.9224720e-02
  -2.0000000e-01  -4.0000000e-01   9.9850999e-02
  -2.0000000e-01  -3.0000000e-01   1.1048952e-01
  -2.0000000e-01  -2.0000000e-01   1.2089022e-01
  -2.0000000e-01  -1.0000000e-01   1.3078643e-01
  -2.0000000e-01   0.0000000e+00   1.3990578e-01
  -2.0000000e-01   1.0000000e-01   1.4798239e-01
  -2.0000000e-01   2.0000000e-01   1.5476968e-01
  -2.0000000e-01   3.0000000e-01   1.6005275e-01
  -2.0000000e-01   4.0000000e-01   1.6365974e-01
  -2.0000000e-01   5.0000000e-01   1.6547103e-01
  -2.0000000e-01   6.0000000e-01   1.6542592e-01
  -2.0000000e-01   7.0000000e-01   1.6352591e-01
  -2.0000000e-01   8.0000000e-01   1.5983468e-01
  -2.0000000e-01   9.0000000e-01   1.5447453e-01
  -2.0000000e-01   1.0000000e+00   1.4761966e-01
  -2.0000000e-01   1.1000000e+00   1.3948674e-01
  -2.0000000e-01   1.2000000e+00   1.3032362e-01
  -2.0000000e-01   1.3000000e+00   1.2039674e-01
  -2.0000000e-01   1.4000000e+00   1.0997850e-01
  -2.0000000e-01   1.5000000e+00   9.9334996e-02
  -2.0000000e-01   1.6000000e+00   8.8715234e-02
  -2.0000000e-01   1.7000000e+00   7.8342163e-02
  -2.0000000e-01   1.8000000e+00   6.8406025e-02
  -2.0000000e-01   1.9000000e+00   5.9060155e-02
  -2.0000000e-01   2.0000000e+00   5.0419234e-02
  -2.0000000e-01   2.1000000e+00   4.2559777e-02
  -2.0000000e-01   2.2000000e+00   3.5522529e-02
  -2.0000000e-01   2.3000000e+00   2.9316346e-02
  -2.0000000e-01   2.4000000e+00   2.3923088e-02
  -2.0000000e-01   2.5000000e+00   1.9303057e-02
  -2.0000000e-01   2.6000000e+00   1.5400554e-02
  -2.0000000e-01   2.7000000e+00   1.2149211e-02
  -2.0000000e-01   2.8000000e+00   9.4767889e-03
  -2.0000000e-01   2.9000000e+00   7.3093000e-03
  -2.0000000e-01   3.0000000e+00   5.5743188e-03
  -1.0000000e-01  -3.0000000e+00   1.1922664e-04
  -1.0000000e-01  -2.9000000e+00   1.7770787e-04
  -1.0000000e-01  -2.8000000e+00   2.6189951e-04
  -1.0000000e-01  -2.7000000e+00   3.8164308e-04
  -1.0000000e-01  -2.6000000e+00   5.4988869e-04
  -1.0000000e-01  -2.5000000e+00   7.8340594e-04
  -1.0000000e-01  -2.4000000e+00   1.1035541e-03
  -1.0000000e-01  -2.3000000e+00   1.5370750e-03
  -1.0000000e-01  -2.2000000e+00   2.1168553e-03
  -1.0000000e-01  -2.1000000e+00   2.8825841e-03
  -1.0000000e-01  -2.0000000e+00   3.8812130e-03
  -1.0000000e-01  -1.9000000e+00   5.1671093e-03
  -1.0000000e-01  -1.8000000e+00   6.8017788e-03
  -1.0000000e-01  -1.7000000e+00   8.8530322e-03
  -1.0000000e-01  -1.6000000e+00   1.1393477e-02
  -1.0000000e-01  -1.5000000e+00   1.4498236e-02
  -1.0000000e-01  -1.4000000e+00   1.8241845e-02
  -1.0000000e-01  -1.3000000e+00   2.2694312e-02
  -1.0000000e-01  -1.2000000e+00   2.7916437e-02
  -1.0000000e-01  -1.1000000e+00   3.3954522e-02
  -1.0000000e-01  -1.0000000e+00   4.0834753e-02
  -1.0000000e-01  -9.0000000e-01   4.8557569e-02
  -1.0000000e-01  -8.0000000e-01   5.7092442e-02
  -1.0000000e-01  -7.0000000e-01   6.6373542e-02
  -1.0000000e-01  -6.0000000e-01   7.6296751e-02
  -1.0000000e-01  -5.0000000e-01   8.6718504e-02
  -1.0000000e-01  -4.0000000e-01   9.7456810e-02
  -1.0000000e-01  -3.0000000e-01   1.0829472e-01
  -1.0000000e-01  -2.0000000e-01   1.1898633e-01
  -1.0000000e-01  -1.0000000e-01   1.2926518e-01
  -1.0000000e-01   0.0000000e+00   1.3885473e-01
  -1.0000000e-01   1.0000000e-01   1.4748047e-01
  -1.0000000e-01   2.0000000e-01   1.5488274e-01
  -1.0000000e-01   3.0000000e-01   1.6082969e-01
  -1.0000000e-01   4.0000000e-01   1.6512929e-01
  -1.0000000e-01   5.0000000e-01   1.6763962e-01
  -1.0000000e-01   6.0000000e-01   1.6827668e-01
  -1.0000000e-01   7.0000000e-01   1.6701899e-01
  -1.0000000e-01   8.0000000e-01   1.6390887e-01
  -1.0000000e-01   9.0000000e-01   1.5905003e-01
  -1.0000000e-01   1.0000000e+00   1.5260183e-01
  -1.0000000e-01   1.1000000e+00   1.4477061e-01
  -1.0000000e-01   1.2000000e+00   1.3579874e-01
  -1.0000000e-01   1.3000000e+00   1.2595220e-01
  -1.0000000e-01   1.4000000e+00   1.1550758e-01
  -1.0000000e-01   1.5000000e+00   1.0473935e-01
  -1.0000000e-01   1.6000000e+00   9.3908294e-02
  -1.0000000e-01   1.7000000e+00   8.3251623e-02
  -1.0000000e-01   1.8000000e+00   7.2975344e-02
  -1.0000000e-01   1.9000000e+00   6.3249089e-02
  -1.0000000e-01   2.0000000e+00   5.4203469e-02
  -1.0000000e-01   2.1000000e+00   4.5929802e-02
  -1.0000000e-01   2.2000000e+00   3.8481921e-02
  -1.0000000e-01   2.3000000e+00   3.1879654e-02
  -1.0000000e-01   2.4000000e+00   2.6113504e-02
  -1.0000000e-01   2.5000000e+00   2.1150048e-02
  -1.0000000e-01   2.6000000e+00   1.6937616e-02
  -1.0000000e-01   2.7000000e+00   1.3411824e-02
  -1.0000000e-01   2.8000000e+00   1.0500697e-02
  -1.0000000e-01   2.9000000e+00   8.1291116e-03
  -1.0000000e-01   3.0000000e+00   6.2224688e-03
   0.0000000e+00  -3.0000000e+00   1.1346664e-04
   0.0000000e+00  -2.9000000e+00   1.6940654e-04
   0.0000000e+00  -2.8000000e+00   2.5008242e-04
   0.0000000e+00  -2.7000000e+00   3.6502879e-04
   0.0000000e+00  -2.6000000e+00   5.2681977e-04
   0.0000000e+00  -2.5000000e+00   7.5177521e-04
   0.0000000e+00  -2.4000000e+00   1.0607302e-03
   0.0000000e+00  -2.3000000e+00   1.4798334e-03
   0.0000000e+00  -2.2000000e+00   2.0413229e-03
   0.0000000e+00  -2.1000000e+00   2.7842074e-03
   0.0000000e+00  -2.0000000e+00   3.7547623e-03
   0.0000000e+00  -1.9000000e+00   5.0067314e-03
   0.0000000e+00  -1.8000000e+00   6.6011123e-03
   0.0000000e+00  -1.7000000e+00   8.6053975e-03
   0.0000000e+00  -1.6000000e+00   1.1092150e-02
   0.0000000e+00  -1.5000000e+00   1.4136813e-02
   0.0000000e+00  -1.4000000e+00   1.7814691e-02
   0.0000000e+00  -1.3000000e+00   2.2197091e-02
   0.0000000e+00  -1.2000000e+00   2.7346692e-02
   0.0000000e+00  -1.1000000e+00   3.3312293e-02
   0.0000000e+00  -1.0000000e+00   4.0123171e-02
   0.0000000e+00  -9.0000000e-01   4.7783389e-02
   0.0000000e+00  -8.0000000e-01   5.6266466e-02
   0.0000000e+00  -7.0000000e-01   6.5510861e-02
   0.0000000e+00  -6.0000000e-01   7.5416776e-02
   0.0000000e+00  -5.0000000e-01   8.5844724e-02
   0.0000000e+00  -4.0000000e-01   9.6616263e-02
   0.0000000e+00  -3.0000000e-01   1.0751718e-01
   0.0000000e+00  -2.0000000e-01   1.1830319e-01
   0.0000000e+00  -1.0000000e-01   1.2870815e-01
   0.0000000e+00   0.0000000e+00   1.3845435e-01
   0.0000000e+00   1.0000000e-01   1.4726453e-01
   0.0000000e+00   2.0000000e-01   1.5487478e-01
   0.0000000e+00   3.0000000e-01   1.6104759e-01
   0.0000000e+00   4.0000000e-01   1.6558414e-01
   0.0000000e+00   5.0000000e-01   1.6833493e-01
   0.0000000e+00   6.0000000e-01   1.6920793e-01
   0.0000000e+00   7.0000000e-01   1.6817374e-01
   0.0000000e+00   8.0000000e-01   1.6526719e-01
   0.0000000e+00   9.0000000e-01   1.6058541e-01
   0.0000000e+00   1.0000000e+00   1.5428245e-01
   0.0000000e+00   1.1000000e+00   1.4656083e-01
   0.0000000e+00   1.2000000e+00   1.3766081e-01
   0.0000000e+00   1.3000000e+00   1.2784793e-01
   0.0000000e+00   1.4000000e+00   1.1739999e-01
   0.0000000e+00   1.5000000e+00   1.0659416e-01
   0.0000000e+00   1.6000000e+00   9.5695114e-02
   0.0000000e+00   1.7000000e+00   8.4944857e-02
   0.0000000e+00   1.8000000e+00   7.4554764e-02
   0.0000000e+00   1.9000000e+00   6.4700062e-02
   0.0000000e+00   2.0000000e+00   5.5516870e-02
   0.0000000e+00   2.1000000e+00   4.7101663e-02
   0.0000000e+00   2.2000000e+00   3.9512863e-02
   0.0000000e+00   2.3000000e+00   3.2774172e-02
   0.0000000e+00   2.4000000e+00   2.6879176e-02
   0.0000000e+00   2.5000000e+00   2.1796721e-02
   0.0000000e+00   2.6000000e+00   1.7476617e-02
   0.0000000e+00   2.7000000e+00   1.3855255e-02
   0.0000000e+00   2.8000000e+00   1.0860822e-02
   0.0000000e+00   2.9000000e+00   8.4178630e-03
   0.0000000e+00   3.0000000e+00   6.4510735e-03
   1.0000000e-01  -3.0000000e+00   1.1922664e-04
   1.0000000e-01  -2.9000000e+00   1.7770787e-04
   1.0000000e-01  -2.8000000e+00   2.6189951e-04
   1.0000000e-01  -2.7000000e+00   3.8164308e-04
   1.0000000e-01  -2.6000000e+00   5.4988869e-04
   1.0000000e-01  -2.5000000e+00   7.8340594e-04
   1.0000000e-01  -2.4000000e+00   1.1035541e-03
   1.0000000e-01  -2.3000000e+00   1.5370750e-03
   1.0000000e-01  -2.2000000e+00   2.1168553e-03
   1.0000000e-01  -2.1000000e+00   2.8825841e-03
   1.0000000e-01  -2.0000000e+00   3.8812130e-03
   1.0000000e-01  -1.9000000e+00   5.1671093e-03
   1.0000000e-01  -1.8000000e+00   6.8017788e-03
   1.0000000e-01  -1.7000000e+00   8.8530322e-03
   1.0000000e-01  -1.6000000e+00   1.1393477e-02
   1.0000000e-01  -1.5000000e+00   1.4498236e-02
   1.0000000e-01  -1.4000000e+00   1.8241845e-02
   1.0000000e-01  -1.3000000e+00   2.2694312e-02
   1.0000000e-01  -1.2000000e+00   2.7916437e-02
   1.0000000e-01  -1.1000000e+00   3.3954522e-02
   1.0000000e-01  -1.0000000e+00   4.0834753e-02
   1.0000000e-01  -9.0000000e-01   4.8557569e-02
   1.0000000e-01  -8.0000000e-01   5.7092442e-02
   1.0000000e-01  -7.0000000e-01   6.6373542e-02
   1.0000000e-01  -6.0000000e-01   7.6296751e-02
   1.0000000e-01  -5.0000000e-01   8.6718504e-02
   1.0000000e-01  -4.0000000e-01   9.7456810e-02
   1.0000000e-01  -3.0000000e-01   1.0829472e-01
   1.0000000e-01  -2.0000000e-01   1.1898633e-01
   1.0000000e-01  -1.0000000e-01   1.2926518e-01
   1.0000000e-01   0.0000000e+00   1.3885473e-01
   1.0000000e-01   1.0000000e-01   1.4748047e-01
   1.0000000e-01   2.0000000e-01   1.5488274e-01
   1.0000000e-01   3.0000000e-01   1.6082969e-01
   1.0000000e-01   4.0000000e-01   1.6512929e-01
   1.0000000e-01   5.0000000e-01   1.6763962e-01
   1.0000000e-01   6.0000000e-01   1.6827668e-01
   1.0000000e-01   7.0000000e-01   1.6701899e-01
   1.0000000e-01   8.0000000e-01   1.6390887e-01
   1.0000000e-01   9.0000000e-01   1.5905003e-01
   1.0000000e-01   1.0000000e+00   1.5260183e-01
   1.0000000e-01   1.1000000e+00   1.4477061e-01
   1.0000000e-01   1.2000000e+00   1.3579874e-01
   1.0000000e-01   1.3000000e+00   1.2595220e-01
   1.0000000e-01   1.4000000e+00   1.1550758e-01
   1.0000000e-01   1.5000000e+00   1.0473935e-01
   1.0000000e-01   1.6000000e+00   9.3908294e-02
   1.0000000e-01   1.7000000e+00   8.3251623e-02
   1.0000000e-01   1.8000000e+00   7.2975344e-02
   1.0000000e-01   1.9000000e+00   6.3249089e-02
   1.0000000e-01   2.0000000e+00   5.4203469e-02
   1.0000000e-01   2.1000000e+00   4.5929802e-02
   1.0000000e-01   2.2000000e+00   3.8481921e-02
   1.0000000e-01   2.3000000e+00   3.1879654e-02
   1.0000000e-01   2.4000000e+00   2.6113504e-02
   1.0000000e-01   2.5000000e+00   2.1150048e-02
   1.0000000e-01   2.6000000e+00   1.6937616e-02
   1.0000000e-01   2.7000000e+00   1.3411824e-02
   1.0000000e-01   2.8000000e+00   1.0500697e-02
   1.0000000e-01   2.9000000e+00   8.1291116e-03
   1.0000000e-01   3.0000000e+00   6.2224688e-03
   2.0000000e-01  -3.0000000e+00   1.3701593e-04
   2.0000000e-01  -2.9000000e+00   2.0328363e-04
   2.0000000e-01  -2.8000000e+00   2.9821891e-04
   2.0000000e-01  -2.7000000e+00   4.3258295e-04
   2.0000000e-01  -2.6000000e+00   6.2044752e-04
   2.0000000e-01  -2.5000000e+00   8.7991786e-04
   2.0000000e-01  -2.4000000e+00   1.2339020e-03
   2.0000000e-01  -2.3000000e+00   1.7108842e-03
   2.0000000e-01  -2.2000000e+00   2.3456435e-03
   2.0000000e-01  -2.1000000e+00   3.1798367e-03
   2.0000000e-01  -2.0000000e+00   4.2623498e-03
   2.0000000e-01  -1.9000000e+00   5.6493018e-03
   2.0000000e-01  -1.8000000e+00   7.4035823e-03
   2.0000000e-01  -1.7000000e+00   9.5937959e-03
   2.0000000e-01  -1.6000000e+00   1.2292507e-02
   2.0000000e-01  -1.5000000e+00   1.5573704e-02
   2.0000000e-01  -1.4000000e+00   1.9509439e-02
   2.0000000e-01  -1.3000000e+00   2.4165684e-02
   2.0000000e-01  -1.2000000e+00   2.9597486e-02
   2.0000000e-01  -1.1000000e+00   3.5843631e-02
   2.0000000e-01  -1.0000000e+00   4.2921077e-02
   2.0000000e-01  -9.0000000e-01   5.0819532e-02
   2.0000000e-01  -8.0000000e-01   5.9496599e-02
   2.0000000e-01  -7.0000000e-01   6.8873960e-02
   2.0000000e-01  -6.0000000e-01   7.8835061e-02
   2.0000000e-01  -5.0000000e-01   8.9224720e-02
   2.0000000e-01  -4.0000000e-01   9.9850999e-02
   2.0000000e-01  -3.0000000e-01   1.1048952e-01
   2.0000000e-01  -2.0000000e-01   1.2089022e-01
   2.0000000e-01  -1.0000000e-01   1.3078643e-01
   2.0000000e-01   0.0000000e+00   1.3990578e-01
   2.0000000e-01   1.0000000e-01   1.4798239e-01
   2.0000000e-01   2.0000000e-01   1.5476968e-01
   2.0000000e-01   3.0000000e-01   1.6005275e-01
   2.0000000e-01   4.0000000e-01   1.6365974e-01
   2.0000000e-01   5.0000000e-01   1.6547103e-01
   2.0000000e-01   6.0000000e-01   1.6542592e-01
   2.0000000e-01   7.0000000e-01   1.6352591e-01
   2.0000000e-01   8.0000000e-01   1.5983468e-01
   2.0000000e-01   9.0000000e-01   1.5447453e-01
   2.0000000e-01   1.0000000e+00   1.4761966e-01
   2.0000000e-01   1.1000000e+00   1.3948674e-01
   2.0000000e-01   1.2000000e+00   1.3032362e-01
   2.0000000e-01   1.3000000e+00   1.2039674e-01
   2.0000000e-01   1.4000000e+00   1.0997850e-01
   2.0000000e-01   1.5000000e+00   9.9334996e-02
   2.0000000e-01   1.6000000e+00   8.8715234e-02
   2.0000000e-01   1.7000000e+00   7.8342163e-02
   2.0000000e-01   1.8000000e+00   6.8406025e-02
   2.0000000e-01   1.9000000e+00   5.9060155e-02
   2.0000000e-01   2.0000000e+00   5.0419234e-02
   2.0000000e-01   2.1000000e+00   4.2559777e-02
   2.0000000e-01   2.2000000e+00   3.5522529e-02
   2.0000000e-01   2.3000000e+00   2.9316346e-02
   2.0000000e-01   2.4000000e+00   2.3923088e-02
   2.0000000e-01   2.5000000e+00   1.9303057e-02
   2.0000000e-01   2.6000000e+00   1.5400554e-02
   2.0000000e-01   2.7000000e+00   1.2149211e-02
   2.0000000e-01   2.8000000e+00   9.4767889e-03
   2.0000000e-01   2.9000000e+00   7.3093000e-03
   2.0000000e-01   3.0000000e+00   5.5743188e-03
   3.0000000e-01  -3.0000000e+00   1.6815245e-04
   3.0000000e-01  -2.9000000e+00   2.4786536e-04
   3.0000000e-01  -2.8000000e+00   3.6126755e-04
   3.0000000e-01  -2.7000000e+00   5.2064601e-04
   3.0000000e-01  -2.6000000e+00   7.4191923e-04
   3.0000000e-01  -2.5000000e+00   1.0453728e-03
   3.0000000e-01  -2.4000000e+00   1.4564187e-03
   3.0000000e-01  -2.3000000e+00   2.0063273e-03
   3.0000000e-01  -2.2000000e+00   2.7328626e-03
   3.0000000e-01  -2.1000000e+00   3.6807330e-03
   3.0000000e-01  -2.0000000e+00   4.9017516e-03
   3.0000000e-01  -1.9000000e+00   6.4545917e-03
   3.0000000e-01  -1.8000000e+00   8.4040134e-03
   3.0000000e-01  -1.7000000e+00   1.0819450e-02
   3.0000000e-01  -1.6000000e+00   1.3772859e-02
   3.0000000e-01  -1.5000000e+00   1.7335786e-02
   3.0000000e-01  -1.4000000e+00   2.1575627e-02
   3.0000000e-01  -1.3000000e+00   2.6551179e-02
   3.0000000e-01  -1.2000000e+00   3.2307599e-02
   3.0000000e-01  -1.1000000e+00   3.8871029e-02
   3.0000000e-01  -1.0000000e+00   4.6243199e-02
   3.0000000e-01  -9.0000000e-01   5.4396404e-02
   3.0000000e-01  -8.0000000e-01   6.3269296e-02
   3.0000000e-01  -7.0000000e-01   7.2763955e-02
   3.0000000e-01  -6.0000000e-01   8.2744678e-02
   3.0000000e-01  -5.0000000e-01   9.3038850e-02
   3.0000000e-01  -4.0000000e-01   1.0344014e-01
   3.0000000e-01  -3.0000000e-01   1.1371410e-01
   3.0000000e-01  -2.0000000e-01   1.2360614e-01
   3.0000000e-01  -1.0000000e-01   1.3285143e-01
   3.0000000e-01   0.0000000e+00   1.4118642e-01
   3.0000000e-01   1.0000000e-01   1.4836111e-01
   3.0000000e-01   2.0000000e-01   1.5415150e-01
   3.0000000e-01   3.0000000e-01   1.5837108e-01
   3.0000000e-01   4.0000000e-01   1.6088091e-01
   3.0000000e-01   5.0000000e-01   1.6159712e-01
   3.0000000e-01   6.0000000e-01   1.6049563e-01
   3.0000000e-01   7.0000000e-01   1.5761346e-01
   3.0000000e-01   8.0000000e-01   1.5304666e-01
   3.0000000e-01   9.0000000e-01   1.4694503e-01
   3.0000000e-01   1.0000000e+00   1.3950393e-01
   3.0000000e-01   1.1000000e+00   1.3095391e-01
   3.0000000e-01   1.2000000e+00   1.2154888e-01
   3.0000000e-01   1.3000000e+00   1.1155369e-01
   3.0000000e-01   1.4000000e+00   1.0123191e-01
   3.0000000e-01   1.5000000e+00   9.0834614e-02
   3.0000000e-01   1.6000000e+00   8.0590865e-02
   3.0000000e-01   1.7000000e+00   7.0700217e-02
   3.0000000e-01   1.8000000e+00   6.1327627e-02
   3.0000000e-01   1.9000000e+00   5.2600764e-02
   3.0000000e-01   2.0000000e+00   4.4609611e-02
   3.0000000e-01   2.1000000e+00   3.7408070e-02
   3.0000000e-01   2.2000000e+00   3.1017204e-02
   3.0000000e-01   2.3000000e+00   2.5429656e-02
   3.0000000e-01   2.4000000e+00   2.0614785e-02
   3.0000000e-01   2.5000000e+00   1.6524092e-02
   3.0000000e-01   2.6000000e+00   1.3096550e-02
   3.0000000e-01   2.7000000e+00   1.0263528e-02
   3.0000000e-01   2.8000000e+00   7.9531090e-03
   3.0000000e-01   2.9000000e+00   6.0936525e-03
   3.0000000e-01   3.0000000e+00   4.6165645e-03
   4.0000000e-01  -3.0000000e+00   2.1446432e-04
   4.0000000e-01  -2.9000000e+00   3.1385266e-04
   4.0000000e-01  -2.8000000e+00   4.5412673e-04
   4.0000000e-01  -2.7000000e+00   6.4969392e-04
   4.0000000e-01  -2.6000000e+00   9.1901166e-04
   4.0000000e-01  -2.5000000e+00   1.2853273e-03
   4.0000000e-01  -2.4000000e+00   1.7774071e-03
   4.0000000e-01  -2.3000000e+00   2.4301920e-03
   4.0000000e-01  -2.2000000e+00   3.2852978e-03
   4.0000000e-01  -2.1000000e+00   4.3912624e-03
   4.0000000e-01  -2.0000000e+00   5.8034268e-03
   4.0000000e-01  -1.9000000e+00   7.5833329e-03
   4.0000000e-01  -1.8000000e+00   9.7975214e-03
   4.0000000e-01  -1.7000000e+00   1.2515632e-02
   4.0000000e-01  -1.6000000e+00   1.5807743e-02
   4.0000000e-01  -1.5000000e+00   1.9740921e-02
   4.0000000e-01  -1.4000000e+00   2.4375046e-02
   4.0000000e-01  -1.3000000e+00   2.9758016e-02
   4.0000000e-01  -1.2000000e+00   3.5920549e-02
   4.0000000e-01  -1.1000000e+00   4.2870886e-02
   4.0000000e-01  -1.0000000e+00   5.0589738e-02
   4.0000000e-01  -9.0000000e-01   5.9025936e-02
   4.0000000e-01  -8.0000000e-01   6.8093213e-02
   4.0000000e-01  -7.0000000e-01   7.7668560e-02
   4.0000000e-01  -6.0000000e-01   8.7592548e-02
   4.0000000e-01  -5.0000000e-01   9.7671882e-02
   4.0000000e-01  -4.0000000e-01   1.0768431e-01
   4.0000000e-01  -3.0000000e-01   1.1738586e-01
   4.0000000e-01  -2.0000000e-01   1.2652013e-01
   4.0000000e-01  -1.0000000e-01   1.3482921e-01
   4.0000000e-01   0.0000000e+00   1.4206556e-01
   4.0000000e-01   1.0000000e-01   1.4800422e-01
   4.0000000e-01   2.0000000e-01   1.5245437e-01
   4.0000000e-01   3.0000000e-01   1.5526950e-01
   4.0000000e-01   4.0000000e-01   1.5635541e-01
   4.0000000e-01   5.0000000e-01   1.5567546e-01
   4.0000000e-01   6.0000000e-01   1.5325261e-01
   4.0000000e-01   7.0000000e-01   1.4916814e-01
   4.0000000e-01   8.0000000e-01   1.4355713e-01
   4.0000000e-01   9.0000000e-01   1.3660102e-01
   4.0000000e-01   1.0000000e+00   1.2851790e-01
   4.0000000e-01   1.1000000e+00   1.1955115e-01
   4.0000000e-01   1.2000000e+00   1.0995738e-01
   4.0000000e-01   1.3000000e+00   9.9994361e-02
   4.0000000e-01   1.4000000e+00   8.9909816e-02
   4.0000000e-01   1.5000000e+00   7.9931726e-02
   4.0000000e-01   1.6000000e+00   7.0260585e-02
   4.0000000e-01   1.7000000e+00   6.1063939e-02
   4.0000000e-01   1.8000000e+00   5.2473297e-02
   4.0000000e-01   1.9000000e+00   4.4583317e-02
   4.0000000e-01   2.0000000e+00   3.7453024e-02
   4.0000000e-01   2.1000000e+00   3.1108701e-02
   4.0000000e-01   2.2000000e+00   2.5548026e-02
   4.0000000e-01   2.3000000e+00   2.0744994e-02
   4.0000000e-01   2.4000000e+00   1.6655196e-02
   4.0000000e-01   2.5000000e+00   1.3221073e-02
   4.0000000e-01   2.6000000e+00   1.0376816e-02
   4.0000000e-01   2.7000000e+00   8.0527089e-03
   4.0000000e-01   2.8000000e+00   6.1787466e-03
   4.0000000e-01   2.9000000e+00   4.6874781e-03
   4.0000000e-01   3.0000000e+00   3.5160788e-03
   5.0000000e-01  -3.0000000e+00   2.7898294e-04
   5.0000000e-01  -2.9000000e+00   4.0526394e-04
   5.0000000e-01  -2.8000000e+00   5.8201655e-04
   5.0000000e-01  -2.7000000e+00   8.2636091e-04
   5.0000000e-01  -2.6000000e+00   1.1599553e-03
   5.0000000e-01  -2.5000000e+00   1.6097180e-03
   5.0000000e-01  -2.4000000e+00   2.2084899e-03
   5.0000000e-01  -2.3000000e+00   2.9955605e-03
   5.0000000e-01  -2.2000000e+00   4.0169630e-03
   5.0000000e-01  -2.1000000e+00   5.3254292e-03
   5.0000000e-01  -2.0000000e+00   6.9798882e-03
   5.0000000e-01  -1.9000000e+00   9.0443919e-03
   5.0000000e-01  -1.8000000e+00   1.1586369e-02
   5.0000000e-01  -1.7000000e+00   1.4674130e-02
   5.0000000e-01  -1.6000000e+00   1.8373608e-02
   5.0000000e-01  -1.5000000e+00   2.2744354e-02
   5.0000000e-01  -1.4000000e+00   2.7834909e-02
   5.0000000e-01  -1.3000000e+00   3.3677750e-02
   5.0000000e-01  -1.2000000e+00   4.0284075e-02
   5.0000000e-01  -1.1000000e+00   4.7638796e-02
   5.0000000e-01  -1.0000000e+00   5.5696156e-02
   5.0000000e-01  -9.0000000e-01   6.4376405e-02
   5.0000000e-01  -8.0000000e-01   7.3563991e-02
   5.0000000e-01  -7.0000000e-01   8.3107631e-02
   5.0000000e-01  -6.0000000e-01   9.2822569e-02
   5.0000000e-01  -5.0000000e-01   1.0249515e-01
   5.0000000e-01  -4.0000000e-01   1.1188970e-01
   5.0000000e-01  -3.0000000e-01   1.2075746e-01
   5.0000000e-01  -2.0000000e-01   1.2884717e-01
   5.0000000e-01  -1.0000000e-01   1.3591672e-01
   5.0000000e-01   0.0000000e+00   1.4174505e-01
   5.0000000e-01   1.0000000e-01   1.4614367e-01
   5.0000000e-01   2.0000000e-01   1.4896669e-01
   5.0000000e-01   3.0000000e-01   1.5011890e-01
   5.0000000e-01   4.0000000e-01   1.4956110e-01
   5.0000000e-01   5.0000000e-01   1.4731229e-01
   5.0000000e-01   6.0000000e-01   1.4344862e-01
   5.0000000e-01   7.0000000e-01   1.3809909e-01
   5.0000000e-01   8.0000000e-01   1.3143842e-01
   5.0000000e-01   9.0000000e-01   1.2367756e-01
   5.0000000e-01   1.0000000e+00   1.1505262e-01
   5.0000000e-01   1.1000000e+00   1.0581305e-01
   5.0000000e-01   1.2000000e+00   9.6209723e-02
   5.0000000e-01   1.3000000e+00   8.6484001e-02
   5.0000000e-01   1.4000000e+00   7.6858099e-02
   5.0000000e-01   1.5000000e+00   6.7527483e-02
   5.0000000e-01   1.6000000e+00   5.8655474e-02
   5.0000000e-01   1.7000000e+00   5.0370190e-02
   5.0000000e-01   1.8000000e+00   4.2763742e-02
   5.0000000e-01   1.9000000e+00   3.5893422e-02
   5.0000000e-01   2.0000000e+00   2.9784553e-02
   5.0000000e-01   2.1000000e+00   2.4434551e-02
   5.0000000e-01   2.2000000e+00   1.9817766e-02
   5.0000000e-01   2.3000000e+00   1.5890666e-02
   5.0000000e-01   2.4000000e+00   1.2596984e-02
   5.0000000e-01   2.5000000e+00   9.8725214e-03
   5.0000000e-01   2.6000000e+00   7.6493875e-03
   5.0000000e-01   2.7000000e+00   5.8595235e-03
   5.0000000e-01   2.8000000e+00   4.4374656e-03
   5.0000000e-01   2.9000000e+00   3.3223452e-03
   5.0000000e-01   3.0000000e+00   2.4591871e-03
   6.0000000e-01  -3.0000000e+00   3.6939112e-04
   6.0000000e-01  -2.9000000e+00   5.3228342e-04
   6.0000000e-01  -2.8000000e+00   7.5819402e-04
   6.0000000e-01  -2.7000000e+00   1.0675758e-03
   6.0000000e-01  -2.6000000e+00   1.4859288e-03
   6.0000000e-01  -2.5000000e+00   2.0444581e-03
   6.0000000e-01  -2.4000000e+00   2.7806053e-03
   6.0000000e-01  -2.3000000e+00   3.7383626e-03
   6.0000000e-01  -2.2000000e+00   4.9682613e-03
   6.0000000e-01  -2.1000000e+00   6.5269212e-03
   6.0000000e-01  -2.0000000e+00   8.4760446e-03
   6.0000000e-01  -1.9000000e+00   1.0880755e-02
   6.0000000e-01  -1.8000000e+00   1.3807205e-02
   6.0000000e-01  -1.7000000e+00   1.7319423e-02
   6.0000000e-01  -1.6000000e+00   2.1475437e-02
   6.0000000e-01  -1.5000000e+00   2.6322767e-02
   6.0000000e-01  -1.4000000e+00   3.1893485e-02
   6.0000000e-01  -1.3000000e+00   3.8199121e-02
   6.0000000e-01  -1.2000000e+00   4.5225740e-02
   6.0000000e-01  -1.1000000e+00   5.2929638e-02
   6.0000000e-01  -1.0000000e+00   6.1234066e-02
   6.0000000e-01  -9.0000000e-01   7.0027432e-02
   6.0000000e-01  -8.0000000e-01   7.9163364e-02
   6.0000000e-01  -7.0000000e-01   8.8462907e-02
   6.0000000e-01  -6.0000000e-01   9.7719020e-02
   6.0000000e-01  -5.0000000e-01   1.0670332e-01
   6.0000000e-01  -4.0000000e-01   1.1517486e-01
   6.0000000e-01  -3.0000000e-01   1.2289052e-01
   6.0000000e-01  -2.0000000e-01   1.2961641e-01
   6.0000000e-01  -1.0000000e-01   1.3513958e-01
   6.0000000e-01   0.0000000e+00   1.3927913e-01
   6.0000000e-01   1.0000000e-01   1.4189610e-01
   6.0000000e-01   2.0000000e-01   1.4290117e-01
   6.0000000e-01   3.0000000e-01   1.4225976e-01
   6.0000000e-01   4.0000000e-01   1.3999395e-01
   6.0000000e-01   5.0000000e-01   1.3618128e-01
   6.0000000e-01   6.0000000e-01   1.3095029e-01
   6.0000000e-01   7.0000000e-01   1.2447338e-01
   6.0000000e-01   8.0000000e-01   1.1695732e-01
   6.0000000e-01   9.0000000e-01   1.0863237e-01
   6.0000000e-01   1.0000000e+00   9.9740615e-02
   6.0000000e-01   1.1000000e+00   9.0524422e-02
   6.0000000e-01   1.2000000e+00   8.1215779e-02
   6.0000000e-01   1.3000000e+00   7.2027111e-02
   6.0000000e-01   1.4000000e+00   6.3144061e-02
   6.0000000e-01   1.5000000e+00   5.4720486e-02
   6.0000000e-01   1.6000000e+00   4.6875760e-02
   6.0000000e-01   1.7000000e+00   3.9694252e-02
   6.0000000e-01   1.8000000e+00   3.3226750e-02
   6.0000000e-01   1.9000000e+00   2.7493437e-02
   6.0000000e-01   2.0000000e+00   2.2488015e-02
   6.0000000e-01   2.1000000e+00   1.8182523e-02
   6.0000000e-01   2.2000000e+00   1.4532426e-02
   6.0000000e-01   2.3000000e+00   1.1481615e-02
   6.0000000e-01   2.4000000e+00   8.9670340e-03
   6.0000000e-01   2.5000000e+00   6.9227009e-03
   6.0000000e-01   2.6000000e+00   5.2830321e-03
   6.0000000e-01   2.7000000e+00   3.9853995e-03
   6.0000000e-01   2.8000000e+00   2.9719493e-03
   6.0000000e-01   2.9000000e+00   2.1907452e-03
   6.0000000e-01   3.0000000e+00   1.5963322e-03
   7.0000000e-01  -3.0000000e+00   5.0636489e-04
   7.0000000e-01  -2.9000000e+00   7.2189745e-04
   7.0000000e-01  -2.8000000e+00   1.0172616e-03
   7.0000000e-01  -2.7000000e+00   1.4168866e-03
   7.0000000e-01  -2.6000000e+00   1.9506652e-03
   7.0000000e-01  -2.5000000e+00   2.6544567e-03
   7.0000000e-01  -2.4000000e+00   3.5703748e-03
   7.0000000e-01  -2.3000000e+00   4.7467593e-03
   7.0000000e-01  -2.2000000e+00   6.2377198e-03
   7.0000000e-01  -2.1000000e+00   8.1021404e-03
   7.0000000e-01  -2.0000000e+00   1.0402049e-02
   7.0000000e-01  -1.9000000e+00   1.3200285e-02
   7.0000000e-01  -1.8000000e+00   1.6557431e-02
   7.0000000e-01  -1.7000000e+00   2.0528057e-02
   7.0000000e-01  -1.6000000e+00   2.5156371e-02
   7.0000000e-01  -1.5000000e+00   3.0471467e-02
   7.0000000e-01  -1.4000000e+00   3.6482451e-02
   7.0000000e-01  -1.3000000e+00   4.3173762e-02
   7.0000000e-01  -1.2000000e+00   5.0501121e-02
   7.0000000e-01  -1.1000000e+00   5.8388511e-02
   7.0000000e-01  -1.0000000e+00   6.6726605e-02
   7.0000000e-01  -9.0000000e-01   7.5373017e-02
   7.0000000e-01  -8.0000000e-01   8.4154632e-02
   7.0000000e-01  -7.0000000e-01   9.2872128e-02
   7.0000000e-01  -6.0000000e-01   1.0130666e-01
   7.0000000e-01  -5.0000000e-01   1.0922848e-01
   7.0000000e-01  -4.0000000e-01   1.1640697e-01
   7.0000000e-01  -3.0000000e-01   1.2262171e-01
   7.0000000e-01  -2.0000000e-01   1.2767356e-01
   7.0000000e-01  -1.0000000e-01   1.3139530e-01
   7.0000000e-01   0.0000000e+00   1.3366076e-01
   7.0000000e-01   1.0000000e-01   1.3439196e-01
   7.0000000e-01   2.0000000e-01   1.3356353e-01
   7.0000000e-01   3.0000000e-01   1.3120420e-01
   7.0000000e-01   4.0000000e-01   1.2739513e-01
   7.0000000e-01   5.0000000e-01   1.2226529e-01
   7.0000000e-01   6.0000000e-01   1.1598419e-01
   7.0000000e-01   7.0000000e-01   1.0875259e-01
   7.0000000e-01   8.0000000e-01   1.0079192e-01
   7.0000000e-01   9.0000000e-01   9.2333021e-02
   7.0000000e-01   1.0000000e+00   8.3605266e-02
   7.0000000e-01   1.1000000e+00   7.4826506e-02
   7.0000000e-01   1.2000000e+00   6.6194598e-02
   7.0000000e-01   1.3000000e+00   5.7880847e-02
   7.0000000e-01   1.4000000e+00   5.0025617e-02
   7.0000000e-01   1.5000000e+00   4.2736139e-02
   7.0000000e-01   1.6000000e+00   3.6086383e-02
   7.0000000e-01   1.7000000e+00   3.0118731e-02
   7.0000000e-01   1.8000000e+00   2.4847073e-02
   7.0000000e-01   1.9000000e+00   2.0260915e-02
   7.0000000e-01   2.0000000e+00   1.6330073e-02
   7.0000000e-01   2.1000000e+00   1.3009555e-02
   7.0000000e-01   2.2000000e+00   1.0244293e-02
   7.0000000e-01   2.3000000e+00   7.9734597e-03
   7.0000000e-01   2.4000000e+00   6.1341849e-03
   7.0000000e-01   2.5000000e+00   4.6645759e-03
   7.0000000e-01   2.6000000e+00   3.5060065e-03
   7.0000000e-01   2.7000000e+00   2.6047049e-03
   7.0000000e-01   2.8000000e+00   1.9127119e-03
   7.0000000e-01   2.9000000e+00   1.3883081e-03
   7.0000000e-01   3.0000000e+00   9.9601851e-04
   8.0000000e-01  -3.0000000e+00   7.3966398e-04
   8.0000000e-01  -2.9000000e+00   1.0372564e-03
   8.0000000e-01  -2.8000000e+00   1.4378869e-03
   8.0000000e-01  -2.7000000e+00   1.9703812e-03
   8.0000000e-01  -2.6000000e+00   2.6690869e-03
   8.0000000e-01  -2.5000000e+00   3.5740621e-03
   8.0000000e-01  -2.4000000e+00   4.7309506e-03
   8.0000000e-01  -2.3000000e+00   6.1904420e-03
   8.0000000e-01  -2.2000000e+00   8.0072214e-03
   8.0000000e-01  -2.1000000e+00   1.0238326e-02
   8.0000000e-01  -2.0000000e+00   1.2940855e-02
   8.0000000e-01  -1.9000000e+00   1.6169029e-02
   8.0000000e-01  -1.8000000e+00   1.9970633e-02
   8.0000000e-01  -1.7000000e+00   2.4382973e-02
   8.0000000e-01  -1.6000000e+00   2.9428520e-02
   8.0000000e-01  -1.5000000e+00   3.5110508e-02
   8.0000000e-01  -1.4000000e+00   4.1408808e-02
   8.0000000e-01  -1.3000000e+00   4.8276444e-02
   8.0000000e-01  -1.2000000e+00   5.5637134e-02
   8.0000000e-01  -1.1000000e+00   6.3384221e-02
   8.0000000e-01  -1.0000000e+00   7.1381306e-02
   8.0000000e-01  -9.0000000e-01   7.9464793e-02
   8.0000000e-01  -8.0000000e-01   8.7448417e-02
   8.0000000e-01  -7.0000000e-01   9.5129690e-02
   8.0000000e-01  -6.0000000e-01   1.0229800e-01
   8.0000000e-01  -5.0000000e-01   1.0874396e-01
   8.0000000e-01  -4.0000000e-01   1.1426942e-01
   8.0000000e-01  -3.0000000e-01   1.1869759e-01
   8.0000000e-01  -2.0000000e-01   1.2188231e-01
   8.0000000e-01  -1.0000000e-01   1.2371614e-01
   8.0000000e-01   0.0000000e+00   1.2413636e-01
   8.0000000e-01   1.0000000e-01   1.2312850e-01
   8.0000000e-01   2.0000000e-01   1.2072718e-01
   8.0000000e-01   3.0000000e-01   1.1701418e-01
   8.0000000e-01   4.0000000e-01   1.1211374e-01
   8.0000000e-01   5.0000000e-01   1.0618573e-01
   8.0000000e-01   6.0000000e-01   9.9416933e-02
   8.0000000e-01   7.0000000e-01   9.2011372e-02
   8.0000000e-01   8.0000000e-01   8.4180129e-02
   8.0000000e-01   9.0000000e-01   7.6131536e-02
   8.0000000e-01   1.0000000e+00   6.8062286e-02
   8.0000000e-01   1.1000000e+00   6.0149968e-02
   8.0000000e-01   1.2000000e+00   5.2547396e-02
   8.0000000e-01   1.3000000e+00   4.5378896e-02
   8.0000000e-01   1.4000000e+00   3.8738570e-02
   8.0000000e-01   1.5000000e+00   3.2690395e-02
   8.0000000e-01   1.6000000e+00   2.7269909e-02
   8.0000000e-01   1.7000000e+00   2.2487135e-02
   8.0000000e-01   1.8000000e+00   1.8330382e-02
   8.0000000e-01   1.9000000e+00   1.4770521e-02
   8.0000000e-01   2.0000000e+00   1.1765410e-02
   8.0000000e-01   2.1000000e+00   9.2641424e-03
   8.0000000e-01   2.2000000e+00   7.2109141e-03
   8.0000000e-01   2.3000000e+00   5.5483308e-03
   8.0000000e-01   2.4000000e+00   4.2200861e-03
   8.0000000e-01   2.5000000e+00   3.1729790e-03
   8.0000000e-01   2.6000000e+00   2.3583052e-03
   8.0000000e-01   2.7000000e+00   1.7326856e-03
   8.0000000e-01   2.8000000e+00   1.2584224e-03
   8.0000000e-01   2.9000000e+00   9.0348313e-04
   8.0000000e-01   3.0000000e+00   6.4121044e-04
   9.0000000e-01  -3.0000000e+00   1.1745230e-03
   9.0000000e-01  -2.9000000e+00   1.6058247e-03
   9.0000000e-01  -2.8000000e+00   2.1712306e-03
   9.0000000e-01  -2.7000000e+00   2.9032535e-03
   9.0000000e-01  -2.6000000e+00   3.8391508e-03
   9.0000000e-01  -2.5000000e+00   5.0206110e-03
   9.0000000e-01  -2.4000000e+00   6.4930563e-03
   9.0000000e-01  -2.3000000e+00   8.3044899e-03
   9.0000000e-01  -2.2000000e+00   1.0503836e-02
   9.0000000e-01  -2.1000000e+00   1.3138753e-02
   9.0000000e-01  -2.0000000e+00   1.6252924e-02
   9.0000000e-01  -1.9000000e+00   1.9882917e-02
   9.0000000e-01  -1.8000000e+00   2.4054695e-02
   9.0000000e-01  -1.7000000e+00   2.8780002e-02
   9.0000000e-01  -1.6000000e+00   3.4052812e-02
   9.0000000e-01  -1.5000000e+00   3.9846148e-02
   9.0000000e-01  -1.4000000e+00   4.6109551e-02
   9.0000000e-01  -1.3000000e+00   5.2767515e-02
   9.0000000e-01  -1.2000000e+00   5.9719146e-02
   9.0000000e-01  -1.1000000e+00   6.6839274e-02
   9.0000000e-01  -1.0000000e+00   7.3981147e-02
   9.0000000e-01  -9.0000000e-01   8.0980712e-02
   9.0000000e-01  -8.0000000e-01   8.7662391e-02
   9.0000000e-01  -7.0000000e-01   9.3846101e-02
   9.0000000e-01  -6.0000000e-01   9.9355142e-02
   9.0000000e-01  -5.0000000e-01   1.0402451e-01
   9.0000000e-01  -4.0000000e-01   1.0770904e-01
   9.0000000e-01  -3.0000000e-01   1.1029095e-01
   9.0000000e-01  -2.0000000e-01   1.1168601e-01
   9.0000000e-01  -1.0000000e-01   1.1184816e-01
   9.0000000e-01   0.0000000e+00   1.1077204e-01
   9.0000000e-01   1.0000000e-01   1.0849323e-01
   9.0000000e-01   2.0000000e-01   1.0508635e-01
   9.0000000e-01   3.0000000e-01   1.0066099e-01
   9.0000000e-01   4.0000000e-01   9.5355832e-02
   9.0000000e-01   5.0000000e-01   8.9331479e-02
   9.0000000e-01   6.0000000e-01   8.2762383e-02
   9.0000000e-01   7.0000000e-01   7.5828531e-02
   9.0000000e-01   8.0000000e-01   6.8707397e-02
   9.0000000e-01   9.0000000e-01   6.1566653e-02
   9.0000000e-01   1.0000000e+00   5.4558043e-02
   9.0000000e-01   1.1000000e+00   4.7812695e-02
   9.0000000e-01   1.2000000e+00   4.1438007e-02
   9.0000000e-01   1.3000000e+00   3.5516134e-02
   9.0000000e-01   1.4000000e+00   3.0103966e-02
   9.0000000e-01   1.5000000e+00   2.5234397e-02
   9.0000000e-01   1.6000000e+00   2.0918635e-02
   9.0000000e-01   1.7000000e+00   1.7149243e-02
   9.0000000e-01   1.8000000e+00   1.3903616e-02
   9.0000000e-01   1.9000000e+00   1.1147610e-02
   9.0000000e-01   2.0000000e+00   8.8390780e-03
   9.0000000e-01   2.1000000e+00   6.9311191e-03
   9.0000000e-01   2.2000000e+00   5.3749070e-03
   9.0000000e-01   2.3000000e+00   4.1220166e-03
   9.0000000e-01   2.4000000e+00   3.1262213e-03
   9.0000000e-01   2.5000000e+00   2.3447735e-03
   9.0000000e-01   2.6000000e+00   1.7392150e-03
   9.0000000e-01   2.7000000e+00   1.2757830e-03
   9.0000000e-01   2.8000000e+00   9.2548970e-04
   9.0000000e-01   2.9000000e+00   6.6395332e-04
   9.0000000e-01   3.0000000e+00   4.7105834e-04
   1.0000000e+00  -3.0000000e+00   1.9937408e-03
   1.0000000e+00  -2.9000000e+00   2.6322636e-03
   1.0000000e+00  -2.8000000e+00   3.4397315e-03
   1.0000000e+00  -2.7000000e+00   4.4489159e-03
   1.0000000e+00  -2.6000000e+00   5.6953227e-03
   1.0000000e+00  -2.5000000e+00   7.2163396e-03
   1.0000000e+00  -2.4000000e+00   9.0500310e-03
   1.0000000e+00  -2.3000000e+00   1.1233567e-02
   1.0000000e+00  -2.2000000e+00   1.3801292e-02
   1.0000000e+00  -2.1000000e+00   1.6782487e-02
   1.0000000e+00  -2.0000000e+00   2.0198883e-02
   1.0000000e+00  -1.9000000e+00   2.4062065e-02
   1.0000000e+00  -1.8000000e+00   2.8370887e-02
   1.0000000e+00  -1.7000000e+00   3.3109103e-02
   1.0000000e+00  -1.6000000e+00   3.8243393e-02
   1.0000000e+00  -1.5000000e+00   4.3721987e-02
   1.0000000e+00  -1.4000000e+00   4.9474094e-02
   1.0000000e+00  -1.3000000e+00   5.5410274e-02
   1.0000000e+00  -1.2000000e+00   6.1423878e-02
   1.0000000e+00  -1.1000000e+00   6.7393599e-02
   1.0000000e+00  -1.0000000e+00   7.3187102e-02
   1.0000000e+00  -9.0000000e-01   7.8665615e-02
   1.0000000e+00  -8.0000000e-01   8.3689277e-02
   1.0000000e+00  -7.0000000e-01   8.8122980e-02
   1.0000000e+00  -6.0000000e-01   9.1842357e-02
   1.0000000e+00  -5.0000000e-01   9.4739557e-02
   1.0000000e+00  -4.0000000e-01   9.6728436e-02
   1.0000000e+00  -3.0000000e-01   9.7748808e-02
   1.0000000e+00  -2.0000000e-01   9.7769469e-02
   1.0000000e+00  -1.0000000e-01   9.6789785e-02
   1.0000000e+00   0.0000000e+00   9.4839725e-02
   1.0000000e+00   1.0000000e-01   9.1978331e-02
   1.0000000e+00   2.0000000e-01   8.8290760e-02
   1.0000000e+00   3.0000000e-01   8.3884065e-02
   1.0000000e+00   4.0000000e-01   7.8882046e-02
   1.0000000e+00   5.0000000e-01   7.3419488e-02
   1.0000000e+00   6.0000000e-01   6.7636172e-02
   1.0000000e+00   7.0000000e-01   6.1671026e-02
   1.0000000e+00   8.0000000e-01   5.5656746e-02
   1.0000000e+00   9.0000000e-01   4.9715171e-02
   1.0000000e+00   1.0000000e+00   4.3953610e-02
   1.0000000e+00   1.1000000e+00   3.8462246e-02
   1.0000000e+00   1.2000000e+00   3.3312653e-02
   1.0000000e+00   1.3000000e+00   2.8557376e-02
   1.0000000e+00   1.4000000e+00   2.4230470e-02
   1.0000000e+00   1.5000000e+00   2.0348851e-02
   1.0000000e+00   1.6000000e+00   1.6914237e-02
   1.0000000e+00   1.7000000e+00   1.3915519e-02
   1.0000000e+00   1.8000000e+00   1.1331330e-02
   1.0000000e+00   1.9000000e+00   9.1326515e-03
   1.0000000e+00   2.0000000e+00   7.2852985e-03
   1.0000000e+00   2.1000000e+00   5.7521778e-03
   1.0000000e+00   2.2000000e+00   4.4952281e-03
   1.0000000e+00   2.3000000e+00   3.4770077e-03
   1.0000000e+00   2.4000000e+00   2.6619142e-03
   1.0000000e+00   2.5000000e+00   2.0170513e-03
   1.0000000e+00   2.6000000e+00   1.5127750e-03
   1.0000000e+00   2.7000000e+00   1.1229649e-03
   1.0000000e+00   2.8000000e+00   8.2507330e-04
   1.0000000e+00   2.9000000e+00   6.0000292e-04
   1.0000000e+00   3.0000000e+00   4.3186567e-04
   1.1000000e+00  -3.0000000e+00   3.3998941e-03
   1.1000000e+00  -2.9000000e+00   4.3069322e-03
   1.1000000e+00  -2.8000000e+00   5.4065555e-03
   1.1000000e+00  -2.7000000e+00   6.7254802e-03
   1.1000000e+00  -2.6000000e+00   8.2904085e-03
   1.1000000e+00  -2.5000000e+00   1.0126948e-02
   1.1000000e+00  -2.4000000e+00   1.2258327e-02
   1.1000000e+00  -2.3000000e+00   1.4703943e-02
   1.1000000e+00  -2.2000000e+00   1.7477787e-02
   1.1000000e+00  -2.1000000e+00   2.0586810e-02
   1.1000000e+00  -2.0000000e+00   2.4029331e-02
   1.1000000e+00  -1.9000000e+00   2.7793568e-02
   1.1000000e+00  -1.8000000e+00   3.1856417e-02
   1.1000000e+00  -1.7000000e+00   3.6182581e-02
   1.1000000e+00  -1.6000000e+00   4.0724162e-02
   1.1000000e+00  -1.5000000e+00   4.5420799e-02
   1.1000000e+00  -1.4000000e+00   5.0200423e-02
   1.1000000e+00  -1.3000000e+00   5.4980665e-02
   1.1000000e+00  -1.2000000e+00   5.9670901e-02
   1.1000000e+00  -1.1000000e+00   6.4174901e-02
   1.1000000e+00  -1.0000000e+00   6.8393970e-02
   1.1000000e+00  -9.0000000e-01   7.2230466e-02
   1.1000000e+00  -8.0000000e-01   7.5591509e-02
   1.1000000e+00  -7.0000000e-01   7.8392699e-02
   1.1000000e+00  -6.0000000e-01   8.0561624e-02
   1.1000000e+00  -5.0000000e-01   8.2040975e-02
   1.1000000e+00  -4.0000000e-01   8.2791053e-02
   1.1000000e+00  -3.0000000e-01   8.2791547e-02
   1.1000000e+00  -2.0000000e-01   8.2042444e-02
   1.1000000e+00  -1.0000000e-01   8.0564030e-02
   1.1000000e+00   0.0000000e+00   7.8395976e-02
   1.1000000e+00   1.0000000e-01   7.5595572e-02
   1.1000000e+00   2.0000000e-01   7.2235210e-02
   1.1000000e+00   3.0000000e-01   6.8399279e-02
   1.1000000e+00   4.0000000e-01   6.4180649e-02
   1.1000000e+00   5.0000000e-01   5.9676959e-02
   1.1000000e+00   6.0000000e-01   5.4986904e-02
   1.1000000e+00   7.0000000e-01   5.0206719e-02
   1.1000000e+00   8.0000000e-01   4.5427038e-02
   1.1000000e+00   9.0000000e-01   4.0730242e-02
   1.1000000e+00   1.0000000e+00   3.6188415e-02
   1.1000000e+00   1.1000000e+00   3.1861934e-02
   1.1000000e+00   1.2000000e+00   2.7798714e-02
   1.1000000e+00   1.3000000e+00   2.4034067e-02
   1.1000000e+00   1.4000000e+00   2.0591114e-02
   1.1000000e+00   1.5000000e+00   1.7481649e-02
   1.1000000e+00   1.6000000e+00   1.4707368e-02
   1.1000000e+00   1.7000000e+00   1.2261328e-02
   1.1000000e+00   1.8000000e+00   1.0129548e-02
   1.1000000e+00   1.9000000e+00   8.2926366e-03
   1.1000000e+00   2.0000000e+00   6.7273681e-03
   1.1000000e+00   2.1000000e+00   5.4081377e-03
   1.1000000e+00   2.2000000e+00   4.3082440e-03
   1.1000000e+00   2.3000000e+00   3.4009703e-03
   1.1000000e+00   2.4000000e+00   2.6604518e-03
   1.1000000e+00   2.5000000e+00   2.0623290e-03
   1.1000000e+00   2.6000000e+00   1.5842017e-03
   1.1000000e+00   2.7000000e+00   1.2059048e-03
   1.1000000e+00   2.8000000e+00   9.0963167e-04
   1.1000000e+00   2.9000000e+00   6.7993612e-04
   1.1000000e+00   3.0000000e+00   5.0364050e-04
   1.2000000e+00  -3.0000000e+00   5.3863916e-03
   1.2000000e+00  -2.9000000e+00   6.5423536e-03
   1.2000000e+00  -2.8000000e+00   7.8850828e-03
   1.2000000e+00  -2.7000000e+00   9.4300644e-03
   1.2000000e+00  -2.6000000e+00   1.1190750e-02
   1.2000000e+00  -2.5000000e+00   1.3177709e-02
   1.2000000e+00  -2.4000000e+00   1.5397733e-02
   1.2000000e+00  -2.3000000e+00   1.7852942e-02
   1.2000000e+00  -2.2000000e+00   2.0539930e-02
   1.2000000e+00  -2.1000000e+00   2.3448998e-02
   1.2000000e+00  -2.0000000e+00   2.6563528e-02
   1.2000000e+00  -1.9000000e+00   2.9859559e-02
   1.2000000e+00  -1.8000000e+00   3.3305593e-02
   1.2000000e+00  -1.7000000e+00   3.6862697e-02
   1.2000000e+00  -1.6000000e+00   4.0484912e-02
   1.2000000e+00  -1.5000000e+00   4.4119994e-02
   1.2000000e+00  -1.4000000e+00   4.7710487e-02
   1.2000000e+00  -1.3000000e+00   5.1195101e-02
   1.2000000e+00  -1.2000000e+00   5.4510367e-02
   1.2000000e+00  -1.1000000e+00   5.7592505e-02
   1.2000000e+00  -1.0000000e+00   6.0379427e-02
   1.2000000e+00  -9.0000000e-01   6.2812801e-02
   1.2000000e+00  -8.0000000e-01   6.4840071e-02
   1.2000000e+00  -7.0000000e-01   6.6416343e-02
   1.2000000e+00  -6.0000000e-01   6.7506033e-02
   1.2000000e+00  -5.0000000e-01   6.8084206e-02
   1.2000000e+00  -4.0000000e-01   6.8137519e-02
   1.2000000e+00  -3.0000000e-01   6.7664739e-02
   1.2000000e+00  -2.0000000e-01   6.6676786e-02
   1.2000000e+00  -1.0000000e-01   6.5196316e-02
   1.2000000e+00   0.0000000e+00   6.3256858e-02
   1.2000000e+00   1.0000000e-01   6.0901547e-02
   1.2000000e+00   2.0000000e-01   5.8181537e-02
   1.2000000e+00   3.0000000e-01   5.5154151e-02
   1.2000000e+00   4.0000000e-01   5.1880885e-02
   1.2000000e+00   5.0000000e-01   4.8425343e-02
   1.2000000e+00   6.0000000e-01   4.4851212e-02
   1.2000000e+00   7.0000000e-01   4.1220363e-02
   1.2000000e+00   8.0000000e-01   3.7591149e-02
   1.2000000e+00   9.0000000e-01   3.4016963e-02
   1.2000000e+00   1.0000000e+00   3.0545106e-02
   1.2000000e+00   1.1000000e+00   2.7215974e-02
   1.2000000e+00   1.2000000e+00   2.4062586e-02
   1.2000000e+00   1.3000000e+00   2.1110419e-02
   1.2000000e+00   1.4000000e+00   1.8377548e-02
   1.2000000e+00   1.5000000e+00   1.5875025e-02
   1.2000000e+00   1.6000000e+00   1.3607472e-02
   1.2000000e+00   1.7000000e+00   1.1573817e-02
   1.2000000e+00   1.8000000e+00   9.7681416e-03
   1.2000000e+00   1.9000000e+00   8.1805674e-03
   1.2000000e+00   2.0000000e+00   6.7981550e-03
   1.2000000e+00   2.1000000e+00   5.6057645e-03
   1.2000000e+00   2.2000000e+00   4.5868527e-03
   1.2000000e+00   2.3000000e+00   3.7241819e-03
   1.2000000e+00   2.4000000e+00   3.0004275e-03
   1.2000000e+00   2.5000000e+00   2.3986758e-03
   1.2000000e+00   2.6000000e+00   1.9028130e-03
   1.2000000e+00   2.7000000e+00   1.4978103e-03
   1.2000000e+00   2.8000000e+00   1.1699133e-03
   1.2000000e+00   2.9000000e+00   9.0674821e-04
   1.2000000e+00   3.0000000e+00   6.9735815e-04
   1.3000000e+00  -3.0000000e+00   7.5235240e-03
   1.3000000e+00  -2.9000000e+00   8.7998591e-03
   1.3000000e+00  -2.8000000e+00   1.0226680e-02
   1.3000000e+00  -2.7000000e+00   1.1808592e-02
   1.3000000e+00  -2.6000000e+00   1.3547718e-02
   1.3000000e+00  -2.5000000e+00   1.5443250e-02
   1.3000000e+00  -2.4000000e+00   1.7491046e-02
   1.3000000e+00  -2.3000000e+00   1.9683277e-02
   1.3000000e+00  -2.2000000e+00   2.2008151e-02
   1.3000000e+00  -2.1000000e+00   2.4449741e-02
   1.3000000e+00  -2.0000000e+00   2.6987925e-02
   1.3000000e+00  -1.9000000e+00   2.9598470e-02
   1.3000000e+00  -1.8000000e+00   3.2253256e-02
   1.3000000e+00  -1.7000000e+00   3.4920656e-02
   1.3000000e+00  -1.6000000e+00   3.7566071e-02
   1.3000000e+00  -1.5000000e+00   4.0152601e-02
   1.3000000e+00  -1.4000000e+00   4.2641860e-02
   1.3000000e+00  -1.3000000e+00   4.4994882e-02
   1.3000000e+00  -1.2000000e+00   4.7173124e-02
   1.3000000e+00  -1.1000000e+00   4.9139496e-02
   1.3000000e+00  -1.0000000e+00   5.0859407e-02
   1.3000000e+00  -9.0000000e-01   5.2301775e-02
   1.3000000e+00  -8.0000000e-01   5.3439956e-02
   1.3000000e+00  -7.0000000e-01   5.4252567e-02
   1.3000000e+00  -6.0000000e-01   5.4724151e-02
   1.3000000e+00  -5.0000000e-01   5.4845665e-02
   1.3000000e+00  -4.0000000e-01   5.4614771e-02
   1.3000000e+00  -3.0000000e-01   5.4035910e-02
   1.3000000e+00  -2.0000000e-01   5.3120157e-02
   1.3000000e+00  -1.0000000e-01   5.1884875e-02
   1.3000000e+00   0.0000000e+00   5.0353160e-02
   1.3000000e+00   1.0000000e-01   4.8553129e-02
   1.3000000e+00   2.0000000e-01   4.6517059e-02
   1.3000000e+00   3.0000000e-01   4.4280429e-02
   1.3000000e+00   4.0000000e-01   4.1880892e-02
   1.3000000e+00   5.0000000e-01   3.9357233e-02
   1.3000000e+00   6.0000000e-01   3.6748340e-02
   1.3000000e+00   7.0000000e-01   3.4092233e-02
   1.3000000e+00   8.0000000e-01   3.1425174e-02
   1.3000000e+00   9.0000000e-01   2.8780907e-02
   1.3000000e+00   1.0000000e+00   2.6190018e-02
   1.3000000e+00   1.1000000e+00   2.3679452e-02
   1.3000000e+00   1.2000000e+00   2.1272182e-02
   1.3000000e+00   1.3000000e+00   1.8987027e-02
   1.3000000e+00   1.4000000e+00   1.6838618e-02
   1.3000000e+00   1.5000000e+00   1.4837490e-02
   1.3000000e+00   1.6000000e+00   1.2990294e-02
   1.3000000e+00   1.7000000e+00   1.1300094e-02
   1.3000000e+00   1.8000000e+00   9.7667407e-03
   1.3000000e+00   1.9000000e+00   8.3872928e-03
   1.3000000e+00   2.0000000e+00   7.1564639e-03
   1.3000000e+00   2.1000000e+00   6.0670798e-03
   1.3000000e+00   2.2000000e+00   5.1105243e-03
   1.3000000e+00   2.3000000e+00   4.2771625e-03
   1.3000000e+00   2.4000000e+00   3.5567274e-03
   1.3000000e+00   2.5000000e+00   2.9386641e-03
   1.3000000e+00   2.6000000e+00   2.4124251e-03
   1.3000000e+00   2.7000000e+00   1.9677154e-03
   1.3000000e+00   2.8000000e+00   1.5946863e-03
   1.3000000e+00   2.9000000e+00   1.2840820e-03
   1.3000000e+00   3.0000000e+00   1.0273414e-03
   1.4000000e+00  -3.0000000e+00   9.1604564e-03
   1.4000000e+00  -2.9000000e+00   1.0388628e-02
   1.4000000e+00  -2.8000000e+00   1.1719207e-02
   1.4000000e+00  -2.7000000e+00   1.3150346e-02
   1.4000000e+00  -2.6000000e+00   1.4678278e-02
   1.4000000e+00  -2.5000000e+00   1.6297162e-02
   1.4000000e+00  -2.4000000e+00   1.7998977e-02
   1.4000000e+00  -2.3000000e+00   1.9773456e-02
   1.4000000e+00  -2.2000000e+00   2.1608086e-02
   1.4000000e+00  -2.1000000e+00   2.3488159e-02
   1.4000000e+00  -2.0000000e+00   2.5396893e-02
   1.4000000e+00  -1.9000000e+00   2.7315626e-02
   1.4000000e+00  -1.8000000e+00   2.9224068e-02
   1.4000000e+00  -1.7000000e+00   3.1100626e-02
   1.4000000e+00  -1.6000000e+00   3.2922784e-02
   1.4000000e+00  -1.5000000e+00   3.4667531e-02
   1.4000000e+00  -1.4000000e+00   3.6311837e-02
   1.4000000e+00  -1.3000000e+00   3.7833148e-02
   1.4000000e+00  -1.2000000e+00   3.9209895e-02
   1.4000000e+00  -1.1000000e+00   4.0422004e-02
   1.4000000e+00  -1.0000000e+00   4.1451375e-02
   1.4000000e+00  -9.0000000e-01   4.2282338e-02
   1.4000000e+00  -8.0000000e-01   4.2902045e-02
   1.4000000e+00  -7.0000000e-01   4.3300802e-02
   1.4000000e+00  -6.0000000e-01   4.3472322e-02
   1.4000000e+00  -5.0000000e-01   4.3413888e-02
   1.4000000e+00  -4.0000000e-01   4.3126427e-02
   1.4000000e+00  -3.0000000e-01   4.2614483e-02
   1.4000000e+00  -2.0000000e-01   4.1886099e-02
   1.4000000e+00  -1.0000000e-01   4.0952607e-02
   1.4000000e+00   0.0000000e+00   3.9828335e-02
   1.4000000e+00   1.0000000e-01   3.8530237e-02
   1.4000000e+00   2.0000000e-01   3.7077477e-02
   1.4000000e+00   3.0000000e-01   3.5490949e-02
   1.4000000e+00   4.0000000e-01   3.3792786e-02
   1.4000000e+00   5.0000000e-01   3.2005847e-02
   1.4000000e+00   6.0000000e-01   3.0153214e-02
   1.4000000e+00   7.0000000e-01   2.8257702e-02
   1.4000000e+00   8.0000000e-01   2.6341410e-02
   1.4000000e+00   9.0000000e-01   2.4425313e-02
   1.4000000e+00   1.0000000e+00   2.2528912e-02
   1.4000000e+00   1.1000000e+00   2.0669941e-02
   1.4000000e+00   1.2000000e+00   1.8864149e-02
   1.4000000e+00   1.3000000e+00   1.7125140e-02
   1.4000000e+00   1.4000000e+00   1.5464291e-02
   1.4000000e+00   1.5000000e+00   1.3890722e-02
   1.4000000e+00   1.6000000e+00   1.2411338e-02
   1.4000000e+00   1.7000000e+00   1.1030909e-02
   1.4000000e+00   1.8000000e+00   9.7522084e-03
   1.4000000e+00   1.9000000e+00   8.5761741e-03
   1.4000000e+00   2.0000000e+00   7.5021052e-03
   1.4000000e+00   2.1000000e+00   6.5278725e-03
   1.4000000e+00   2.2000000e+00   5.6501388e-03
   1.4000000e+00   2.3000000e+00   4.8645820e-03
   1.4000000e+00   2.4000000e+00   4.1661115e-03
   1.4000000e+00   2.5000000e+00   3.5490751e-03
   1.4000000e+00   2.6000000e+00   3.0074502e-03
   1.4000000e+00   2.7000000e+00   2.5350157e-03
   1.4000000e+00   2.8000000e+00   2.1255034e-03
   1.4000000e+00   2.9000000e+00   1.7727271e-03
   1.4000000e+00   3.0000000e+00   1.4706893e-03
   1.5000000e+00  -3.0000000e+00   9.8890633e-03
   1.5000000e+00  -2.9000000e+00   1.0950459e-02
   1.5000000e+00  -2.8000000e+00   1.2072862e-02
   1.5000000e+00  -2.7000000e+00   1.3252227e-02
   1.5000000e+00  -2.6000000e+00   1.4483324e-02
   1.5000000e+00  -2.5000000e+00   1.5759713e-02
   1.5000000e+00  -2.4000000e+00   1.7073758e-02
   1.5000000e+00  -2.3000000e+00   1.8416651e-02
   1.5000000e+00  -2.2000000e+00   1.9778479e-02
   1.5000000e+00  -2.1000000e+00   2.1148320e-02
   1.5000000e+00  -2.0000000e+00   2.2514358e-02
   1.5000000e+00  -1.9000000e+00   2.3864042e-02
   1.5000000e+00  -1.8000000e+00   2.5184257e-02
   1.5000000e+00  -1.7000000e+00   2.6461534e-02
   1.5000000e+00  -1.6000000e+00   2.7682265e-02
   1.5000000e+00  -1.5000000e+00   2.8832941e-02
   1.5000000e+00  -1.4000000e+00   2.9900399e-02
   1.5000000e+00  -1.3000000e+00   3.0872070e-02
   1.5000000e+00  -1.2000000e+00   3.1736223e-02
   1.5000000e+00  -1.1000000e+00   3.2482201e-02
   1.5000000e+00  -1.0000000e+00   3.3100640e-02
   1.5000000e+00  -9.0000000e-01   3.3583663e-02
   1.5000000e+00  -8.0000000e-01   3.3925046e-02
   1.5000000e+00  -7.0000000e-01   3.4120357e-02
   1.5000000e+00  -6.0000000e-01   3.4167043e-02
   1.5000000e+00  -5.0000000e-01   3.4064495e-02
   1.5000000e+00  -4.0000000e-01   3.3814054e-02
   1.5000000e+00  -3.0000000e-01   3.3418984e-02
   1.5000000e+00  -2.0000000e-01   3.2884404e-02
   1.5000000e+00  -1.0000000e-01   3.2217174e-02
   1.5000000e+00   0.0000000e+00   3.1425747e-02
   1.5000000e+00   1.0000000e-01   3.0519999e-02
   1.5000000e+00   2.0000000e-01   2.9511015e-02
   1.5000000e+00   3.0000000e-01   2.8410868e-02
   1.5000000e+00   4.0000000e-01   2.7232379e-02
   1.5000000e+00   5.0000000e-01   2.5988869e-02
   1.5000000e+00   6.0000000e-01   2.4693912e-02
   1.5000000e+00   7.0000000e-01   2.3361093e-02
   1.5000000e+00   8.0000000e-01   2.2003771e-02
   1.5000000e+00   9.0000000e-01   2.0634874e-02
   1.5000000e+00   1.0000000e+00   1.9266696e-02
   1.5000000e+00   1.1000000e+00   1.7910734e-02
   1.5000000e+00   1.2000000e+00   1.6577546e-02
   1.5000000e+00   1.3000000e+00   1.5276640e-02
   1.5000000e+00   1.4000000e+00   1.4016390e-02
   1.5000000e+00   1.5000000e+00   1.2803986e-02
   1.5000000e+00   1.6000000e+00   1.1645415e-02
   1.5000000e+00   1.7000000e+00   1.0545458e-02
   1.5000000e+00   1.8000000e+00   9.5077261e-03
   1.5000000e+00   1.9000000e+00   8.5347067e-03
   1.5000000e+00   2.0000000e+00   7.6278345e-03
   1.5000000e+00   2.1000000e+00   6.7875750e-03
   1.5000000e+00   2.2000000e+00   6.0135199e-03
   1.5000000e+00   2.3000000e+00   5.3044894e-03
   1.5000000e+00   2.4000000e+00   4.6586399e-03
   1.5000000e+00   2.5000000e+00   4.0735722e-03
   1.5000000e+00   2.6000000e+00   3.5464384e-03
   1.5000000e+00   2.7000000e+00   3.0740445e-03
   1.5000000e+00   2.8000000e+00   2.6529472e-03
   1.5000000e+00   2.9000000e+00   2.2795430e-03
   1.5000000e+00   3.0000000e+00   1.9501485e-03
   1.6000000e+00  -3.0000000e+00   9.7217070e-03
   1.6000000e+00  -2.9000000e+00   1.0574741e-02
   1.6000000e+00  -2.8000000e+00   1.1460717e-02
   1.6000000e+00  -2.7000000e+00   1.2375670e-02
   1.6000000e+00  -2.6000000e+00   1.3314980e-02
   1.6000000e+00  -2.5000000e+00   1.4273391e-02
   1.6000000e+00  -2.4000000e+00   1.5245045e-02
   1.6000000e+00  -2.3000000e+00   1.6223521e-02
   1.6000000e+00  -2.2000000e+00   1.7201898e-02
   1.6000000e+00  -2.1000000e+00   1.8172828e-02
   1.6000000e+00  -2.0000000e+00   1.9128615e-02
   1.6000000e+00  -1.9000000e+00   2.0061315e-02
   1.6000000e+00  -1.8000000e+00   2.0962840e-02
   1.6000000e+00  -1.7000000e+00   2.1825075e-02
   1.6000000e+00  -1.6000000e+00   2.2639989e-02
   1.6000000e+00  -1.5000000e+00   2.3399768e-02
   1.6000000e+00  -1.4000000e+00   2.4096933e-02
   1.6000000e+00  -1.3000000e+00   2.4724462e-02
   1.6000000e+00  -1.2000000e+00   2.5275910e-02
   1.6000000e+00  -1.1000000e+00   2.5745516e-02
   1.6000000e+00  -1.0000000e+00   2.6128308e-02
   1.6000000e+00  -9.0000000e-01   2.6420184e-02
   1.6000000e+00  -8.0000000e-01   2.6617990e-02
   1.6000000e+00  -7.0000000e-01   2.6719575e-02
   1.6000000e+00  -6.0000000e-01   2.6723830e-02
   1.6000000e+00  -5.0000000e-01   2.6630709e-02
   1.6000000e+00  -4.0000000e-01   2.6441228e-02
   1.6000000e+00  -3.0000000e-01   2.6157448e-02
   1.6000000e+00  -2.0000000e-01   2.5782439e-02
   1.6000000e+00  -1.0000000e-01   2.5320221e-02
   1.6000000e+00   0.0000000e+00   2.4775695e-02
   1.6000000e+00   1.0000000e-01   2.4154557e-02
   1.6000000e+00   2.0000000e-01   2.3463197e-02
   1.6000000e+00   3.0000000e-01   2.2708589e-02
   1.6000000e+00   4.0000000e-01   2.1898178e-02
   1.6000000e+00   5.0000000e-01   2.1039755e-02
   1.6000000e+00   6.0000000e-01   2.0141335e-02
   1.6000000e+00   7.0000000e-01   1.9211032e-02
   1.6000000e+00   8.0000000e-01   1.8256940e-02
   1.6000000e+00   9.0000000e-01   1.7287021e-02
   1.6000000e+00   1.0000000e+00   1.6308995e-02
   1.6000000e+00   1.1000000e+00   1.5330245e-02
   1.6000000e+00   1.2000000e+00   1.4357733e-02
   1.6000000e+00   1.3000000e+00   1.3397925e-02
   1.6000000e+00   1.4000000e+00   1.2456730e-02
   1.6000000e+00   1.5000000e+00   1.1539458e-02
   1.6000000e+00   1.6000000e+00   1.0650786e-02
   1.6000000e+00   1.7000000e+00   9.7947371e-03
   1.6000000e+00   1.8000000e+00   8.9746757e-03
   1.6000000e+00   1.9000000e+00   8.1933143e-03
   1.6000000e+00   2.0000000e+00   7.4527291e-03
   1.6000000e+00   2.1000000e+00   6.7543867e-03
   1.6000000e+00   2.2000000e+00   6.0991790e-03
   1.6000000e+00   2.3000000e+00   5.4874642e-03
   1.6000000e+00   2.4000000e+00   4.9191140e-03
   1.6000000e+00   2.5000000e+00   4.3935639e-03
   1.6000000e+00   2.6000000e+00   3.9098660e-03
   1.6000000e+00   2.7000000e+00   3.4667432e-03
   1.6000000e+00   2.8000000e+00   3.0626427e-03
   1.6000000e+00   2.9000000e+00   2.6957888e-03
   1.6000000e+00   3.0000000e+00   2.3642329e-03
   1.7000000e+00  -3.0000000e+00   8.9246650e-03
   1.7000000e+00  -2.9000000e+00   9.5811164e-03
   1.7000000e+00  -2.8000000e+00   1.0254067e-02
   1.7000000e+00  -2.7000000e+00   1.0940370e-02
   1.7000000e+00  -2.6000000e+00   1.1636535e-02
   1.7000000e+00  -2.5000000e+00   1.2338751e-02
   1.7000000e+00  -2.4000000e+00   1.3042912e-02
   1.7000000e+00  -2.3000000e+00   1.3744652e-02
   1.7000000e+00  -2.2000000e+00   1.4439387e-02
   1.7000000e+00  -2.1000000e+00   1.5122362e-02
   1.7000000e+00  -2.0000000e+00   1.5788697e-02
   1.7000000e+00  -1.9000000e+00   1.6433453e-02
   1.7000000e+00  -1.8000000e+00   1.7051680e-02
   1.7000000e+00  -1.7000000e+00   1.7638488e-02
   1.7000000e+00  -1.6000000e+00   1.8189106e-02
   1.7000000e+00  -1.5000000e+00   1.8698949e-02
   1.7000000e+00  -1.4000000e+00   1.9163678e-02
   1.7000000e+00  -1.3000000e+00   1.9579265e-02
   1.7000000e+00  -1.2000000e+00   1.9942046e-02
   1.7000000e+00  -1.1000000e+00   2.0248781e-02
   1.7000000e+00  -1.0000000e+00   2.0496698e-02
   1.7000000e+00  -9.0000000e-01   2.0683533e-02
   1.7000000e+00  -8.0000000e-01   2.0807572e-02
   1.7000000e+00  -7.0000000e-01   2.0867667e-02
   1.7000000e+00  -6.0000000e-01   2.0863263e-02
   1.7000000e+00  -5.0000000e-01   2.0794400e-02
   1.7000000e+00  -4.0000000e-01   2.0661716e-02
   1.7000000e+00  -3.0000000e-01   2.0466436e-02
   1.7000000e+00  -2.0000000e-01   2.0210352e-02
   1.7000000e+00  -1.0000000e-01   1.9895798e-02
   1.7000000e+00   0.0000000e+00   1.9525614e-02
   1.7000000e+00   1.0000000e-01   1.9103100e-02
   1.7000000e+00   2.0000000e-01   1.8631973e-02
   1.7000000e+00   3.0000000e-01   1.8116307e-02
   1.7000000e+00   4.0000000e-01   1.7560477e-02
   1.7000000e+00   5.0000000e-01   1.6969100e-02
   1.7000000e+00   6.0000000e-01   1.6346964e-02
   1.7000000e+00   7.0000000e-01   1.5698974e-02
   1.7000000e+00   8.0000000e-01   1.5030078e-02
   1.7000000e+00   9.0000000e-01   1.4345215e-02
   1.7000000e+00   1.0000000e+00   1.3649247e-02
   1.7000000e+00   1.1000000e+00   1.2946912e-02
   1.7000000e+00   1.2000000e+00   1.2242764e-02
   1.7000000e+00   1.3000000e+00   1.1541138e-02
   1.7000000e+00   1.4000000e+00   1.0846100e-02
   1.7000000e+00   1.5000000e+00   1.0161420e-02
   1.7000000e+00   1.6000000e+00   9.4905428e-03
   1.7000000e+00   1.7000000e+00   8.8365659e-03
   1.7000000e+00   1.8000000e+00   8.2022278e-03
   1.7000000e+00   1.9000000e+00   7.5898983e-03
   1.7000000e+00   2.0000000e+00   7.0015779e-03
   1.7000000e+00   2.1000000e+00   6.4389006e-03
   1.7000000e+00   2.2000000e+00   5.9031437e-03
   1.7000000e+00   2.3000000e+00   5.3952406e-03
   1.7000000e+00   2.4000000e+00   4.9157989e-03
   1.7000000e+00   2.5000000e+00   4.4651211e-03
   1.7000000e+00   2.6000000e+00   4.0432277e-03
   1.7000000e+00   2.7000000e+00   3.6498834e-03
   1.7000000e+00   2.8000000e+00   3.2846236e-03
   1.7000000e+00   2.9000000e+00   2.9467824e-03
   1.7000000e+00   3.0000000e+00   2.6355202e-03
   1.8000000e+00  -3.0000000e+00   7.8019185e-03
   1.8000000e+00  -2.9000000e+00   8.2957681e-03
   1.8000000e+00  -2.8000000e+00   8.7973338e-03
   1.8000000e+00  -2.7000000e+00   9.3043240e-03
   1.8000000e+00  -2.6000000e+00   9.8142668e-03
   1.8000000e+00  -2.5000000e+00   1.0324527e-02
   1.8000000e+00  -2.4000000e+00   1.0832327e-02
   1.8000000e+00  -2.3000000e+00   1.1334769e-02
   1.8000000e+00  -2.2000000e+00   1.1828858e-02
   1.8000000e+00  -2.1000000e+00   1.2311537e-02
   1.8000000e+00  -2.0000000e+00   1.2779710e-02
   1.8000000e+00  -1.9000000e+00   1.3230279e-02
   1.8000000e+00  -1.8000000e+00   1.3660176e-02
   1.8000000e+00  -1.7000000e+00   1.4066397e-02
   1.8000000e+00  -1.6000000e+00   1.4446037e-02
   1.8000000e+00  -1.5000000e+00   1.4796325e-02
   1.8000000e+00  -1.4000000e+00   1.5114657e-02
   1.8000000e+00  -1.3000000e+00   1.5398627e-02
   1.8000000e+00  -1.2000000e+00   1.5646059e-02
   1.8000000e+00  -1.1000000e+00   1.5855036e-02
   1.8000000e+00  -1.0000000e+00   1.6023920e-02
   1.8000000e+00  -9.0000000e-01   1.6151379e-02
   1.8000000e+00  -8.0000000e-01   1.6236399e-02
   1.8000000e+00  -7.0000000e-01   1.6278303e-02
   1.8000000e+00  -6.0000000e-01   1.6276754e-02
   1.8000000e+00  -5.0000000e-01   1.6231765e-02
   1.8000000e+00  -4.0000000e-01   1.6143697e-02
   1.8000000e+00  -3.0000000e-01   1.6013251e-02
   1.8000000e+00  -2.0000000e-01   1.5841464e-02
   1.8000000e+00  -1.0000000e-01   1.5629691e-02
   1.8000000e+00   0.0000000e+00   1.5379590e-02
   1.8000000e+00   1.0000000e-01   1.5093099e-02
   1.8000000e+00   2.0000000e-01   1.4772410e-02
   1.8000000e+00   3.0000000e-01   1.4419943e-02
   1.8000000e+00   4.0000000e-01   1.4038317e-02
   1.8000000e+00   5.0000000e-01   1.3630313e-02
   1.8000000e+00   6.0000000e-01   1.3198844e-02
   1.8000000e+00   7.0000000e-01   1.2746919e-02
   1.8000000e+00   8.0000000e-01   1.2277611e-02
   1.8000000e+00   9.0000000e-01   1.1794017e-02
   1.8000000e+00   1.0000000e+00   1.1299232e-02
   1.8000000e+00   1.1000000e+00   1.0796312e-02
   1.8000000e+00   1.2000000e+00   1.0288242e-02
   1.8000000e+00   1.3000000e+00   9.7779136e-03
   1.8000000e+00   1.4000000e+00   9.2680957e-03
   1.8000000e+00   1.5000000e+00   8.7614121e-03
   1.8000000e+00   1.6000000e+00   8.2603222e-03
   1.8000000e+00   1.7000000e+00   7.7671045e-03
   1.8000000e+00   1.8000000e+00   7.2838433e-03
   1.8000000e+00   1.9000000e+00   6.8124184e-03
   1.8000000e+00   2.0000000e+00   6.3544991e-03
   1.8000000e+00   2.1000000e+00   5.9115397e-03
   1.8000000e+00   2.2000000e+00   5.4847796e-03
   1.8000000e+00   2.3000000e+00   5.0752453e-03
   1.8000000e+00   2.4000000e+00   4.6837550e-03
   1.8000000e+00   2.5000000e+00   4.3109262e-03
   1.8000000e+00   2.6000000e+00   3.9571844e-03
   1.8000000e+00   2.7000000e+00   3.6227742e-03
   1.8000000e+00   2.8000000e+00   3.3077717e-03
   1.8000000e+00   2.9000000e+00   3.0120978e-03
   1.8000000e+00   3.0000000e+00   2.7355326e-03
   1.9000000e+00  -3.0000000e+00   6.5858210e-03
   1.9000000e+00  -2.9000000e+00   6.9538459e-03
   1.9000000e+00  -2.8000000e+00   7.3251914e-03
   1.9000000e+00  -2.7000000e+00   7.6982439e-03
   1.9000000e+00  -2.6000000e+00   8.0712933e-03
   1.9000000e+00  -2.5000000e+00   8.4425447e-03
   1.9000000e+00  -2.4000000e+00   8.8101314e-03
   1.9000000e+00  -2.3000000e+00   9.1721294e-03
   1.9000000e+00  -2.2000000e+00   9.5265738e-03
   1.9000000e+00  -2.1000000e+00   9.8714756e-03
   1.9000000e+00  -2.0000000e+00   1.0204840e-02
   1.9000000e+00  -1.9000000e+00   1.0524684e-02
   1.9000000e+00  -1.8000000e+00   1.0829060e-02
   1.9000000e+00  -1.7000000e+00   1.1116068e-02
   1.9000000e+00  -1.6000000e+00   1.1383882e-02
   1.9000000e+00  -1.5000000e+00   1.1630768e-02
   1.9000000e+00  -1.4000000e+00   1.1855098e-02
   1.9000000e+00  -1.3000000e+00   1.2055374e-02
   1.9000000e+00  -1.2000000e+00   1.2230240e-02
   1.9000000e+00  -1.1000000e+00   1.2378502e-02
   1.9000000e+00  -1.0000000e+00   1.2499134e-02
   1.9000000e+00  -9.0000000e-01   1.2591300e-02
   1.9000000e+00  -8.0000000e-01   1.2654354e-02
   1.9000000e+00  -7.0000000e-01   1.2687854e-02
   1.9000000e+00  -6.0000000e-01   1.2691564e-02
   1.9000000e+00  -5.0000000e-01   1.2665457e-02
   1.9000000e+00  -4.0000000e-01   1.2609718e-02
   1.9000000e+00  -3.0000000e-01   1.2524738e-02
   1.9000000e+00  -2.0000000e-01   1.2411113e-02
   1.9000000e+00  -1.0000000e-01   1.2269633e-02
   1.9000000e+00   0.0000000e+00   1.2101276e-02
   1.9000000e+00   1.0000000e-01   1.1907197e-02
   1.9000000e+00   2.0000000e-01   1.1688713e-02
   1.9000000e+00   3.0000000e-01   1.1447289e-02
   1.9000000e+00   4.0000000e-01   1.1184520e-02
   1.9000000e+00   5.0000000e-01   1.0902117e-02
   1.9000000e+00   6.0000000e-01   1.0601885e-02
   1.9000000e+00   7.0000000e-01   1.0285707e-02
   1.9000000e+00   8.0000000e-01   9.9555197e-03
   1.9000000e+00   9.0000000e-01   9.6133005e-03
   1.9000000e+00   1.0000000e+00   9.2610425e-03
   1.9000000e+00   1.1000000e+00   8.9007378e-03
   1.9000000e+00   1.2000000e+00   8.5343592e-03
   1.9000000e+00   1.3000000e+00   8.1638421e-03
   1.9000000e+00   1.4000000e+00   7.7910691e-03
   1.9000000e+00   1.5000000e+00   7.4178541e-03
   1.9000000e+00   1.6000000e+00   7.0459295e-03
   1.9000000e+00   1.7000000e+00   6.6769339e-03
   1.9000000e+00   1.8000000e+00   6.3124017e-03
   1.9000000e+00   1.9000000e+00   5.9537550e-03
   1.9000000e+00   2.0000000e+00   5.6022962e-03
   1.9000000e+00   2.1000000e+00   5.2592032e-03
   1.9000000e+00   2.2000000e+00   4.9255258e-03
   1.9000000e+00   2.3000000e+00   4.6021846e-03
   1.9000000e+00   2.4000000e+00   4.2899698e-03
   1.9000000e+00   2.5000000e+00   3.9895436e-03
   1.9000000e+00   2.6000000e+00   3.7014422e-03
   1.9000000e+00   2.7000000e+00   3.4260800e-03
   1.9000000e+00   2.8000000e+00   3.1637547e-03
   1.9000000e+00   2.9000000e+00   2.9146532e-03
   1.9000000e+00   3.0000000e+00   2.6788583e-03
   2.0000000e+00  -3.0000000e+00   5.4188345e-03
   2.0000000e+00  -2.9000000e+00   5.6925780e-03
   2.0000000e+00  -2.8000000e+00   5.9675641e-03
   2.0000000e+00  -2.7000000e+00   6.2426676e-03
   2.0000000e+00  -2.6000000e+00   6.5167090e-03
   2.0000000e+00  -2.5000000e+00   6.7884630e-03
   2.0000000e+00  -2.4000000e+00   7.0566665e-03
   2.0000000e+00  -2.3000000e+00   7.3200279e-03
   2.0000000e+00  -2.2000000e+00   7.5772373e-03
   2.0000000e+00  -2.1000000e+00   7.8269769e-03
   2.0000000e+00  -2.0000000e+00   8.0679318e-03
   2.0000000e+00  -1.9000000e+00   8.2988018e-03
   2.0000000e+00  -1.8000000e+00   8.5183126e-03
   2.0000000e+00  -1.7000000e+00   8.7252276e-03
   2.0000000e+00  -1.6000000e+00   8.9183593e-03
   2.0000000e+00  -1.5000000e+00   9.0965805e-03
   2.0000000e+00  -1.4000000e+00   9.2588358e-03
   2.0000000e+00  -1.3000000e+00   9.4041512e-03
   2.0000000e+00  -1.2000000e+00   9.5316444e-03
   2.0000000e+00  -1.1000000e+00   9.6405335e-03
   2.0000000e+00  -1.0000000e+00   9.7301450e-03
   2.0000000e+00  -9.0000000e-01   9.7999207e-03
   2.0000000e+00  -8.0000000e-01   9.8494237e-03
   2.0000000e+00  -7.0000000e-01   9.8783427e-03
   2.0000000e+00  -6.0000000e-01   9.8864953e-03
   2.0000000e+00  -5.0000000e-01   9.8738300e-03
   2.0000000e+00  -4.0000000e-01   9.8404268e-03
   2.0000000e+00  -3.0000000e-01   9.7864962e-03
   2.0000000e+00  -2.0000000e-01   9.7123771e-03
   2.0000000e+00  -1.0000000e-01   9.6185332e-03
   2.0000000e+00   0.0000000e+00   9.5055482e-03
   2.0000000e+00   1.0000000e-01   9.3741198e-03
   2.0000000e+00   2.0000000e-01   9.2250522e-03
   2.0000000e+00   3.0000000e-01   9.0592486e-03
   2.0000000e+00   4.0000000e-01   8.8777013e-03
   2.0000000e+00   5.0000000e-01   8.6814823e-03
   2.0000000e+00   6.0000000e-01   8.4717329e-03
   2.0000000e+00   7.0000000e-01   8.2496520e-03
   2.0000000e+00   8.0000000e-01   8.0164854e-03
   2.0000000e+00   9.0000000e-01   7.7735142e-03
   2.0000000e+00   1.0000000e+00   7.5220427e-03
   2.0000000e+00   1.1000000e+00   7.2633872e-03
   2.0000000e+00   1.2000000e+00   6.9988649e-03
   2.0000000e+00   1.3000000e+00   6.7297825e-03
   2.0000000e+00   1.4000000e+00   6.4574263e-03
   2.0000000e+00   1.5000000e+00   6.1830519e-03
   2.0000000e+00   1.6000000e+00   5.9078755e-03
   2.0000000e+00   1.7000000e+00   5.6330653e-03
   2.0000000e+00   1.8000000e+00   5.3597341e-03
   2.0000000e+00   1.9000000e+00   5.0889327e-03
   2.0000000e+00   2.0000000e+00   4.8216445e-03
   2.0000000e+00   2.1000000e+00   4.5587803e-03
   2.0000000e+00   2.2000000e+00   4.3011754e-03
   2.0000000e+00   2.3000000e+00   4.0495862e-03
   2.0000000e+00   2.4000000e+00   3.8046889e-03
   2.0000000e+00   2.5000000e+00   3.5670785e-03
   2.0000000e+00   2.6000000e+00   3.3372688e-03
   2.0000000e+00   2.7000000e+00   3.1156934e-03
   2.0000000e+00   2.8000000e+00   2.9027073e-03
   2.0000000e+00   2.9000000e+00   2.6985893e-03
   2.0000000e+00   3.0000000e+00   2.5035446e-03


==> data/sz_approach_1.dat <==
   1.0000000e+00  -1.4354431e+00   6.8120239e+00  -2.8409377e+00
   1.0500000e+00  -1.2007239e+00   6.2749617e+00  -2.4694659e+00
   1.1000000e+00  -9.7127535e-01   5.7677455e+00  -2.1226841e+00
   1.1500000e+00  -7.4707332e-01   5.2891830e+00  -1.7764025e+00
   1.2000000e+00  -5.2809073e-01   4.8380878e+00  -1.4352854e+00
   1.2500000e+00  -3.1429750e-01   4.4132807e+00  -1.1346748e+00
   1.3000000e+00  -1.0566056e-01   4.0135914e+00  -8.4029384e-01
   1.3500000e+00   9.7856041e-02   3.6378608e+00  -5.4103636e-01
   1.4000000e+00   2.9629116e-01   3.2849434e+00  -2.6582731e-01
   1.4500000e+00   4.8968644e-01   2.9537098e+00   9.8031674e-03
   1.5000000e+00   6.7808634e-01   2.6430508e+00   2.4412227e-01
   1.5500000e+00   8.6153800e-01   2.3518819e+00   4.8489840e-01
   1.6000000e+00   1.0400913e+00   2.0791486e+00   7.3167649e-01
   1.6500000e+00   1.2137986e+00   1.8238356e+00   9.4972174e-01
   1.7000000e+00   1.3827150e+00   1.5849779e+00   1.1595842e+00
   1.7500000e+00   1.5468979e+00   1.3616804e+00   1.3556841e+00
   1.8000000e+00   1.7064073e+00   1.1531499e+00   1.5506687e+00
   1.8500000e+00   1.8613056e+00   9.5875507e-01   1.7287009e+00
   1.9000000e+00   2.0116573e+00   7.7815084e-01   1.9162178e+00
   1.9500000e+00   2.1575294e+00   6.1156359e-01   2.0494129e+00
   2.0000000e+00   2.2989909e+00   4.6053815e-01   2.2310988e+00
   2.0500000e+00   2.4361129e+00   3.3015804e-01   2.3683078e+00
   2.1000000e+00   2.5689688e+00   2.3569017e-01   2.5140070e+00
   2.1500000e+00   2.6976336e+00   2.0955607e-01   2.6304594e+00
   2.2000000e+00   2.8221844e+00   2.5971558e-01   2.7618436e+00
   2.2500000e+00   2.9427001e+00   3.4716081e-01   2.8822588e+00
   2.3000000e+00   3.0592614e+00   4.4532816e-01   2.9896932e+00
   2.3500000e+00   3.1719505e+00   5.4474146e-01   3.1052431e+00
   2.4000000e+00   3.2808513e+00   6.4209107e-01   3.2057719e+00
   2.4500000e+00   3.3860492e+00   7.3612876e-01   3.2850225e+00
   2.5000000e+00   3.4876310e+00   8.2637330e-01   3.3599183e+00
   2.5500000e+00   3.5856848e+00   9.1265528e-01   3.4507603e+00
   2.6000000e+00   3.6803001e+00   9.9493576e-01   3.5070265e+00
   2.6500000e+00   3.7715675e+00   1.0732266e+00   3.5822280e+00
   2.7000000e+00   3.8595785e+00   1.1475533e+00   3.6554715e+00
   2.7500000e+00   3.9444260e+00   1.2179366e+00   3.7103098e+00
   2.8000000e+00   4.0262034e+00   1.2843848e+00   3.7750519e+00
   2.8500000e+00   4.1050053e+00   1.3468895e+00   3.8447542e+00
   2.9000000e+00   4.1809268e+00   1.4054258e+00   3.8668361e+00
   2.9500000e+00   4.2540637e+00   1.4599526e+00   3.9242479e+00
   3.0000000e+00   4.3245126e+00   1.5104145e+00   3.9807248e+00
   3.0500000e+00   4.3923702e+00   1.5567443e+00   4.0440692e+00
   3.1000000e+00   4.4577338e+00   1.5988649e+00   4.0777213e+00
   3.1500000e+00   4.5207011e+00   1.6366923e+00   4.0989819e+00
   3.2000000e+00   4.5813699e+00   1.6701377e+00   4.1648791e+00
   3.2500000e+00   4.6398382e+00   1.6991101e+00   4.1923991e+00
   3.3000000e+00   4.6962039e+00   1.7235183e+00   4.2173513e+00
   3.3500000e+00   4.7505649e+00   1.7432732e+00   4.2395810e+00
   3.4000000e+00   4.8030192e+00   1.7582895e+00   4.2875471e+00
   3.4500000e+00   4.8536642e+00   1.7684876e+00   4.3420822e+00
   3.5000000e+00   4.9025973e+00   1.7737950e+00   4.3858059e+00
   3.5500000e+00   4.9499154e+00   1.7741480e+00   4.4108840e+00
   3.6000000e+00   4.9957149e+00   1.7694925e+00   4.4369876e+00
   3.6500000e+00   5.0400916e+00   1.7597857e+00   4.4813568e+00
   3.7000000e+00   5.0831407e+00   1.7449966e+00   4.5048969e+00
   3.7500000e+00   5.1249567e+00   1.7251074e+00   4.5571120e+00
   3.8000000e+00   5.1656332e+00   1.7001138e+00   4.5864977e+00
   3.8500000e+00   5.2052630e+00   1.6700262e+00   4.6201948e+00
   3.9000000e+00   5.2439377e+00   1.6348702e+00   4.6610745e+00
   3.9500000e+00   5.2817482e+00   1.5946875e+00   4.7212912e+00
   4.0000000e+00   5.3187840e+00   1.5495367e+00   4.7838163e+00
   4.0500000e+00   5.3551333e+00   1.4994941e+00   4.8171764e+00
   4.1000000e+00   5.3908833e+00   1.4446552e+00   4.8604464e+00
   4.1500000e+00   5.4261195e+00   1.3851357e+00   4.9174836e+00
   4.2000000e+00   5.4609262e+00   1.3210746e+00   4.9804747e+00
   4.2500000e+00   5.4953861e+00   1.2526363e+00   5.0346938e+00
   4.3000000e+00   5.5295803e+00   1.1800161e+00   5.0847993e+00
   4.3500000e+00   5.5635882e+00   1.1034470e+00   5.1635384e+00
   4.4000000e+00   5.5974876e+00   1.0232110e+00   5.2270472e+00
   4.4500000e+00   5.6313543e+00   9.3965795e-01   5.2670653e+00
   4.5000000e+00   5.6652623e+00   8.5323694e-01   5.3624137e+00
   4.5500000e+00   5.6992839e+00   7.6455151e-01   5.4198350e+00
   4.6000000e+00   5.7334892e+00   6.7446208e-01   5.4861860e+00
   4.6500000e+00   5.7679462e+00   5.8428400e-01   5.5666247e+00
   4.7000000e+00   5.8027210e+00   4.9618888e-01   5.6525490e+00
   4.7500000e+00   5.8378773e+00   4.1403297e-01   5.7300487e+00
   4.8000000e+00   5.8734768e+00   3.4493469e-01   5.8091364e+00
   4.8500000e+00   5.9095789e+00   3.0106113e-01   5.9100262e+00
   4.9000000e+00   5.9462406e+00   2.9660031e-01   5.9850992e+00
   4.9500000e+00   5.9835165e+00   3.3518177e-01   6.0723682e+00
   5.0000000e+00   6.0214590e+00   4.0607876e-01   6.1883955e+00
   5.0500000e+00   6.0601179e+00   4.9651145e-01   6.2672370e+00
   5.1000000e+00   6.0995404e+00   5.9820693e-01   6.3732369e+00
   5.1500000e+00   6.1397715e+00   7.0657407e-01   6.4644472e+00
   5.2000000e+00   6.1808533e+00   8.1901960e-01   6.5802106e+00
   5.2500000e+00   6.2228256e+00   9.3396293e-01   6.6602596e+00
   5.3000000e+00   6.2657252e+00   1.0503494e+00   6.7575425e+00
   5.3500000e+00   6.3095866e+00   1.1674111e+00   6.8673906e+00
   5.4000000e+00   6.3544415e+00   1.2845446e+00   6.9879527e+00
   5.4500000e+00   6.4003187e+00   1.4012462e+00   7.0741132e+00
   5.5000000e+00   6.4472446e+00   1.5170748e+00   7.1925533e+00
   5.5500000e+00   6.4952425e+00   1.6316316e+00   7.3103593e+00
   5.6000000e+00   6.5443333e+00   1.7445469e+00   7.4327653e+00
   5.6500000e+00   6.5945348e+00   1.8554729e+00   7.5232714e+00
   5.7000000e+00   6.6458622e+00   1.9640783e+00   7.6297781e+00
   5.7500000e+00   6.6983277e+00   2.0700461e+00   7.7638557e+00
   5.8000000e+00   6.7519410e+00   2.1730711e+00   7.8655463e+00
   5.8500000e+00   6.8067087e+00   2.2728593e+00   7.9657646e+00
   5.9000000e+00   6.8626346e+00   2.3691273e+00   8.0819229e+00
   5.9500000e+00   6.9197199e+00   2.4616019e+00   8.2024620e+00
   6.0000000e+00   6.9779628e+00   2.5500206e+00   8.3037083e+00
   6.0500000e+00   7.0373588e+00   2.6341313e+00   8.4104177e+00
   6.1000000e+00   7.0979005e+00   2.7136927e+00   8.5119903e+00
   6.1500000e+00   7.1595777e+00   2.7884751e+00   8.6146493e+00
   6.2000000e+00   7.2223776e+00   2.8582604e+00   8.7120388e+00
   6.2500000e+00   7.2862844e+00   2.9228431e+00   8.8395133e+00
   6.3000000e+00   7.3512797e+00   2.9820301e+00   8.9264572e+00
   6.3500000e+00   7.4173424e+00   3.0356419e+00   9.0358493e+00
   6.4000000e+00   7.4844486e+00   3.0835131e+00   9.1397608e+00
   6.4500000e+00   7.5525718e+00   3.1254925e+00   9.2438413e+00
   6.5000000e+00   7.6216829e+00   3.1614441e+00   9.3377201e+00
   6.5500000e+00   7.6917500e+00   3.1912475e+00   9.4522201e+00
   6.6000000e+00   7.7627388e+00   3.2147985e+00   9.5275537e+00
   6.6500000e+00   7.8346123e+00   3.2320095e+00   9.6045397e+00
   6.7000000e+00   7.9073310e+00   3.2428102e+00   9.6933768e+00
   6.7500000e+00   7.9808532e+00   3.2471482e+00   9.7857137e+00
   6.8000000e+00   8.0551343e+00   3.2449892e+00   9.8579556e+00
   6.8500000e+00   8.1301277e+00   3.2363178e+00   9.9382197e+00
   6.9000000e+00   8.2057843e+00   3.2211378e+00   1.0011046e+01
   6.9500000e+00   8.2820526e+00   3.1994729e+00   1.0088645e+01
   7.0000000e+00   8.3588790e+00   3.1713667e+00   1.0173267e+01
   7.0500000e+00   8.4362076e+00   3.1368836e+00   1.0208885e+01
   7.1000000e+00   8.5139805e+00   3.0961092e+00   1.0252583e+01
   7.1500000e+00   8.5921375e+00   3.0491502e+00   1.0333307e+01
   7.2000000e+00   8.6706164e+00   2.9961356e+00   1.0364436e+01
   7.2500000e+00   8.7493533e+00   2.9372163e+00   1.0430237e+01
   7.3000000e+00   8.8282819e+00   2.8725659e+00   1.0475406e+01
   7.3500000e+00   8.9073345e+00   2.8023810e+00   1.0502872e+01
   7.4000000e+00   8.9864414e+00   2.7268817e+00   1.0564392e+01
   7.4500000e+00   9.0655310e+00   2.6463116e+00   1.0580459e+01
   7.5000000e+00   9.1445303e+00   2.5609383e+00   1.0623615e+01
   7.5500000e+00   9.2233647e+00   2.4710540e+00   1.0648093e+01
   7.6000000e+00   9.3019578e+00   2.3769756e+00   1.0671537e+01
   7.6500000e+00   9.3802320e+00   2.2790453e+00   1.0696433e+01
   7.7000000e+00   9.4581083e+00   2.1776309e+00   1.0698211e+01
   7.7500000e+00   9.5355063e+00   2.0731267e+00   1.0719861e+01
   7.8000000e+00   9.6123442e+00   1.9659535e+00   1.0724557e+01
   7.8500000e+00   9.6885394e+00   1.8565604e+00   1.0755403e+01
   7.9000000e+00   9.7640079e+00   1.7454247e+00   1.0746602e+01
   7.9500000e+00   9.8386648e+00   1.6330543e+00   1.0745082e+01
   8.0000000e+00   9.9124243e+00   1.5199889e+00   1.0767435e+01
   8.0500000e+00   9.9851997e+00   1.4068026e+00   1.0734339e+01
   8.1000000e+00   1.0056903e+01   1.2941072e+00   1.0768727e+01
   8.1500000e+00   1.0127447e+01   1.1825575e+00   1.0749407e+01
   8.2000000e+00   1.0196742e+01   1.0728570e+00   1.0726846e+01
   8.2500000e+00   1.0264700e+01   9.6576844e-01   1.0737007e+01
   8.3000000e+00   1.0331229e+01   8.6212680e-01   1.0721133e+01
   8.3500000e+00   1.0396240e+01   7.6285863e-01   1.0702618e+01
   8.4000000e+00   1.0459643e+01   6.6900828e-01   1.0698123e+01
   8.4500000e+00   1.0521346e+01   5.8177113e-01   1.0706436e+01
   8.5000000e+00   1.0581259e+01   5.0252754e-01   1.0678908e+01
   8.5500000e+00   1.0639290e+01   4.3285326e-01   1.0662205e+01
   8.6000000e+00   1.0695350e+01   3.7444189e-01   1.0686098e+01
   8.6500000e+00   1.0749347e+01   3.2881647e-01   1.0688849e+01
   8.7000000e+00   1.0801190e+01   2.9671826e-01   1.0696818e+01
   8.7500000e+00   1.0850789e+01   2.7733712e-01   1.0697274e+01
   8.8000000e+00   1.0898054e+01   2.6801313e-01   1.0721003e+01
   8.8500000e+00   1.0942896e+01   2.6491011e-01   1.0728434e+01
   8.9000000e+00   1.0985225e+01   2.6424738e-01   1.0742623e+01
   8.9500000e+00   1.1024954e+01   2.6331491e-01   1.0781186e+01
   9.0000000e+00   1.1061993e+01   2.6108818e-01   1.0793113e+01
   9.0500000e+00   1.1096256e+01   2.5874490e-01   1.0839067e+01
   9.1000000e+00   1.1127657e+01   2.6027109e-01   1.0882092e+01
   9.1500000e+00   1.1156110e+01   2.7265522e-01   1.0942897e+01
   9.2000000e+00   1.1181532e+01   3.0432077e-01   1.1001130e+01
   9.2500000e+00   1.1203838e+01   3.6171239e-01   1.1080729e+01
   9.3000000e+00   1.1222946e+01   4.4733055e-01   1.1180946e+01
   9.3500000e+00   1.1238776e+01   5.6100419e-01   1.1260987e+01
   9.4000000e+00   1.1251248e+01   7.0190350e-01   1.1365255e+01
   9.4500000e+00   1.1260283e+01   8.6950323e-01   1.1501442e+01
   9.5000000e+00   1.1265804e+01   1.0637510e+00   1.1639148e+01
   9.5500000e+00   1.1267736e+01   1.2849772e+00   1.1812048e+01
   9.6000000e+00   1.1266005e+01   1.5337780e+00   1.1968937e+01
   9.6500000e+00   1.1260539e+01   1.8109266e+00   1.2137252e+01
   9.7000000e+00   1.1251266e+01   2.1173145e+00   1.2335031e+01
   9.7500000e+00   1.1238119e+01   2.4539131e+00   1.2563681e+01
   9.8000000e+00   1.1221029e+01   2.8217490e+00   1.2822794e+01
   9.8500000e+00   1.1199932e+01   3.2218884e+00   1.3071159e+01
   9.9000000e+00   1.1174764e+01   3.6554262e+00   1.3348745e+01
   9.9500000e+00   1.1145464e+01   4.1234782e+00   1.3652661e+01
   1.0000000e+01   1.1111972e+01   4.6271763e+00   1.3970664e+01


==> data/sz_approach_2.dat <==
   2.2199317e+00   2.8724291e+00
   8.7073231e+00   1.0808950e+01
   2.0671916e+00   2.4806871e+00
   9.1861091e+00   1.1174497e+01
   4.8841119e+00   5.9343122e+00


==> data/sz_approach_3.dat <==
   4.0000000e+00   4.7398943e+00
   4.7398943e+00   5.7065170e+00
   5.7065170e+00   7.6670019e+00
   7.6670019e+00   1.0680648e+01


==> data/sz_approach_4.dat <==
   4.0002286e+00   4.7398943e+00   5.7065170e+00   7.6670019e+00   2.3187840e+00   2.7008123e+00   4.3231496e+00   7.5545914e+00
   4.0003325e+00   4.7398943e+00   5.7065170e+00   7.6670019e+00   2.3947333e+00   2.7767617e+00   4.3990990e+00   7.6305408e+00
   4.0004791e+00   4.7398943e+00   5.7065170e+00   7.6670019e+00   2.4706827e+00   2.8527111e+00   4.4750483e+00   7.7064901e+00
   4.0006836e+00   4.7398943e+00   5.7065170e+00   7.6670019e+00   2.5466321e+00   2.9286604e+00   4.5509977e+00   7.7824395e+00
   4.0009662e+00   4.7398943e+00   5.7065170e+00   7.6670019e+00   2.6225814e+00   3.0046098e+00   4.6269471e+00   7.8583889e+00
   4.0013525e+00   4.7398943e+00   5.7065170e+00   7.6670019e+00   2.6985308e+00   3.0805592e+00   4.7028964e+00   7.9343382e+00
   4.0018751e+00   4.7398943e+00   5.7065170e+00   7.6670019e+00   2.7744802e+00   3.1565085e+00   4.7788458e+00   8.0102876e+00
   4.0025749e+00   4.7398943e+00   5.7065170e+00   7.6670019e+00   2.8504295e+00   3.2324579e+00   4.8547952e+00   8.0862370e+00
   4.0035019e+00   4.7398943e+00   5.7065170e+00   7.6670019e+00   2.9263789e+00   3.3084073e+00   4.9307445e+00   8.1621863e+00
   4.0047172e+00   4.7398943e+00   5.7065170e+00   7.6670019e+00   3.0023283e+00   3.3843566e+00   5.0066939e+00   8.2381357e+00
   4.0062934e+00   4.7398943e+00   5.7065171e+00   7.6670019e+00   3.0782776e+00   3.4603060e+00   5.0826433e+00   8.3140851e+00
   4.0083159e+00   4.7398943e+00   5.7065172e+00   7.6670019e+00   3.1542270e+00   3.5362554e+00   5.1585926e+00   8.3900344e+00
   4.0108834e+00   4.7398943e+00   5.7065175e+00   7.6670019e+00   3.2301764e+00   3.6122047e+00   5.2345420e+00   8.4659838e+00
   4.0141074e+00   4.7398943e+00   5.7065183e+00   7.6670019e+00   3.3061257e+00   3.6881541e+00   5.3104914e+00   8.5419332e+00
   4.0181115e+00   4.7398943e+00   5.7065205e+00   7.6670019e+00   3.3820751e+00   3.7641035e+00   5.3864407e+00   8.6178825e+00
   4.0230298e+00   4.7398943e+00   5.7065260e+00   7.6670019e+00   3.4580245e+00   3.8400528e+00   5.4623901e+00   8.6938319e+00
   4.0290035e+00   4.7398943e+00   5.7065395e+00   7.6670019e+00   3.5339738e+00   3.9160022e+00   5.5383395e+00   8.7697813e+00
   4.0361775e+00   4.7398943e+00   5.7065709e+00   7.6670019e+00   3.6099232e+00   3.9919516e+00   5.6142888e+00   8.8457306e+00
   4.0446945e+00   4.7398943e+00   5.7066415e+00   7.6670020e+00   3.6858726e+00   4.0679009e+00   5.6902382e+00   8.9216800e+00
   4.0546883e+00   4.7398943e+00   5.7067937e+00   7.6670023e+00   3.7618220e+00   4.1438503e+00   5.7661876e+00   8.9976294e+00
   4.0662770e+00   4.7398943e+00   5.7071092e+00   7.6670036e+00   3.8377713e+00   4.2197997e+00   5.8421369e+00   9.0735787e+00
   4.0795531e+00   4.7398943e+00   5.7077371e+00   7.6670086e+00   3.9137207e+00   4.2957490e+00   5.9180863e+00   9.1495281e+00
   4.0945754e+00   4.7398943e+00   5.7089367e+00   7.6670256e+00   3.9896701e+00   4.3716984e+00   5.9940357e+00   9.2254775e+00
   4.1113591e+00   4.7398943e+00   5.7111369e+00   7.6670802e+00   4.0656194e+00   4.4476478e+00   6.0699851e+00   9.3014268e+00
   4.1298673e+00   4.7398943e+00   5.7150083e+00   7.6672430e+00   4.1415688e+00   4.5235971e+00   6.1459344e+00   9.3773762e+00
   4.1500032e+00   4.7398943e+00   5.7215413e+00   7.6676934e+00   4.2175182e+00   4.5995465e+00   6.2218838e+00   9.4533256e+00
   4.1716043e+00   4.7398943e+00   5.7321084e+00   7.6688506e+00   4.2934675e+00   4.6754959e+00   6.2978332e+00   9.5292749e+00
   4.1944385e+00   4.7398943e+00   5.7484806e+00   7.6716094e+00   4.3694169e+00   4.7514452e+00   6.3737825e+00   9.6052243e+00
   4.2182041e+00   4.7398943e+00   5.7727584e+00   7.6777059e+00   4.4453663e+00   4.8273946e+00   6.4497319e+00   9.6811737e+00
   4.2425326e+00   4.7398943e+00   5.8071789e+00   7.6901820e+00   4.5213156e+00   4.9033440e+00   6.5256813e+00   9.7571230e+00
   4.2669955e+00   4.7398944e+00   5.8537751e+00   7.7137948e+00   4.5972650e+00   4.9792933e+00   6.6016306e+00   9.8330724e+00
   4.2911149e+00   4.7398978e+00   5.9138993e+00   7.7550534e+00   4.6732144e+00   5.0552427e+00   6.6775800e+00   9.9090218e+00
   4.3143776e+00   4.7399653e+00   5.9876701e+00   7.8214518e+00   4.7491637e+00   5.1311921e+00   6.7535294e+00   9.9849711e+00
   4.3362524e+00   4.7408624e+00   6.0734549e+00   7.9195431e+00   4.8251131e+00   5.2071414e+00   6.8294787e+00   1.0060921e+01
   4.3562096e+00   4.7489783e+00   6.1675383e+00   8.0519217e+00   4.9010625e+00   5.2830908e+00   6.9054281e+00   1.0136870e+01
   4.3737426e+00   4.7985854e+00   6.2641237e+00   8.2138945e+00   4.9770118e+00   5.3590402e+00   6.9813775e+00   1.0212819e+01
   4.3883883e+00   5.0009954e+00   6.3557694e+00   8.3913168e+00   5.0529612e+00   5.4349895e+00   7.0573268e+00   1.0288769e+01
   4.3997480e+00   5.5397026e+00   6.4342595e+00   8.5612262e+00   5.1289106e+00   5.5109389e+00   7.1332762e+00   1.0364718e+01
   4.4075052e+00   6.4268510e+00   6.4917898e+00   8.6961057e+00   5.2048599e+00   5.5868883e+00   7.2092256e+00   1.0440667e+01
   4.4114400e+00   7.1898767e+00   6.5222386e+00   8.7709929e+00   5.2808093e+00   5.6628376e+00   7.2851749e+00   1.0516617e+01
   4.4114400e+00   7.1898767e+00   6.5222386e+00   8.7709929e+00   5.3567587e+00   5.7387870e+00   7.3611243e+00   1.0592566e+01
   4.4075052e+00   6.4268510e+00   6.4917898e+00   8.6961057e+00   5.4327080e+00   5.8147364e+00   7.4370737e+00   1.0668515e+01
   4.3997480e+00   5.5397026e+00   6.4342595e+00   8.5612262e+00   5.5086574e+00   5.8906857e+00   7.5130230e+00   1.0744465e+01
   4.3883883e+00   5.0009954e+00   6.3557694e+00   8.3913168e+00   5.5846068e+00   5.9666351e+00   7.5889724e+00   1.0820414e+01
   4.3737426e+00   4.7985854e+00   6.2641237e+00   8.2138945e+00   5.6605561e+00   6.0425845e+00   7.6649218e+00   1.0896364e+01
   4.3562096e+00   4.7489783e+00   6.1675383e+00   8.0519217e+00   5.7365055e+00   6.1185338e+00   7.7408711e+00   1.0972313e+01
   4.3362524e+00   4.7408624e+00   6.0734549e+00   7.9195431e+00   5.8124549e+00   6.1944832e+00   7.8168205e+00   1.1048262e+01
   4.3143776e+00   4.7399653e+00   5.9876701e+00   7.8214518e+00   5.8884042e+00   6.2704326e+00   7.8927699e+00   1.1124212e+01
   4.2911149e+00   4.7398978e+00   5.9138993e+00   7.7550534e+00   5.9643536e+00   6.3463819e+00   7.9687192e+00   1.1200161e+01
   4.2669955e+00   4.7398944e+00   5.8537751e+00   7.7137948e+00   6.0403030e+00   6.4223313e+00   8.0446686e+00   1.1276110e+01
   4.2425326e+00   4.7398943e+00   5.8071789e+00   7.6901820e+00   6.1162523e+00   6.4982807e+00   8.1206180e+00   1.1352060e+01
   4.2182041e+00   4.7398943e+00   5.7727584e+00   7.6777059e+00   6.1922017e+00   6.5742301e+00   8.1965673e+00   1.1428009e+01
   4.1944385e+00   4.7398943e+00   5.7484806e+00   7.6716094e+00   6.2681511e+00   6.6501794e+00   8.2725167e+00   1.1503958e+01
   4.1716043e+00   4.7398943e+00   5.7321084e+00   7.6688506e+00   6.3441004e+00   6.7261288e+00   8.3484661e+00   1.1579908e+01
   4.1500032e+00   4.7398943e+00   5.7215413e+00   7.6676934e+00   6.4200498e+00   6.8020782e+00   8.4244154e+00   1.1655857e+01
   4.1298673e+00   4.7398943e+00   5.7150083e+00   7.6672430e+00   6.4959992e+00   6.8780275e+00   8.5003648e+00   1.1731807e+01
   4.1113591e+00   4.7398943e+00   5.7111369e+00   7.6670802e+00   6.5719485e+00   6.9539769e+00   8.5763142e+00   1.1807756e+01
   4.0945754e+00   4.7398943e+00   5.7089367e+00   7.6670256e+00   6.6478979e+00   7.0299263e+00   8.6522635e+00   1.1883705e+01
   4.0795531e+00   4.7398943e+00   5.7077371e+00   7.6670086e+00   6.7238473e+00   7.1058756e+00   8.7282129e+00   1.1959655e+01
   4.0662770e+00   4.7398943e+00   5.7071092e+00   7.6670036e+00   6.7997966e+00   7.1818250e+00   8.8041623e+00   1.2035604e+01
   4.0546883e+00   4.7398943e+00   5.7067937e+00   7.6670023e+00   6.8757460e+00   7.2577744e+00   8.8801116e+00   1.2111553e+01
   4.0446945e+00   4.7398943e+00   5.7066415e+00   7.6670020e+00   6.9516954e+00   7.3337237e+00   8.9560610e+00   1.2187503e+01
   4.0361775e+00   4.7398943e+00   5.7065709e+00   7.6670019e+00   7.0276447e+00   7.4096731e+00   9.0320104e+00   1.2263452e+01
   4.0290035e+00   4.7398943e+00   5.7065395e+00   7.6670019e+00   7.1035941e+00   7.4856225e+00   9.1079597e+00   1.2339402e+01
   4.0230298e+00   4.7398943e+00   5.7065260e+00   7.6670019e+00   7.1795435e+00   7.5615718e+00   9.1839091e+00   1.2415351e+01
   4.0181115e+00   4.7398943e+00   5.7065205e+00   7.6670019e+00   7.2554928e+00   7.6375212e+00   9.2598585e+00   1.2491300e+01
   4.0141074e+00   4.7398943e+00   5.7065183e+00   7.6670019e+00   7.3314422e+00   7.7134706e+00   9.3358078e+00   1.2567250e+01
   4.0108834e+00   4.7398943e+00   5.7065175e+00   7.6670019e+00   7.4073916e+00   7.7894199e+00   9.4117572e+00   1.2643199e+01
   4.0083159e+00   4.7398943e+00   5.7065172e+00   7.6670019e+00   7.4833409e+00   7.8653693e+00   9.4877066e+00   1.2719148e+01
   4.0062934e+00   4.7398943e+00   5.7065171e+00   7.6670019e+00   7.5592903e+00   7.9413187e+00   9.5636559e+00   1.2795098e+01
   4.0047172e+00   4.7398943e+00   5.7065170e+00   7.6670019e+00   7.6352397e+00   8.0172680e+00   9.6396053e+00   1.2871047e+01
   4.0035019e+00   4.7398943e+00   5.7065170e+00   7.6670019e+00   7.7111890e+00   8.0932174e+00   9.7155547e+00   1.2946996e+01
   4.0025749e+00   4.7398943e+00   5.7065170e+00   7.6670019e+00   7.7871384e+00   8.1691668e+00   9.7915040e+00   1.3022946e+01
   4.0018751e+00   4.7398943e+00   5.7065170e+00   7.6670019e+00   7.8630878e+00   8.2451161e+00   9.8674534e+00   1.3098895e+01
   4.0013525e+00   4.7398943e+00   5.7065170e+00   7.6670019e+00   7.9390371e+00   8.3210655e+00   9.9434028e+00   1.3174845e+01
   4.0009662e+00   4.7398943e+00   5.7065170e+00   7.6670019e+00   8.0149865e+00   8.3970149e+00   1.0019352e+01   1.3250794e+01
   4.0006836e+00   4.7398943e+00   5.7065170e+00   7.6670019e+00   8.0909359e+00   8.4729642e+00   1.0095302e+01   1.3326743e+01
   4.0004791e+00   4.7398943e+00   5.7065170e+00   7.6670019e+00   8.1668852e+00   8.5489136e+00   1.0171251e+01   1.3402693e+01
   4.0003325e+00   4.7398943e+00   5.7065170e+00   7.6670019e+00   8.2428346e+00   8.6248630e+00   1.0247200e+01   1.3478642e+01
   4.0002286e+00   4.7398943e+00   5.7065170e+00   7.6670019e+00   8.3187840e+00   8.7008123e+00   1.0323150e+01   1.3554591e+01

